Recall: Empowering Multimodal Embedding for Edge Devices

Human memory is inherently prone to forgetting. To address this, multimodal embedding models have been introduced, which transform diverse real-world data into a unified embedding space. These embeddings can be retrieved efficiently, aiding mobile users in recalling past information. However, as model complexity grows, so do its resource demands, leading to reduced throughput and heavy computational requirements that limit mobile device implementation. In this paper, we introduce RECALL, a novel on-device multimodal embedding system optimized for resource-limited mobile environments. RECALL achieves high-throughput, accurate retrieval by generating coarse-grained embeddings and leveraging query-based filtering for refined retrieval. Experimental results demonstrate that RECALL delivers high-quality embeddings with superior throughput, all while operating unobtrusively with minimal memory and energy consumption.

==> data/e2e_clotho_head.csv <==
dynamic,10,10.43732057416268,0.08,0.12267942583732057,0.1833492822966507,0.2166507177033493,0.23751196172248804,0.24401913875598086,0.2558851674641148,0.26066985645933016,0.26851674641148326,0.27636363636363637,0.2851674641148325,0.2907177033492823,0.29626794258373207,0.304688995215311,0.3125358851674641,0.317511961722488,0.4444019138755981,0.5230622009569378,0.5931100478468899,0.6610526315789473
total,10,10,10.43732057416268,0.07291866028708134,0.11674641148325358,0.1860287081339713,0.2166507177033493
total,10,5,10.43732057416268,0.07923444976076555,0.12287081339712919,0.1833492822966507
total,10,5,10.43732057416268,0.07923444976076555,0.12287081339712919,0.1833492822966507
total,10,10,10.43732057416268,0.07291866028708134,0.11674641148325358,0.1860287081339713,0.2166507177033493
total,10,5,10.43732057416268,0.07923444976076555,0.12287081339712919,0.1833492822966507
total,10,5,10.43732057416268,0.07923444976076555,0.12287081339712919,0.1833492822966507
total,10,10,10.43732057416268,0.07291866028708134,0.11674641148325358,0.1860287081339713,0.2166507177033493
total,10,10,10.43732057416268,0.07291866028708134,0.11674641148325358,0.1860287081339713,0.2166507177033493
total,10,20,10.43732057416268,0.06832535885167464,0.11330143540669857,0.18449760765550238,0.2214354066985646,0.23751196172248804
total,10,20,10.43732057416268,0.06832535885167464,0.11330143540669857,0.18449760765550238,0.2214354066985646,0.23751196172248804
dynamic,20,10.042105263157895,0.08440191387559809,0.1320574162679426,0.20421052631578948,0.24574162679425837,0.27598086124401916,0.28382775119617226,0.29416267942583735,0.29894736842105263,0.3054545454545455,0.31311004784688995,0.32267942583732057,0.3278468899521531,0.332822966507177,0.3410526315789474,0.3488995215311005,0.3534928229665072,0.4773205741626794,0.5469856459330144,0.6162679425837321,0.6834449760765551
total,20,10,10.042105263157895,0.08382775119617225,0.13339712918660288,0.209377990430622,0.24574162679425837
total,10,5,10.43732057416268,0.07923444976076555,0.12287081339712919,0.1833492822966507
total,10,5,10.43732057416268,0.07923444976076555,0.12287081339712919,0.1833492822966507
total,20,5,10.042105263157895,0.08937799043062201,0.14143540669856458,0.20421052631578948
total,20,5,10.042105263157895,0.08937799043062201,0.14143540669856458,0.20421052631578948
total,10,10,10.43732057416268,0.07291866028708134,0.11674641148325358,0.1860287081339713,0.2166507177033493
total,20,10,10.042105263157895,0.08382775119617225,0.13339712918660288,0.209377990430622,0.24574162679425837
total,10,10,10.43732057416268,0.07291866028708134,0.11674641148325358,0.1860287081339713,0.2166507177033493
total,20,10,10.042105263157895,0.08382775119617225,0.13339712918660288,0.209377990430622,0.24574162679425837
total,10,20,10.43732057416268,0.06832535885167464,0.11330143540669857,0.18449760765550238,0.2214354066985646,0.23751196172248804
total,20,20,10.042105263157895,0.08038277511961722,0.12688995215311005,0.2091866028708134,0.25301435406698564,0.27598086124401916
total,10,20,10.43732057416268,0.06832535885167464,0.11330143540669857,0.18449760765550238,0.2214354066985646,0.23751196172248804
total,20,20,10.042105263157895,0.08038277511961722,0.12688995215311005,0.2091866028708134,0.25301435406698564,0.27598086124401916
dynamic,500,2.768421052631579,0.0338755980861244,0.05799043062200957,0.0955023923444976,0.1431578947368421,0.2109090909090909,0.26679425837320575,0.314066985645933,0.3559808612440191,0.3998086124401914,0.4357894736842105,0.4675598086124402,0.4937799043062201,0.5184688995215311,0.5454545454545454,0.5655502392344498,0.5818181818181818,0.8040191387559809,0.8438277511961723,0.8719617224880383,0.8977990430622009
total,500,10,2.768421052631579,0.057033492822966506,0.08555023923444977,0.1245933014354067,0.1431578947368421
dynamic,200,6.137799043062201,0.05071770334928229,0.08746411483253588,0.16669856459330143,0.24555023923444977,0.3510047846889952,0.4243062200956938,0.47157894736842104,0.5110047846889952,0.5381818181818182,0.5500478468899521,0.556555023923445,0.5626794258373206,0.5701435406698565,0.5749282296650717,0.5820095693779904,0.5879425837320574,0.6897607655502392,0.7299521531100478,0.7756937799043062,0.8166507177033493
total,200,10,6.137799043062201,0.09416267942583732,0.13933014354066986,0.20248803827751197,0.24555023923444977
dynamic,300,4.748325358851675,0.04114832535885168,0.07598086124401913,0.13377990430622008,0.2032535885167464,0.29933014354066984,0.3676555023923445,0.424688995215311,0.4754066985645933,0.509090909090909,0.5399043062200957,0.5689952153110048,0.5904306220095694,0.6063157894736843,0.6239234449760765,0.6357894736842106,0.6495693779904306,0.7402870813397129,0.781244019138756,0.8183732057416268,0.8530143540669857
total,300,10,4.748325358851675,0.07732057416267943,0.11904306220095694,0.17397129186602872,0.2032535885167464
total,200,20,6.137799043062201,0.10545454545454545,0.16114832535885168,0.24382775119617225,0.2985645933014354,0.3510047846889952
total,500,20,2.768421052631579,0.0677511961722488,0.09952153110047847,0.15004784688995215,0.17760765550239235,0.2109090909090909
total,300,20,4.748325358851675,0.09205741626794259,0.1399043062200957,0.2107177033492823,0.25607655502392346,0.29933014354066984
total,200,30,6.137799043062201,0.11636363636363636,0.17416267942583732,0.26507177033492824,0.3286124401913876,0.38966507177033494,0.4243062200956938
total,300,30,4.748325358851675,0.09894736842105263,0.15119617224880383,0.22526315789473683,0.27923444976076556,0.33052631578947367,0.3676555023923445
total,500,30,2.768421052631579,0.07578947368421053,0.11291866028708133,0.16918660287081339,0.2011483253588517,0.23961722488038278,0.26679425837320575
dynamic,400,3.7339712918660286,0.03617224880382775,0.06449760765550239,0.11406698564593301,0.17320574162679425,0.2522488038277512,0.31444976076555026,0.36727272727272725,0.41779904306220095,0.4614354066985646,0.4972248803827751,0.5268899521531101,0.5546411483253588,0.5800956937799043,0.5988516746411483,0.6199043062200957,0.6371291866028708,0.7774162679425838,0.8126315789473684,0.8470813397129187,0.8771291866028708
dynamic,400,3.7339712918660286,0.03617224880382775,0.06449760765550239,0.11406698564593301,0.17320574162679425,0.2522488038277512,0.31444976076555026,0.36727272727272725,0.41779904306220095,0.4614354066985646,0.4972248803827751,0.5268899521531101,0.5546411483253588,0.5800956937799043,0.5988516746411483,0.6199043062200957,0.6371291866028708,0.7774162679425838,0.8126315789473684,0.8470813397129187,0.8771291866028708
total,400,20,3.7339712918660286,0.0815311004784689,0.11885167464114832,0.17703349282296652,0.2137799043062201,0.2522488038277512
total,400,30,3.7339712918660286,0.08746411483253588,0.1295693779904306,0.19157894736842104,0.23598086124401915,0.2790430622009569,0.31444976076555026


==> data/e2e_coco_lora_coco_figure_v3.csv <==
dynamic,30,7,10,"tensor(16.1814, device='cuda:0')",0.2648916606700248,0.3789078116254897,0.5149516270888302,0.5620452546573919,0.6589909650595667,0.7070440553290157,0.7985128328136244,0.8946989685775966,0.9309586631486367
total,30,7,10,"tensor(16.1814, device='cuda:0')",0.5020788358519229,0.5940273446869753,0.6615495322619334,0.6766610698009115,0.7008875029983209,0.7070440553290157
dynamic,10,7,4,"tensor(21.4118, device='cuda:0')",0.3737107219956824,0.5059966418805469,0.6534340769169266,0.6970496521947709,0.7834412728871831,0.8196210122331494,0.8798672743263772,0.9377548572799232,0.9609418725513712
dynamic,10,8,2,"tensor(20.5950, device='cuda:0')",0.3620772367474214,0.5108739106100584,0.6764212041256896,0.7256736227712481,0.8179819301191333,0.8522427440633246,0.9068121851763012,0.9554649396338051,0.9732149996002238
total,10,8,2,"tensor(20.5950, device='cuda:0')",0.44347165587271126,0.5108739106100584
total,10,7,4,"tensor(21.4118, device='cuda:0')",0.5013592388262573,0.5915887103222196,0.6534340769169266
total,10,8,2,"tensor(20.5950, device='cuda:0')",0.44347165587271126,0.5108739106100584
total,10,8,1,"tensor(20.5950, device='cuda:0')",0.3620772367474214
total,10,8,4,"tensor(20.5950, device='cuda:0')",0.5207883585192292,0.6121771807787639,0.6764212041256896
total,10,8,8,"tensor(20.5950, device='cuda:0')",0.5685216278883825,0.6802990325417766,0.7633725113936196,0.7843207803629967,0.8179819301191333
total,10,8,10,"tensor(20.5950, device='cuda:0')",0.5761173742704085,0.691252898376909,0.7791236907331894,0.8021907731670265,0.839769728951787,0.8522427440633246
total,10,8,16,"tensor(20.5950, device='cuda:0')",0.5801151355241065,0.7004877268729511,0.7977532581754218,0.8221795794355161,0.8658751099384345,0.8819461101783002,0.9068121851763012


==> data/e2e_coco_lora_coco_figure_v4.csv <==
dynamic,10,8,2,"tensor(20.5950, device='cuda:0')",0.3620772367474214,0.5108739106100584,0.6764212041256896,0.7256736227712481,0.8179819301191333,0.8522427440633246,0.9068121851763012,0.9257215959062924,0.9521068201806988,0.9554649396338051,0.9732149996002238
dynamic,10,7,2,"tensor(21.4118, device='cuda:0')",0.3737107219956824,0.5059966418805469,0.6534340769169266,0.6970496521947709,0.7834412728871831,0.8196210122331494,0.8798672743263772,0.9028544015351403,0.9333972975133925,0.9377548572799232,0.9609418725513712
total,10,8,2,"tensor(20.5950, device='cuda:0')",0.44347165587271126,0.5108739106100584
total,10,7,2,"tensor(21.4118, device='cuda:0')",0.4364755736787399,0.5059966418805469
dynamic,20,8,1,"tensor(17.3186, device='cuda:0')",0.28160230271048214,0.40781162548972577,0.5707203965779164,0.6232110018389702,0.7383865035580075,0.7888382505796754,0.87255137123211,0.9037339090109539,0.9386343647557368,0.9427120812345087,0.9628607979531463
dynamic,30,8,1,"tensor(15.9584, device='cuda:0')",0.2463420484528664,0.36399616214919644,0.5149516270888302,0.5684016950507715,0.6850963460462142,0.7379867274326377,0.8412089230031182,0.8800671623890621,0.9313184616614696,0.9367154393539617,0.9648197009674582
dynamic,20,7,1,"tensor(17.8666, device='cuda:0')",0.3021507955544895,0.4177660510114336,0.55584872471416,0.6037818821459983,0.7003278164228033,0.7435835931878149,0.8236987287119213,0.85508115455345,0.9017350283841049,0.9082913568401695,0.9395138722315504
dynamic,30,7,1,"tensor(16.1814, device='cuda:0')",0.2648916606700248,0.3789078116254897,0.5149516270888302,0.5620452546573919,0.6589909650595667,0.7070440553290157,0.7985128328136244,0.8341728631966099,0.8868233789078116,0.8946989685775966,0.9309586631486367
dynamic,1,8,1,"tensor(28.4412, device='cuda:0')",0.5042776045414568,0.6354841288878228,0.7447829215639242,0.7756856160550092,0.8341728631966099,0.858919005357,0.9030143119852883,0.9199248420884305,0.9471096186135763,0.9515471336051811,0.971176141360838
dynamic,1,7,1,"tensor(28.2520, device='cuda:0')",0.49796114176061407,0.6288078675941473,0.7360278244183257,0.7676501159350764,0.8263772287518989,0.8515231470376589,0.8995362596945711,0.9171264092108419,0.9442712081234509,0.9479891260893899,0.9680179099704166
total,20,8,1,"tensor(17.3186, device='cuda:0')",0.28160230271048214
total,30,8,1,"tensor(15.9584, device='cuda:0')",0.2463420484528664
total,20,7,1,"tensor(17.8666, device='cuda:0')",0.3021507955544895
total,30,7,1,"tensor(16.1814, device='cuda:0')",0.2648916606700248
total,1,8,1,"tensor(28.4412, device='cuda:0')",0.5042776045414568
total,1,7,1,"tensor(28.2520, device='cuda:0')",0.49796114176061407
total,1,7,2,"tensor(28.2520, device='cuda:0')",0.5198288958183417,0.6288078675941473
total,20,7,2,"tensor(17.8666, device='cuda:0')",0.3705125129927241,0.4177660510114336
total,30,7,2,"tensor(16.1814, device='cuda:0')",0.33932997521388025,0.3789078116254897
total,1,8,2,"tensor(28.4412, device='cuda:0')",0.5271447989126089,0.6354841288878228
total,20,8,2,"tensor(17.3186, device='cuda:0')",0.36071799792116416,0.40781162548972577
total,30,8,2,"tensor(15.9584, device='cuda:0')",0.3275765571280083,0.36399616214919644
total,1,7,4,"tensor(28.2520, device='cuda:0')",0.5322219557048053,0.6463580394978812,0.7360278244183257
total,20,7,4,"tensor(17.8666, device='cuda:0')",0.4443911409610618,0.5122331494363157,0.55584872471416
total,30,7,4,"tensor(16.1814, device='cuda:0')",0.4156872151595107,0.47985128328136245,0.5149516270888302
total,1,8,4,"tensor(28.4412, device='cuda:0')",0.540657231950108,0.652514591828576,0.7447829215639242
total,20,8,4,"tensor(17.3186, device='cuda:0')",0.45362596945710404,0.525025985448149,0.5707203965779164
total,30,8,4,"tensor(15.9584, device='cuda:0')",0.415127528583993,0.4770128727912369,0.5149516270888302
total,1,7,8,"tensor(28.2520, device='cuda:0')",0.540417366274886,0.6557527784440713,0.7479411529543456,0.7752858399296394,0.8263772287518989
total,20,7,8,"tensor(17.8666, device='cuda:0')",0.5071559926441193,0.5990645238666347,0.663908211401615,0.6783801071400016,0.7003278164228033
total,30,7,8,"tensor(16.1814, device='cuda:0')",0.48324938034700565,0.567562165187495,0.6284880466938515,0.6411209722555369,0.6589909650595667
total,1,8,8,"tensor(28.4412, device='cuda:0')",0.5464939633805069,0.6598304949228432,0.7560566082993524,0.7824018549612217,0.8341728631966099
total,20,8,8,"tensor(17.3186, device='cuda:0')",0.5297033661149756,0.6268489645798353,0.6951307267929959,0.7132805628847845,0.7383865035580075
total,30,8,8,"tensor(15.9584, device='cuda:0')",0.4972815223474854,0.5871511953306149,0.6478771887742864,0.664148077076837,0.6850963460462142
total,1,7,10,"tensor(28.2520, device='cuda:0')",0.5414967618133845,0.6568321739825698,0.7495802350683617,0.7765251459182858,0.8289757735668026,0.8515231470376589
total,20,7,10,"tensor(17.8666, device='cuda:0')",0.5236667466218917,0.621531942112417,0.6923722715279443,0.7094826896937715,0.7367873990565283,0.7435835931878149
total,30,7,10,"tensor(16.1814, device='cuda:0')",0.5020788358519229,0.5940273446869753,0.6615495322619334,0.6766610698009115,0.7008875029983209,0.7070440553290157
total,1,8,10,"tensor(28.4412, device='cuda:0')",0.5465739186055809,0.6608299352362677,0.7571360038378508,0.7832813624370353,0.8366514751739026,0.858919005357
total,20,8,10,"tensor(17.3186, device='cuda:0')",0.5487726872951147,0.6528743903414088,0.727872391460782,0.7491005037179179,0.779923242983929,0.7888382505796754
total,30,8,10,"tensor(15.9584, device='cuda:0')",0.5202686495562485,0.6172143599584233,0.6852962341088991,0.7023666746621892,0.7307507795634445,0.7379867274326377
total,1,7,16,"tensor(28.2520, device='cuda:0')",0.5427360678020309,0.6587111217718078,0.7524986007835612,0.7798033101463181,0.834052930358999,0.8567202366674662,0.8995362596945711
total,20,7,16,"tensor(17.8666, device='cuda:0')",0.5474134484688574,0.6569121292076437,0.7371471975693612,0.758815063564404,0.7942752058847046,0.8070680418965379,0.8236987287119213
total,30,7,16,"tensor(16.1814, device='cuda:0')",0.5331014631806189,0.6373230990645239,0.7185576077396658,0.7397057647717278,0.7715679219637003,0.783801071400016,0.7985128328136244
total,1,8,16,"tensor(28.4412, device='cuda:0')",0.5450947469417127,0.6606300471735828,0.7572559366754618,0.7840809146877749,0.8376908930998641,0.8611977292716079,0.9030143119852883
total,20,8,16,"tensor(17.3186, device='cuda:0')",0.5726393219796914,0.6897337491005037,0.7767650115935076,0.8003917806028624,0.8392500199888062,0.8534420724394339,0.87255137123211
total,30,8,16,"tensor(15.9584, device='cuda:0')",0.5566482769648996,0.669864875669625,0.7530582873590789,0.7736067802030863,0.8115455345006796,0.8249380347005677,0.8412089230031182
total,1,7,32,"tensor(28.2520, device='cuda:0')",0.5400575677620533,0.6561125769569042,0.7521787798832654,0.7800431758215399,0.8350523706724234,0.859078915807148,0.9017350283841049,0.9185256256496362,0.9449908051491165,0.9479891260893899
total,20,7,32,"tensor(17.8666, device='cuda:0')",0.5558087471016231,0.6764212041256896,0.7686495562485008,0.795274646198129,0.8406092588150635,0.8589589829695371,0.8870632445830335,0.8962580954665388,0.9078516031022628,0.9082913568401695
total,30,7,32,"tensor(16.1814, device='cuda:0')",0.5525705604861277,0.6690253458063484,0.7619333173422883,0.7887982729671384,0.8328935795954265,0.849484288798273,0.8769089309986408,0.8855840729191653,0.8943791476773008,0.8946989685775966
total,1,8,32,"tensor(28.4412, device='cuda:0')",0.540577276725034,0.6571519948828656,0.754817302310706,0.7821619892859999,0.8365315423362917,0.861077796433997,0.9044535060366194,0.9210442152394659,0.9484288798272967,0.9515471336051811
total,20,8,32,"tensor(17.3186, device='cuda:0')",0.5725993443671544,0.6986487566962502,0.7969936835372191,0.8251779003757895,0.8724314383944991,0.8909010953865835,0.9215639242024466,0.9319980810745983,0.9423522827216758,0.9427120812345087
total,30,8,32,"tensor(15.9584, device='cuda:0')",0.5735588070680419,0.6942911969297194,0.7940753178220197,0.8209002958343328,0.8682737666906533,0.8864635803949789,0.9174462301111378,0.9268009914447909,0.936115775165907,0.9367154393539617
total,1,7,48,"tensor(28.2520, device='cuda:0')",0.5373790677220757,0.6534740545294635,0.7502998320940274,0.7784040937075238,0.8343327736467578,0.8582393859438714,0.9017750059966418,0.9186055808747101,0.9444311185735987,0.9486687455025186,0.9680179099704166
total,20,7,48,"tensor(17.8666, device='cuda:0')",0.550091948508835,0.6755017190373391,0.7712081234508675,0.7983529223634764,0.8482849604221636,0.8685536099784121,0.9026944910849924,0.9144479091708643,0.9308387303110258,0.9328775885504118,0.9395138722315504
total,20,8,48,"tensor(17.3186, device='cuda:0')",0.5605261053809867,0.6880946669864876,0.7899176461181738,0.8169824898057088,0.8715519309186855,0.8915807147997121,0.9250019988806268,0.9386343647557368,0.9545454545454546,0.9565843127848405,0.9628607979531463
total,30,7,48,"tensor(16.1814, device='cuda:0')",0.550331814184057,0.669824898057088,0.7692891980490925,0.795314623810666,0.8452066842568162,0.8661149756136564,0.8978971775805549,0.9102502598544815,0.9244023346925722,0.9262413048692733,0.9309586631486367
total,1,8,48,"tensor(28.4412, device='cuda:0')",0.5373790677220757,0.654433517230351,0.752858399296394,0.7803230191092988,0.8354121691852563,0.8602382665707204,0.9040937075237867,0.9209642600143919,0.9485088350523707,0.9521867754057728,0.971176141360838
total,30,8,48,"tensor(15.9584, device='cuda:0')",0.5663228591988486,0.68925401775006,0.7941552730470937,0.8218997361477572,0.8735907891580715,0.8942192372271528,0.9289597825217878,0.9424322379467498,0.9582633725113936,0.959342768049892,0.9648197009674582


==> data/e2e_coco_lora_test_coco_max.csv <==
dynamic,10,7,5,"tensor(21.4118, device='cuda:0')",0.3737107219956824,0.6970496521947709,0.8196210122331494,0.9028544015351403
dynamic,10,8,20,"tensor(20.5950, device='cuda:0')",0.3620772367474214,0.7256736227712481,0.8522427440633246,0.9257215959062924
total,10,7,5,"tensor(21.4118, device='cuda:0')",0.5175901495162709,0.6970496521947709
total,10,8,20,"tensor(20.5950, device='cuda:0')",0.5776765011593508,0.8245782361877348,0.887982729671384,0.9257215959062924
total,10,7,10,"tensor(21.4118, device='cuda:0')",0.55412968737507,0.7700087950747582,0.8196210122331494
total,10,8,5,"tensor(20.5950, device='cuda:0')",0.5392180378987766,0.7256736227712481
total,10,8,10,"tensor(20.5950, device='cuda:0')",0.5761173742704085,0.8021907731670265,0.8522427440633246
total,10,7,20,"tensor(21.4118, device='cuda:0')",0.563724314383945,0.8016310865915087,0.8633565203486048,0.9028544015351403
dynamic,30,7,10,"tensor(16.1814, device='cuda:0')",0.2648916606700248,0.5620452546573919,0.7070440553290157,0.8341728631966099
total,30,7,10,"tensor(16.1814, device='cuda:0')",0.5020788358519229,0.6766610698009115,0.7070440553290157


==> data/e2e_coco_lora_test_coco_max_nolora_v2.csv <==
dynamic,10,7,5,"tensor(21.4118, device='cuda:0')",0.3737107219956824,0.6970496521947709,0.8196210122331494,0.9028544015351403,0.9333972975133925
dynamic,10,8,10,"tensor(20.5950, device='cuda:0')",0.3620772367474214,0.7256736227712481,0.8522427440633246,0.9257215959062924,0.9521068201806988
total,10,7,5,"tensor(21.4118, device='cuda:0')",0.5175901495162709,0.6970496521947709
total,10,7,20,"tensor(21.4118, device='cuda:0')",0.563724314383945,0.8016310865915087,0.8633565203486048,0.9028544015351403
total,10,8,10,"tensor(20.5950, device='cuda:0')",0.5761173742704085,0.8021907731670265,0.8522427440633246
total,10,7,30,"tensor(21.4118, device='cuda:0')",0.5576077396657871,0.8046693851443192,0.8715519309186855,0.9182457823618774,0.9333972975133925
total,10,8,10,"tensor(20.5950, device='cuda:0')",0.5761173742704085,0.8021907731670265,0.8522427440633246
total,10,8,20,"tensor(20.5950, device='cuda:0')",0.5776765011593508,0.8245782361877348,0.887982729671384,0.9257215959062924
total,10,8,30,"tensor(20.5950, device='cuda:0')",0.5680818741504757,0.8221396018229792,0.8913008715119533,0.9377948348924602,0.9521068201806988


==> data/e2e_coco_lora_test_coco_max_nolora_v6.csv <==
dynamic,10,7,5,"tensor(21.4118, device='cuda:0')",0.22331494363156631,0.3859038938194611,0.4740145518509635,0.5762373071080195,0.6477572559366754
dynamic,10,8,5,"tensor(20.5950, device='cuda:0')",0.1820580474934037,0.3465659230830735,0.44587031262493004,0.571360038378508,0.654513472455425
dynamic,10,8,20,"tensor(20.5950, device='cuda:0')",0.1820580474934037,0.3465659230830735,0.44587031262493004,0.571360038378508,0.654513472455425
dynamic,10,8,10,"tensor(20.5950, device='cuda:0')",0.1820580474934037,0.3465659230830735,0.44587031262493004,0.571360038378508,0.654513472455425
total,10,7,5,"tensor(21.4118, device='cuda:0')",0.28412089230031184,0.3859038938194611
total,10,8,5,"tensor(20.5950, device='cuda:0')",0.24914048133045494,0.3465659230830735
total,10,8,10,"tensor(20.5950, device='cuda:0')",0.29291596705844725,0.41208923003118253,0.44587031262493004
total,10,8,20,"tensor(20.5950, device='cuda:0')",0.3507635723994563,0.4970416566722635,0.5414168065883106,0.571360038378508
total,10,7,5,"tensor(21.4118, device='cuda:0')",0.28412089230031184,0.3859038938194611
total,10,8,5,"tensor(20.5950, device='cuda:0')",0.24914048133045494,0.3465659230830735
total,10,7,10,"tensor(21.4118, device='cuda:0')",0.31906132565763173,0.4417126409210842,0.4740145518509635
dynamic,10,6,5,"tensor(24.9898, device='cuda:0')",0.3383705125129927,0.5090749180458943,0.5857919565043576,0.6670264651794995,0.7253138242584153
dynamic,10,9,5,"tensor(20.7066, device='cuda:0')",0.1812984728552011,0.34736547533381307,0.44878867834012953,0.5764371951707044,0.664068121851763
total,10,8,10,"tensor(20.5950, device='cuda:0')",0.29291596705844725,0.41208923003118253,0.44587031262493004
total,10,6,5,"tensor(24.9898, device='cuda:0')",0.3659950427760454,0.5090749180458943
total,10,7,20,"tensor(21.4118, device='cuda:0')",0.36071799792116416,0.5081954105700808,0.5496122171583913,0.5762373071080195
total,10,9,5,"tensor(20.7066, device='cuda:0')",0.24918045894299193,0.34736547533381307
total,10,8,20,"tensor(20.5950, device='cuda:0')",0.3507635723994563,0.4970416566722635,0.5414168065883106,0.571360038378508
total,10,9,20,"tensor(20.7066, device='cuda:0')",0.35260254257615736,0.4992004477492604,0.5454545454545454,0.5764371951707044
total,10,6,30,"tensor(24.9898, device='cuda:0')",0.4337970736387623,0.6160949868073878,0.6705844726952906,0.708643159830495,0.7253138242584153
total,10,7,30,"tensor(21.4118, device='cuda:0')",0.3911409610618054,0.5570880307028064,0.604141680658831,0.637203166226913,0.6477572559366754
total,10,8,30,"tensor(20.5950, device='cuda:0')",0.3889022147597345,0.5547693291756616,0.6054209642600143,0.6425601663068682,0.654513472455425
total,10,9,30,"tensor(20.7066, device='cuda:0')",0.393819461101783,0.5607659710562085,0.6122171583913009,0.6504757335891901,0.664068121851763
dynamic,30,9,5,"tensor(15.9492, device='cuda:0')",0.1071400015991045,0.2287918765491325,0.31862157191972496,0.4386343647557368,0.519309186855361
dynamic,30,6,10,"tensor(16.4932, device='cuda:0')",0.13052690493323738,0.2357080035180299,0.30610857919565043,0.4088910210282242,0.4815703206204525
dynamic,30,7,5,"tensor(16.1814, device='cuda:0')",0.12061245702406652,0.24214439913648356,0.32497801231310464,0.43527624530263054,0.5118333733109459
dynamic,30,8,5,"tensor(15.9584, device='cuda:0')",0.10554089709762533,0.22831214519868873,0.32038058687135207,0.4383944990805149,0.5206284480690813
dynamic,30,7,10,"tensor(16.1814, device='cuda:0')",0.12061245702406652,0.24214439913648356,0.32497801231310464,0.43527624530263054,0.5118333733109459
total,30,9,5,"tensor(15.9492, device='cuda:0')",0.179539457903574,0.2287918765491325
total,30,7,5,"tensor(16.1814, device='cuda:0')",0.19225233869033342,0.24214439913648356
total,30,8,5,"tensor(15.9584, device='cuda:0')",0.17869992804029744,0.22831214519868873
total,30,6,10,"tensor(16.4932, device='cuda:0')",0.22423442871991683,0.29259614615815144,0.30610857919565043
total,30,7,10,"tensor(16.1814, device='cuda:0')",0.24014551850963461,0.31122571360038376,0.32497801231310464
total,30,7,20,"tensor(16.1814, device='cuda:0')",0.2970736387622931,0.3991764611817382,0.42228352122811225,0.43527624530263054
total,30,8,20,"tensor(15.9584, device='cuda:0')",0.29019748940593265,0.3959382745662429,0.42248340929079714,0.4383944990805149
total,30,9,20,"tensor(15.9492, device='cuda:0')",0.29295594467098424,0.3974574238426481,0.42252338690333413,0.4386343647557368
total,30,7,30,"tensor(16.1814, device='cuda:0')",0.3333333333333333,0.4576637083233389,0.4866074998001119,0.5077556568321739,0.5118333733109459
total,30,9,30,"tensor(15.9492, device='cuda:0')",0.33205404973214997,0.4579835292236348,0.49088510434156873,0.5143919405133125,0.519309186855361
total,30,8,30,"tensor(15.9584, device='cuda:0')",0.3303749900055969,0.4583433277364676,0.4915247461421604,0.515471336051811,0.5206284480690813


==> data/e2e_harsmart_lora_harsmart_lora_val_without_head.csv <==
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,1,1.8754665761791653,0.5721072276891754
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,2,1.8754665761791653,0.672209026128266,0.672209026128266
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,5,1.8754665761791653,0.7712928401764506,0.7712928401764506,0.7712928401764506
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,10,1.8754665761791653,0.834068544282321,0.834068544282321,0.834068544282321,0.834068544282321
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,20,1.8754665761791653,0.8914149983033594,0.8914149983033594,0.8914149983033594,0.8914149983033594,0.8914149983033594
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,30,1.8754665761791653,0.9250084832032576,0.9250084832032576,0.9250084832032576,0.9250084832032576,0.9250084832032576,0.9250084832032576
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,40,1.8754665761791653,0.9423142178486597,0.9423142178486597,0.9423142178486597,0.9423142178486597,0.9423142178486597,0.9423142178486597,0.9423142178486597
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,50,1.8754665761791653,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,1,1.341703427214116,0.3783508652867323
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,2,1.341703427214116,0.45469969460468274,0.45469969460468274
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,5,1.341703427214116,0.5717678995588734,0.5717678995588734,0.5717678995588734
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,10,1.341703427214116,0.664065151001018,0.664065151001018,0.664065151001018,0.664065151001018
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,20,1.341703427214116,0.7611129962673906,0.7611129962673906,0.7611129962673906,0.7611129962673906,0.7611129962673906
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,30,1.341703427214116,0.825924669155073,0.825924669155073,0.825924669155073,0.825924669155073,0.825924669155073,0.825924669155073
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,40,1.341703427214116,0.8690193417034272,0.8690193417034272,0.8690193417034272,0.8690193417034272,0.8690193417034272,0.8690193417034272,0.8690193417034272
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,50,1.341703427214116,0.8988802171700034,0.8988802171700034,0.8988802171700034,0.8988802171700034,0.8988802171700034,0.8988802171700034,0.8988802171700034,0.8988802171700034
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,1,1.1167288768238888,0.29691211401425177
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,2,1.1167288768238888,0.37258228707159824,0.37258228707159824
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,5,1.1167288768238888,0.4770953512046149,0.4770953512046149,0.4770953512046149
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,10,1.1167288768238888,0.5785544621649135,0.5785544621649135,0.5785544621649135,0.5785544621649135
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,20,1.1167288768238888,0.7007125890736342,0.7007125890736342,0.7007125890736342,0.7007125890736342,0.7007125890736342
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,30,1.1167288768238888,0.7750254496097726,0.7750254496097726,0.7750254496097726,0.7750254496097726,0.7750254496097726,0.7750254496097726
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,40,1.1167288768238888,0.835086528673227,0.835086528673227,0.835086528673227,0.835086528673227,0.835086528673227,0.835086528673227,0.835086528673227
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,50,1.1167288768238888,0.8680013573125213,0.8680013573125213,0.8680013573125213,0.8680013573125213,0.8680013573125213,0.8680013573125213,0.8680013573125213,0.8680013573125213
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,1,1.8754665761791653,0.5721072276891754
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,2,1.8754665761791653,0.672209026128266,0.672209026128266
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,5,1.8754665761791653,0.7712928401764506,0.7712928401764506,0.7712928401764506
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,10,1.8754665761791653,0.834068544282321,0.834068544282321,0.834068544282321,0.834068544282321
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,20,1.8754665761791653,0.8914149983033594,0.8914149983033594,0.8914149983033594,0.8914149983033594,0.8914149983033594
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,30,1.8754665761791653,0.9250084832032576,0.9250084832032576,0.9250084832032576,0.9250084832032576,0.9250084832032576,0.9250084832032576
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,40,1.8754665761791653,0.9423142178486597,0.9423142178486597,0.9423142178486597,0.9423142178486597,0.9423142178486597,0.9423142178486597,0.9423142178486597
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,50,1.8754665761791653,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,100,1.8754665761791653,0.9871055310485239,0.9871055310485239,0.9871055310485239,0.9871055310485239,0.9871055310485239,0.9871055310485239,0.9871055310485239,0.9871055310485239,0.9871055310485239,0.9871055310485239,0.9871055310485239,0.9871055310485239,0.9871055310485239
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,300,1.8754665761791653,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
dynamic,1,1.8754665761791653,0.5721072276891754,0.672209026128266,0.7712928401764506,0.834068544282321,0.8914149983033594,0.9250084832032576,0.9423142178486597,0.9538513742789277,0.9677638276213099,0.9769256871394638,0.9816762809636919,0.985408890397014,0.9871055310485239,0.989141499830336,0.9925347811333559,0.994231421784866,1.0,1.0,1.0,1.0
total,1,400,1.8754665761791653,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,1,1.341703427214116,0.3783508652867323
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,2,1.341703427214116,0.45469969460468274,0.45469969460468274
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,5,1.341703427214116,0.5717678995588734,0.5717678995588734,0.5717678995588734
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,10,1.341703427214116,0.664065151001018,0.664065151001018,0.664065151001018,0.664065151001018
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,20,1.341703427214116,0.7611129962673906,0.7611129962673906,0.7611129962673906,0.7611129962673906,0.7611129962673906
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,30,1.341703427214116,0.825924669155073,0.825924669155073,0.825924669155073,0.825924669155073,0.825924669155073,0.825924669155073
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,40,1.341703427214116,0.8690193417034272,0.8690193417034272,0.8690193417034272,0.8690193417034272,0.8690193417034272,0.8690193417034272,0.8690193417034272
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,50,1.341703427214116,0.8988802171700034,0.8988802171700034,0.8988802171700034,0.8988802171700034,0.8988802171700034,0.8988802171700034,0.8988802171700034,0.8988802171700034
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,100,1.341703427214116,0.9636918900576857,0.9636918900576857,0.9636918900576857,0.9636918900576857,0.9636918900576857,0.9636918900576857,0.9636918900576857,0.9636918900576857,0.9636918900576857,0.9636918900576857,0.9636918900576857,0.9636918900576857,0.9636918900576857
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,300,1.341703427214116,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
dynamic,5,1.341703427214116,0.3783508652867323,0.45469969460468274,0.5717678995588734,0.664065151001018,0.7611129962673906,0.825924669155073,0.8690193417034272,0.8988802171700034,0.9239904988123515,0.9365456396335257,0.9463861554122837,0.9579233118425518,0.9636918900576857,0.9697997964031219,0.9759077027485579,0.9809976247030879,1.0,1.0,1.0,1.0
total,5,400,1.341703427214116,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,1,1.1167288768238888,0.29691211401425177
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,2,1.1167288768238888,0.37258228707159824,0.37258228707159824
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,5,1.1167288768238888,0.4770953512046149,0.4770953512046149,0.4770953512046149
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,10,1.1167288768238888,0.5785544621649135,0.5785544621649135,0.5785544621649135,0.5785544621649135
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,20,1.1167288768238888,0.7007125890736342,0.7007125890736342,0.7007125890736342,0.7007125890736342,0.7007125890736342
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,30,1.1167288768238888,0.7750254496097726,0.7750254496097726,0.7750254496097726,0.7750254496097726,0.7750254496097726,0.7750254496097726
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,40,1.1167288768238888,0.835086528673227,0.835086528673227,0.835086528673227,0.835086528673227,0.835086528673227,0.835086528673227,0.835086528673227
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,50,1.1167288768238888,0.8680013573125213,0.8680013573125213,0.8680013573125213,0.8680013573125213,0.8680013573125213,0.8680013573125213,0.8680013573125213,0.8680013573125213
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,100,1.1167288768238888,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277,0.9538513742789277
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,300,1.1167288768238888,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
dynamic,10,1.1167288768238888,0.29691211401425177,0.37258228707159824,0.4770953512046149,0.5785544621649135,0.7007125890736342,0.7750254496097726,0.835086528673227,0.8680013573125213,0.8917543264336614,0.9124533423820834,0.9277231082456736,0.9440108585001696,0.9538513742789277,0.9592806243637597,0.9653885307091958,0.9701391245334238,1.0,1.0,1.0,1.0
total,10,400,1.1167288768238888,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/e2e_lora_e2e_flickr_nolora.csv <==
dynamic,1,8,10,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
total,1,8,10,"tensor(23.1476, device='cuda:0')",0.5287214329833231,0.5997529339098209,0.6714021000617665,0.6961087090796788
dynamic,5,8,10,"tensor(19.9191, device='cuda:0')",0.12476837554045707,0.21865348980852378,0.41136504014823966,0.567016676961087,0.692402717726992,0.7510809141445337,0.7831995058678196,0.8054354539839407,0.8165534280420013,0.8221124150710315,0.8264360716491661,0.8282890673255096,0.8307597282273008,0.8326127239036443,0.8357010500308832,0.8363187152563311,0.8418777022853613,0.8418777022853613,0.8418777022853613,0.8418777022853613
total,5,8,10,"tensor(19.9191, device='cuda:0')",0.43421865348980854,0.4978381717109327,0.5484867201976529,0.567016676961087
dynamic,10,8,10,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,10,8,10,"tensor(18.4775, device='cuda:0')",0.35886349598517603,0.410129709697344,0.44966028412600373,0.46201358863495984
dynamic,20,8,10,"tensor(16.6473, device='cuda:0')",0.06053119209388511,0.11241507103150093,0.24274243360098827,0.3625694873378629,0.49413218035824585,0.5509573810994441,0.5762816553428042,0.5923409512044472,0.6003705991352687,0.6065472513897467,0.6096355775169858,0.6127239036442248,0.6133415688696726,0.6164298949969117,0.6164298949969117,0.6182828906732551,0.6226065472513898,0.6238418777022854,0.6238418777022854,0.6238418777022854
dynamic,30,8,10,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.1012970969734404,0.20135886349598517,0.3193329215565164,0.4379246448424954,0.4928968499073502,0.5250154416306362,0.5466337245213094,0.5558987029030266,0.5596046942557134,0.5657813465101915,0.5676343421865349,0.5694873378628783,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5812229771463867,0.5818406423718344,0.5818406423718344
total,20,8,10,"tensor(16.6473, device='cuda:0')",0.291537986411365,0.32674490426189007,0.3533045089561458,0.3625694873378629
total,30,8,10,"tensor(15.6850, device='cuda:0')",0.26930203829524396,0.2940086473131563,0.3150092649783817,0.3193329215565164
dynamic,40,8,10,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
total,40,8,10,"tensor(14.9883, device='cuda:0')",0.24088943792464484,0.2637430512662137,0.28536133415688697,0.29030265596046945
dynamic,1,8,40,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
total,1,8,40,"tensor(23.1476, device='cuda:0')",0.6300185299567634,0.7220506485484868,0.8097591105620754,0.849289684990735,0.8770846201358864,0.8838789376158123,0.887584928968499
dynamic,5,8,40,"tensor(19.9191, device='cuda:0')",0.12476837554045707,0.21865348980852378,0.41136504014823966,0.567016676961087,0.692402717726992,0.7510809141445337,0.7831995058678196,0.8054354539839407,0.8165534280420013,0.8221124150710315,0.8264360716491661,0.8282890673255096,0.8307597282273008,0.8326127239036443,0.8357010500308832,0.8363187152563311,0.8418777022853613,0.8418777022853613,0.8418777022853613,0.8418777022853613
total,5,8,40,"tensor(19.9191, device='cuda:0')",0.567016676961087,0.654107473749228,0.7263743051266214,0.7554045707226683,0.7770228536133416,0.7825818406423718,0.7831995058678196
dynamic,10,8,40,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,10,8,40,"tensor(18.4775, device='cuda:0')",0.5138974675725757,0.5911056207535516,0.6516368128474367,0.676343421865349,0.6961087090796788,0.6991970352069179,0.7004323656578134
dynamic,20,8,40,"tensor(16.6473, device='cuda:0')",0.06053119209388511,0.11241507103150093,0.24274243360098827,0.3625694873378629,0.49413218035824585,0.5509573810994441,0.5762816553428042,0.5923409512044472,0.6003705991352687,0.6065472513897467,0.6096355775169858,0.6127239036442248,0.6133415688696726,0.6164298949969117,0.6164298949969117,0.6182828906732551,0.6226065472513898,0.6238418777022854,0.6238418777022854,0.6238418777022854
dynamic,30,8,40,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.1012970969734404,0.20135886349598517,0.3193329215565164,0.4379246448424954,0.4928968499073502,0.5250154416306362,0.5466337245213094,0.5558987029030266,0.5596046942557134,0.5657813465101915,0.5676343421865349,0.5694873378628783,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5812229771463867,0.5818406423718344,0.5818406423718344
total,20,8,40,"tensor(16.6473, device='cuda:0')",0.4336009882643607,0.4947498455836936,0.5404570722668314,0.5626930203829524,0.5725756639901174,0.5762816553428042,0.5762816553428042
total,30,8,40,"tensor(15.6850, device='cuda:0')",0.4045707226683138,0.45460160592958615,0.49351451513279804,0.515750463248919,0.5237801111797405,0.5250154416306362,0.5250154416306362
dynamic,40,8,40,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
total,40,8,40,"tensor(14.9883, device='cuda:0')",0.3631871525633107,0.4119827053736875,0.44410129709697344,0.4638665843113033,0.4718962322421248,0.47251389746757255,0.47313156269302037
dynamic,1,8,20,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,1,8,2,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
total,1,8,20,"tensor(23.1476, device='cuda:0')",0.5886349598517604,0.6744904261890056,0.7554045707226683,0.7906114885731933,0.8085237801111798
dynamic,1,8,10,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,1,8,30,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,1,8,5,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,1,8,1,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
total,1,8,2,"tensor(23.1476, device='cuda:0')",0.3390982087708462,0.3971587399629401
total,1,8,10,"tensor(23.1476, device='cuda:0')",0.5287214329833231,0.5997529339098209,0.6714021000617665,0.6961087090796788
total,1,8,1,"tensor(23.1476, device='cuda:0')",0.23780111179740582
total,1,8,5,"tensor(23.1476, device='cuda:0')",0.4589252625077208,0.5281037677578753,0.586781964175417
total,1,8,30,"tensor(23.1476, device='cuda:0')",0.6201358863495985,0.7090796788140827,0.7955528103767758,0.8338480543545398,0.8579369981470043,0.8634959851760345
dynamic,1,8,40,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
total,1,8,40,"tensor(23.1476, device='cuda:0')",0.6300185299567634,0.7220506485484868,0.8097591105620754,0.849289684990735,0.8770846201358864,0.8838789376158123,0.887584928968499
dynamic,1,8,50,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
total,1,8,50,"tensor(23.1476, device='cuda:0')",0.6318715256331069,0.7288449660284126,0.8165534280420013,0.8591723285978999,0.8857319332921556,0.8956145768993206,0.8993205682520075,0.8999382334774553
dynamic,1,8,60,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,1,8,70,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,1,8,90,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,1,8,80,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
total,1,8,60,"tensor(23.1476, device='cuda:0')",0.6324891908585547,0.7294626312538605,0.8196417541692402,0.8641136504014824,0.8900555898702903,0.9017912291537986,0.9054972205064855,0.907350216182829,0.9079678814082767
total,1,8,70,"tensor(23.1476, device='cuda:0')",0.6355775169857937,0.7319332921556516,0.8227300802964793,0.8690549722050649,0.8949969116738727,0.907350216182829,0.9110562075355157,0.9141445336627548,0.9147621988882026,0.9159975293390982
total,1,8,80,"tensor(23.1476, device='cuda:0')",0.6405188387893762,0.7368746139592341,0.8264360716491661,0.875231624459543,0.900555898702903,0.9141445336627548,0.9159975293390982,0.9209388511426807,0.9215565163681285,0.922791846819024,0.922791846819024
total,1,8,90,"tensor(23.1476, device='cuda:0')",0.6392835083384806,0.7374922791846819,0.8276714021000617,0.8770846201358864,0.9017912291537986,0.9178505250154416,0.9190858554663373,0.9240271772699197,0.9246448424953675,0.9264978381717109,0.9271155033971588,0.9271155033971588
dynamic,1,8,100,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627


==> data/e2e_lora_e2e_predict_model_flicker.csv <==
dynamic,10,8,20,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
dynamic,10,8,20,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,10,8,20,"tensor(18.4775, device='cuda:0')",0.4638665843113033,0.5268684373069796,0.5756639901173564,0.5972822730080296,0.6077825818406424
dynamic,10,8,1,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
dynamic,10,8,2,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,10,8,1,"tensor(18.4775, device='cuda:0')",0.08338480543545398
total,10,8,2,"tensor(18.4775, device='cuda:0')",0.13835701050030882,0.15812229771463868
dynamic,1,8,1,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,1,8,2,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,40,8,2,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
dynamic,40,8,1,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
total,1,8,1,"tensor(23.1476, device='cuda:0')",0.23780111179740582
total,1,8,2,"tensor(23.1476, device='cuda:0')",0.3390982087708462,0.3971587399629401
total,40,8,2,"tensor(14.9883, device='cuda:0')",0.09820877084620136,0.10438542310067943
total,40,8,1,"tensor(14.9883, device='cuda:0')",0.054354539839407044
dynamic,1,8,5,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,10,8,5,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,10,8,5,"tensor(18.4775, device='cuda:0')",0.25386040765904877,0.28968499073502163,0.31624459542927735
dynamic,1,8,10,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,40,8,5,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
dynamic,10,8,10,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
dynamic,40,8,10,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
total,1,8,10,"tensor(23.1476, device='cuda:0')",0.5287214329833231,0.5997529339098209,0.6714021000617665,0.6961087090796788
total,40,8,5,"tensor(14.9883, device='cuda:0')",0.16676961087090797,0.1778875849289685,0.18962322421247685
total,10,8,10,"tensor(18.4775, device='cuda:0')",0.35886349598517603,0.410129709697344,0.44966028412600373,0.46201358863495984
total,40,8,10,"tensor(14.9883, device='cuda:0')",0.24088943792464484,0.2637430512662137,0.28536133415688697,0.29030265596046945
dynamic,1,8,20,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,10,8,20,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,1,8,20,"tensor(23.1476, device='cuda:0')",0.5886349598517604,0.6744904261890056,0.7554045707226683,0.7906114885731933,0.8085237801111798
total,10,8,20,"tensor(18.4775, device='cuda:0')",0.4638665843113033,0.5268684373069796,0.5756639901173564,0.5972822730080296,0.6077825818406424
dynamic,40,8,20,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
dynamic,1,8,30,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,10,8,30,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
dynamic,40,8,30,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
total,40,8,20,"tensor(14.9883, device='cuda:0')",0.30821494749845585,0.34218653489808526,0.37245213094502777,0.38727609635577515,0.3897467572575664
total,1,8,30,"tensor(23.1476, device='cuda:0')",0.6201358863495985,0.7090796788140827,0.7955528103767758,0.8338480543545398,0.8579369981470043,0.8634959851760345
total,10,8,30,"tensor(18.4775, device='cuda:0')",0.4990735021618283,0.5688696726374305,0.6287831995058678,0.6528721432983323,0.6676961087090797,0.6714021000617665
total,40,8,30,"tensor(14.9883, device='cuda:0')",0.34465719579987647,0.38727609635577515,0.41877702285361335,0.43668931439159975,0.4428659666460778,0.4434836318715256
dynamic,1,8,40,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,10,8,40,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,1,8,40,"tensor(23.1476, device='cuda:0')",0.6300185299567634,0.7220506485484868,0.8097591105620754,0.849289684990735,0.8770846201358864,0.8838789376158123,0.887584928968499
total,10,8,40,"tensor(18.4775, device='cuda:0')",0.5138974675725757,0.5911056207535516,0.6516368128474367,0.676343421865349,0.6961087090796788,0.6991970352069179,0.7004323656578134
dynamic,1,8,50,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,40,8,40,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
dynamic,10,8,50,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,1,8,50,"tensor(23.1476, device='cuda:0')",0.6318715256331069,0.7288449660284126,0.8165534280420013,0.8591723285978999,0.8857319332921556,0.8956145768993206,0.8993205682520075,0.8999382334774553
dynamic,40,8,50,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
total,40,8,40,"tensor(14.9883, device='cuda:0')",0.3631871525633107,0.4119827053736875,0.44410129709697344,0.4638665843113033,0.4718962322421248,0.47251389746757255,0.47313156269302037
total,10,8,50,"tensor(18.4775, device='cuda:0')",0.5213094502779494,0.6034589252625078,0.6646077825818406,0.6905497220506486,0.711550339715874,0.7177269919703521,0.7201976528721433,0.7208153180975911
total,40,8,50,"tensor(14.9883, device='cuda:0')",0.3705991352686844,0.42124768375540456,0.4570722668313774,0.47745521927115503,0.48672019765287217,0.48857319332921556,0.4891908585546634,0.4891908585546634
dynamic,1,8,60,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,10,8,60,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,1,8,60,"tensor(23.1476, device='cuda:0')",0.6324891908585547,0.7294626312538605,0.8196417541692402,0.8641136504014824,0.8900555898702903,0.9017912291537986,0.9054972205064855,0.907350216182829,0.9079678814082767
total,10,8,60,"tensor(18.4775, device='cuda:0')",0.5250154416306362,0.6084002470660902,0.6714021000617665,0.6991970352069179,0.7177269919703521,0.7263743051266214,0.7282273008029648,0.7300802964793082,0.7300802964793082
dynamic,1,8,70,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,40,8,60,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
dynamic,10,8,70,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,1,8,70,"tensor(23.1476, device='cuda:0')",0.6355775169857937,0.7319332921556516,0.8227300802964793,0.8690549722050649,0.8949969116738727,0.907350216182829,0.9110562075355157,0.9141445336627548,0.9147621988882026,0.9159975293390982
total,40,8,60,"tensor(14.9883, device='cuda:0')",0.3736874613959234,0.423100679431748,0.46263125386040765,0.4836318715256331,0.49413218035824585,0.49536751080914143,0.49660284126003706,0.49660284126003706,0.49660284126003706
dynamic,40,8,70,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
total,10,8,70,"tensor(18.4775, device='cuda:0')",0.5262507720815318,0.6077825818406424,0.6738727609635577,0.7035206917850525,0.721432983323039,0.730697961704756,0.7325509573810994,0.7344039530574429,0.7362569487337863,0.7362569487337863
total,40,8,70,"tensor(14.9883, device='cuda:0')",0.37677578752316243,0.4249536751080914,0.4657195799876467,0.48857319332921556,0.4990735021618283,0.5015441630636195,0.5021618282890673,0.5027794935145151,0.5027794935145151,0.5027794935145151
dynamic,1,8,80,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,10,8,80,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,1,8,80,"tensor(23.1476, device='cuda:0')",0.6405188387893762,0.7368746139592341,0.8264360716491661,0.875231624459543,0.900555898702903,0.9141445336627548,0.9159975293390982,0.9209388511426807,0.9215565163681285,0.922791846819024,0.922791846819024
total,10,8,80,"tensor(18.4775, device='cuda:0')",0.5268684373069796,0.6108709079678815,0.6775787523162446,0.7072266831377394,0.7263743051266214,0.7356392835083385,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7418159357628166
dynamic,1,8,90,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
dynamic,40,8,80,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
dynamic,10,8,90,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,1,8,90,"tensor(23.1476, device='cuda:0')",0.6392835083384806,0.7374922791846819,0.8276714021000617,0.8770846201358864,0.9017912291537986,0.9178505250154416,0.9190858554663373,0.9240271772699197,0.9246448424953675,0.9264978381717109,0.9271155033971588,0.9271155033971588
dynamic,40,8,90,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
total,40,8,80,"tensor(14.9883, device='cuda:0')",0.3792464484249537,0.4298949969116739,0.4718962322421248,0.49413218035824585,0.5052501544163064,0.5083384805435454,0.5089561457689932,0.509573810994441,0.509573810994441,0.509573810994441,0.509573810994441
total,10,8,90,"tensor(18.4775, device='cuda:0')",0.5268684373069796,0.6108709079678815,0.679431747992588,0.7096973440395306,0.727609635577517,0.7362569487337863,0.7405806053119209,0.7424336009882644,0.74366893143916,0.7442865966646078,0.7442865966646078,0.7442865966646078
dynamic,1,8,100,"tensor(23.1476, device='cuda:0')",0.23780111179740582,0.3971587399629401,0.586781964175417,0.6961087090796788,0.8085237801111798,0.8634959851760345,0.887584928968499,0.8999382334774553,0.9079678814082767,0.9159975293390982,0.922791846819024,0.9271155033971588,0.92958616429895,0.9314391599752934,0.9320568252007412,0.9332921556516368,0.938851142680667,0.9394688079061149,0.9400864731315627,0.9400864731315627
total,40,8,90,"tensor(14.9883, device='cuda:0')",0.3786287831995059,0.42927733168622606,0.4718962322421248,0.49413218035824585,0.5052501544163064,0.5089561457689932,0.5089561457689932,0.5101914762198888,0.5101914762198888,0.5101914762198888,0.5101914762198888,0.5101914762198888
dynamic,10,8,100,"tensor(18.4775, device='cuda:0')",0.08338480543545398,0.15812229771463868,0.31624459542927735,0.46201358863495984,0.6077825818406424,0.6714021000617665,0.7004323656578134,0.7208153180975911,0.7300802964793082,0.7362569487337863,0.7418159357628166,0.7442865966646078,0.7479925880172946,0.7498455836936381,0.7504632489190859,0.7516985793699815,0.7547869054972205,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,1,8,100,"tensor(23.1476, device='cuda:0')",0.6399011735639284,0.7387276096355775,0.8282890673255096,0.8770846201358864,0.9030265596046942,0.9172328597899938,0.9203211859172329,0.9240271772699197,0.9258801729462631,0.9277331686226066,0.9283508338480544,0.92958616429895,0.92958616429895
total,10,8,100,"tensor(18.4775, device='cuda:0')",0.5262507720815318,0.6108709079678815,0.6781964175416924,0.7121680049413218,0.730697961704756,0.7393452748610253,0.74366893143916,0.7449042618900555,0.7455219271155034,0.746757257566399,0.7479925880172946,0.7479925880172946,0.7479925880172946
dynamic,40,8,100,"tensor(14.9883, device='cuda:0')",0.054354539839407044,0.10438542310067943,0.18962322421247685,0.29030265596046945,0.3897467572575664,0.4434836318715256,0.47313156269302037,0.4891908585546634,0.49660284126003706,0.5027794935145151,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5120444718962323,0.5132798023471279,0.5132798023471279,0.5182211241507103,0.5188387893761581,0.5188387893761581,0.5188387893761581
total,40,8,100,"tensor(14.9883, device='cuda:0')",0.37801111797405806,0.42927733168622606,0.4718962322421248,0.4947498455836936,0.5058678196417542,0.5089561457689932,0.509573810994441,0.5101914762198888,0.5108091414453366,0.5108091414453366,0.5108091414453366,0.5108091414453366,0.5108091414453366


==> data/e2e_lora_e2e_twitter_lora_v2.csv <==
dynamic,5,10,50,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
dynamic,5,10,60,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
dynamic,5,10,80,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,5,10,50,"tensor(20.5858, device='cuda:0')",0.5760517799352751,0.6763754045307443,0.7216828478964401,0.7637540453074434,0.7928802588996764,0.8122977346278317,0.8252427184466019,0.8478964401294499
total,5,10,60,"tensor(20.5858, device='cuda:0')",0.5728155339805825,0.6828478964401294,0.7249190938511327,0.7734627831715211,0.8058252427184466,0.8187702265372169,0.8381877022653722,0.8414239482200647,0.8673139158576052
total,5,10,80,"tensor(20.5858, device='cuda:0')",0.5792880258899676,0.686084142394822,0.7281553398058253,0.7831715210355987,0.8155339805825242,0.8381877022653722,0.8478964401294499,0.8640776699029126,0.8673139158576052,0.8737864077669902,0.8996763754045307
dynamic,5,10,90,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,5,10,90,"tensor(20.5858, device='cuda:0')",0.5760517799352751,0.686084142394822,0.7249190938511327,0.7799352750809061,0.8155339805825242,0.8381877022653722,0.8511326860841424,0.8640776699029126,0.8705501618122977,0.8737864077669902,0.889967637540453,0.912621359223301
dynamic,1,6,20,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
dynamic,1,6,1,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
dynamic,1,6,30,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
dynamic,1,6,2,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
dynamic,1,6,5,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
dynamic,1,6,10,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
dynamic,5,10,100,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,1,6,20,"tensor(26.1683, device='cuda:0')",0.5016181229773463,0.598705501618123,0.6634304207119741,0.6893203883495146,0.7249190938511327
dynamic,5,10,150,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,1,6,1,"tensor(26.1683, device='cuda:0')",0.4401294498381877
total,1,6,30,"tensor(26.1683, device='cuda:0')",0.5372168284789643,0.6343042071197411,0.6990291262135923,0.7313915857605178,0.7702265372168284,0.7831715210355987
total,1,6,2,"tensor(26.1683, device='cuda:0')",0.43042071197411,0.5145631067961165
total,1,6,5,"tensor(26.1683, device='cuda:0')",0.44336569579288027,0.5210355987055016,0.5857605177993528
total,1,6,10,"tensor(26.1683, device='cuda:0')",0.47572815533980584,0.5566343042071198,0.6084142394822006,0.6504854368932039
total,5,10,100,"tensor(20.5858, device='cuda:0')",0.5760517799352751,0.686084142394822,0.7216828478964401,0.7766990291262136,0.8058252427184466,0.8284789644012945,0.8446601941747572,0.8543689320388349,0.8705501618122977,0.8705501618122977,0.8737864077669902,0.8964401294498382,0.9255663430420712
dynamic,5,10,200,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
dynamic,10,6,1,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,10,6,2,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,1,"tensor(11.9903, device='cuda:0')",0.15857605177993528
total,10,6,2,"tensor(11.9903, device='cuda:0')",0.2168284789644013,0.23300970873786409
dynamic,10,6,5,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,5,"tensor(11.9903, device='cuda:0')",0.24271844660194175,0.2815533980582524,0.2977346278317152
dynamic,10,6,10,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,10,"tensor(11.9903, device='cuda:0')",0.3074433656957929,0.3559870550161812,0.37540453074433655,0.3883495145631068
dynamic,10,6,20,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,20,"tensor(11.9903, device='cuda:0')",0.4110032362459547,0.47572815533980584,0.5048543689320388,0.5242718446601942,0.5469255663430421
dynamic,1,6,40,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
total,1,6,40,"tensor(26.1683, device='cuda:0')",0.5469255663430421,0.6504854368932039,0.7152103559870551,0.7475728155339806,0.7766990291262136,0.7896440129449838,0.8058252427184466
dynamic,1,6,50,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
dynamic,1,6,60,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
dynamic,1,6,80,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
dynamic,1,6,70,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
dynamic,1,6,90,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
total,1,6,50,"tensor(26.1683, device='cuda:0')",0.5533980582524272,0.656957928802589,0.7249190938511327,0.7540453074433657,0.7831715210355987,0.8025889967637541,0.8155339805825242,0.8284789644012945
total,1,6,60,"tensor(26.1683, device='cuda:0')",0.5533980582524272,0.6601941747572816,0.7249190938511327,0.7572815533980582,0.7864077669902912,0.8058252427184466,0.8187702265372169,0.8317152103559871,0.8511326860841424
total,1,6,70,"tensor(26.1683, device='cuda:0')",0.5533980582524272,0.6601941747572816,0.7249190938511327,0.7572815533980582,0.7831715210355987,0.7993527508090615,0.8187702265372169,0.8284789644012945,0.8381877022653722,0.8576051779935275
total,1,6,80,"tensor(26.1683, device='cuda:0')",0.5501618122977346,0.6601941747572816,0.7281553398058253,0.7605177993527508,0.7831715210355987,0.8025889967637541,0.8187702265372169,0.8284789644012945,0.8414239482200647,0.8511326860841424,0.8705501618122977
total,1,6,90,"tensor(26.1683, device='cuda:0')",0.5501618122977346,0.6601941747572816,0.7281553398058253,0.7605177993527508,0.7864077669902912,0.8058252427184466,0.8187702265372169,0.8317152103559871,0.8381877022653722,0.8543689320388349,0.86084142394822,0.8802588996763754
dynamic,10,6,30,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,30,"tensor(11.9903, device='cuda:0')",0.46601941747572817,0.5533980582524272,0.5954692556634305,0.6181229773462783,0.6407766990291263,0.6537216828478964
dynamic,10,6,40,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,10,6,50,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,40,"tensor(11.9903, device='cuda:0')",0.5080906148867314,0.6019417475728155,0.6472491909385113,0.6699029126213593,0.7087378640776699,0.7119741100323624,0.7346278317152104
total,10,6,50,"tensor(11.9903, device='cuda:0')",0.5469255663430421,0.6407766990291263,0.686084142394822,0.7119741100323624,0.7346278317152104,0.7540453074433657,0.7605177993527508,0.7896440129449838
dynamic,10,6,60,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,60,"tensor(11.9903, device='cuda:0')",0.5663430420711975,0.6731391585760518,0.7152103559870551,0.7443365695792881,0.7605177993527508,0.7928802588996764,0.7993527508090615,0.8025889967637541,0.8349514563106796
dynamic,10,6,70,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,70,"tensor(11.9903, device='cuda:0')",0.56957928802589,0.6796116504854369,0.7346278317152104,0.7605177993527508,0.7766990291262136,0.7993527508090615,0.8187702265372169,0.8220064724919094,0.8317152103559871,0.86084142394822
dynamic,10,6,80,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,80,"tensor(11.9903, device='cuda:0')",0.5825242718446602,0.7055016181229773,0.7605177993527508,0.7896440129449838,0.8058252427184466,0.8284789644012945,0.8478964401294499,0.8543689320388349,0.86084142394822,0.8705501618122977,0.8996763754045307
dynamic,1,6,100,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
dynamic,10,6,90,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,1,6,150,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
total,10,6,90,"tensor(11.9903, device='cuda:0')",0.5792880258899676,0.7055016181229773,0.7605177993527508,0.7864077669902912,0.8058252427184466,0.8252427184466019,0.8317152103559871,0.8511326860841424,0.8543689320388349,0.86084142394822,0.8705501618122977,0.8996763754045307
dynamic,1,6,200,"tensor(26.1683, device='cuda:0')",0.4401294498381877,0.5145631067961165,0.5857605177993528,0.6504854368932039,0.7249190938511327,0.7831715210355987,0.8058252427184466,0.8284789644012945,0.8511326860841424,0.8576051779935275,0.8705501618122977,0.8802588996763754,0.8867313915857605
total,1,6,100,"tensor(26.1683, device='cuda:0')",0.5501618122977346,0.6601941747572816,0.7281553398058253,0.7605177993527508,0.7864077669902912,0.8058252427184466,0.8187702265372169,0.8284789644012945,0.8349514563106796,0.8511326860841424,0.8576051779935275,0.8640776699029126,0.8867313915857605
dynamic,10,6,100,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,10,6,150,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,1,8,1,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
total,10,6,100,"tensor(11.9903, device='cuda:0')",0.5728155339805825,0.7022653721682848,0.7540453074433657,0.7831715210355987,0.8058252427184466,0.8252427184466019,0.8349514563106796,0.8576051779935275,0.8576051779935275,0.8673139158576052,0.8705501618122977,0.883495145631068,0.9061488673139159
dynamic,1,8,2,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
dynamic,1,8,5,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
total,1,8,1,"tensor(26.2816, device='cuda:0')",0.44336569579288027
total,1,8,2,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867
total,1,8,5,"tensor(26.2816, device='cuda:0')",0.45307443365695793,0.5436893203883495,0.598705501618123
dynamic,10,6,200,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,10,8,1,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,1,"tensor(11.6731, device='cuda:0')",0.15210355987055016
dynamic,10,8,2,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,2,"tensor(11.6731, device='cuda:0')",0.20064724919093851,0.22653721682847897
dynamic,10,8,5,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,5,"tensor(11.6731, device='cuda:0')",0.23624595469255663,0.2783171521035599,0.2912621359223301
dynamic,1,8,10,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
total,1,8,10,"tensor(26.2816, device='cuda:0')",0.46601941747572817,0.5598705501618123,0.6148867313915858,0.6504854368932039
dynamic,1,8,20,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
dynamic,1,8,30,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
dynamic,10,8,10,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,1,8,20,"tensor(26.2816, device='cuda:0')",0.5080906148867314,0.6116504854368932,0.6796116504854369,0.7087378640776699,0.7411003236245954
dynamic,10,8,20,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,1,8,30,"tensor(26.2816, device='cuda:0')",0.5436893203883495,0.6504854368932039,0.7184466019417476,0.7475728155339806,0.7831715210355987,0.7961165048543689
total,10,8,10,"tensor(11.6731, device='cuda:0')",0.30097087378640774,0.35275080906148865,0.37540453074433655,0.3948220064724919
total,10,8,20,"tensor(11.6731, device='cuda:0')",0.3786407766990291,0.44660194174757284,0.48220064724919093,0.5048543689320388,0.5307443365695793
dynamic,10,8,30,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,30,"tensor(11.6731, device='cuda:0')",0.44660194174757284,0.5242718446601942,0.5598705501618123,0.6051779935275081,0.627831715210356,0.6537216828478964
dynamic,1,8,40,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
dynamic,1,8,50,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
dynamic,1,8,60,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
total,1,8,40,"tensor(26.2816, device='cuda:0')",0.5469255663430421,0.656957928802589,0.7281553398058253,0.7540453074433657,0.7831715210355987,0.8025889967637541,0.8155339805825242
total,1,8,50,"tensor(26.2816, device='cuda:0')",0.5501618122977346,0.6601941747572816,0.7281553398058253,0.7540453074433657,0.7896440129449838,0.8025889967637541,0.8155339805825242,0.8252427184466019
total,1,8,60,"tensor(26.2816, device='cuda:0')",0.5501618122977346,0.6601941747572816,0.7281553398058253,0.7540453074433657,0.7896440129449838,0.8058252427184466,0.8155339805825242,0.8252427184466019,0.8446601941747572
dynamic,10,8,40,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,40,"tensor(11.6731, device='cuda:0')",0.4919093851132686,0.5760517799352751,0.6148867313915858,0.6537216828478964,0.686084142394822,0.6990291262135923,0.7378640776699029
dynamic,10,8,50,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,50,"tensor(11.6731, device='cuda:0')",0.5339805825242718,0.6245954692556634,0.6601941747572816,0.6990291262135923,0.7378640776699029,0.7572815533980582,0.7637540453074434,0.8058252427184466
dynamic,10,8,60,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,60,"tensor(11.6731, device='cuda:0')",0.5663430420711975,0.6634304207119741,0.7119741100323624,0.7540453074433657,0.7896440129449838,0.8090614886731392,0.8155339805825242,0.8220064724919094,0.8640776699029126
dynamic,1,8,70,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
dynamic,10,8,70,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,1,8,70,"tensor(26.2816, device='cuda:0')",0.5533980582524272,0.6634304207119741,0.7281553398058253,0.7572815533980582,0.7864077669902912,0.7993527508090615,0.8220064724919094,0.8317152103559871,0.8414239482200647,0.8640776699029126
dynamic,10,8,80,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,70,"tensor(11.6731, device='cuda:0')",0.5598705501618123,0.6699029126213593,0.7216828478964401,0.7637540453074434,0.7928802588996764,0.8090614886731392,0.8252427184466019,0.8284789644012945,0.8446601941747572,0.8770226537216829
dynamic,1,8,90,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
dynamic,1,8,80,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
total,10,8,80,"tensor(11.6731, device='cuda:0')",0.5760517799352751,0.6796116504854369,0.7411003236245954,0.7864077669902912,0.8155339805825242,0.8317152103559871,0.8446601941747572,0.8511326860841424,0.8543689320388349,0.8737864077669902,0.8996763754045307
dynamic,10,8,90,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,1,8,90,"tensor(26.2816, device='cuda:0')",0.5501618122977346,0.6634304207119741,0.7313915857605178,0.7605177993527508,0.7896440129449838,0.8058252427184466,0.8220064724919094,0.8381877022653722,0.8446601941747572,0.8576051779935275,0.8640776699029126,0.8867313915857605
total,1,8,80,"tensor(26.2816, device='cuda:0')",0.5533980582524272,0.6634304207119741,0.7313915857605178,0.7605177993527508,0.7896440129449838,0.8025889967637541,0.8252427184466019,0.8317152103559871,0.8478964401294499,0.8543689320388349,0.8770226537216829
total,10,8,90,"tensor(11.6731, device='cuda:0')",0.5825242718446602,0.6828478964401294,0.7475728155339806,0.7896440129449838,0.8220064724919094,0.8317152103559871,0.8381877022653722,0.8511326860841424,0.8576051779935275,0.8640776699029126,0.883495145631068,0.9061488673139159
dynamic,1,8,100,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
dynamic,10,8,100,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,1,8,200,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
dynamic,1,8,150,"tensor(26.2816, device='cuda:0')",0.44336569579288027,0.5275080906148867,0.598705501618123,0.6504854368932039,0.7411003236245954,0.7961165048543689,0.8155339805825242,0.8252427184466019,0.8446601941747572,0.8640776699029126,0.8770226537216829,0.8867313915857605,0.8932038834951457
dynamic,10,8,150,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,1,8,100,"tensor(26.2816, device='cuda:0')",0.5469255663430421,0.6634304207119741,0.7313915857605178,0.7572815533980582,0.7864077669902912,0.8058252427184466,0.8187702265372169,0.8317152103559871,0.8381877022653722,0.8543689320388349,0.8640776699029126,0.8673139158576052,0.8932038834951457
total,10,8,100,"tensor(11.6731, device='cuda:0')",0.5825242718446602,0.6731391585760518,0.7475728155339806,0.7864077669902912,0.8155339805825242,0.8317152103559871,0.8414239482200647,0.8543689320388349,0.8640776699029126,0.8640776699029126,0.8770226537216829,0.889967637540453,0.912621359223301
dynamic,10,8,200,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,1,10,1,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
dynamic,10,10,1,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,1,10,1,"tensor(27.8835, device='cuda:0')",0.459546925566343
dynamic,10,10,2,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,1,"tensor(13.4531, device='cuda:0')",0.1779935275080906
total,10,10,2,"tensor(13.4531, device='cuda:0')",0.20064724919093851,0.22653721682847897
dynamic,10,10,5,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
dynamic,1,10,2,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
dynamic,1,10,5,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
total,1,10,2,"tensor(27.8835, device='cuda:0')",0.4854368932038835,0.5663430420711975
total,1,10,5,"tensor(27.8835, device='cuda:0')",0.49514563106796117,0.5760517799352751,0.6440129449838188
dynamic,10,10,10,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,10,"tensor(13.4531, device='cuda:0')",0.3106796116504854,0.3559870550161812,0.37540453074433655,0.39158576051779936
dynamic,10,10,20,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
dynamic,1,10,10,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
total,10,10,20,"tensor(13.4531, device='cuda:0')",0.4110032362459547,0.47249190938511326,0.511326860841424,0.5307443365695793,0.5598705501618123
dynamic,1,10,20,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
total,1,10,10,"tensor(27.8835, device='cuda:0')",0.5210355987055016,0.6019417475728155,0.6634304207119741,0.7087378640776699
total,1,10,20,"tensor(27.8835, device='cuda:0')",0.5436893203883495,0.6343042071197411,0.7022653721682848,0.7346278317152104,0.7702265372168284
dynamic,1,10,30,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
total,1,10,30,"tensor(27.8835, device='cuda:0')",0.5501618122977346,0.6504854368932039,0.7152103559870551,0.7540453074433657,0.7896440129449838,0.8025889967637541
dynamic,10,10,30,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,30,"tensor(13.4531, device='cuda:0')",0.46601941747572817,0.540453074433657,0.5857605177993528,0.6051779935275081,0.6375404530744336,0.656957928802589
dynamic,1,10,40,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
dynamic,10,10,40,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,1,10,40,"tensor(27.8835, device='cuda:0')",0.5501618122977346,0.656957928802589,0.7216828478964401,0.7605177993527508,0.7864077669902912,0.8058252427184466,0.8187702265372169
total,10,10,40,"tensor(13.4531, device='cuda:0')",0.5145631067961165,0.5889967637540453,0.6407766990291263,0.6731391585760518,0.7055016181229773,0.7216828478964401,0.7411003236245954
dynamic,10,10,50,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,50,"tensor(13.4531, device='cuda:0')",0.5533980582524272,0.6343042071197411,0.6957928802588996,0.7313915857605178,0.7637540453074434,0.7864077669902912,0.7993527508090615,0.8220064724919094
dynamic,10,10,60,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,60,"tensor(13.4531, device='cuda:0')",0.5760517799352751,0.6634304207119741,0.7216828478964401,0.7572815533980582,0.7896440129449838,0.8155339805825242,0.8284789644012945,0.8414239482200647,0.8737864077669902
dynamic,1,10,50,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
dynamic,1,10,60,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
total,1,10,50,"tensor(27.8835, device='cuda:0')",0.5501618122977346,0.656957928802589,0.7216828478964401,0.7572815533980582,0.7831715210355987,0.8090614886731392,0.8155339805825242,0.8252427184466019
total,1,10,60,"tensor(27.8835, device='cuda:0')",0.5501618122977346,0.656957928802589,0.7216828478964401,0.7572815533980582,0.7831715210355987,0.8058252427184466,0.8187702265372169,0.8284789644012945,0.8414239482200647
dynamic,10,10,70,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
dynamic,10,10,80,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,70,"tensor(13.4531, device='cuda:0')",0.5922330097087378,0.6699029126213593,0.7378640776699029,0.7799352750809061,0.8058252427184466,0.8284789644012945,0.8446601941747572,0.86084142394822,0.8705501618122977,0.9061488673139159
dynamic,1,10,70,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
total,10,10,80,"tensor(13.4531, device='cuda:0')",0.5922330097087378,0.6731391585760518,0.7475728155339806,0.7864077669902912,0.8122977346278317,0.8349514563106796,0.8511326860841424,0.8640776699029126,0.8737864077669902,0.8802588996763754,0.9158576051779935
dynamic,1,10,80,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
dynamic,10,10,90,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,1,10,70,"tensor(27.8835, device='cuda:0')",0.5501618122977346,0.656957928802589,0.7216828478964401,0.7540453074433657,0.7799352750809061,0.7993527508090615,0.8155339805825242,0.8220064724919094,0.8349514563106796,0.8511326860841424
dynamic,1,10,90,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
total,1,10,80,"tensor(27.8835, device='cuda:0')",0.5501618122977346,0.656957928802589,0.7249190938511327,0.7540453074433657,0.7799352750809061,0.8025889967637541,0.8220064724919094,0.8284789644012945,0.8414239482200647,0.8511326860841424,0.8673139158576052
total,10,10,90,"tensor(13.4531, device='cuda:0')",0.5922330097087378,0.6763754045307443,0.7508090614886731,0.7864077669902912,0.8122977346278317,0.8349514563106796,0.8478964401294499,0.8576051779935275,0.8737864077669902,0.883495145631068,0.8932038834951457,0.9223300970873787
total,1,10,90,"tensor(27.8835, device='cuda:0')",0.5501618122977346,0.656957928802589,0.7249190938511327,0.7540453074433657,0.7799352750809061,0.8025889967637541,0.8187702265372169,0.8317152103559871,0.8381877022653722,0.8543689320388349,0.86084142394822,0.8770226537216829
dynamic,1,10,100,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
dynamic,10,10,100,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,1,10,100,"tensor(27.8835, device='cuda:0')",0.5501618122977346,0.656957928802589,0.7249190938511327,0.7540453074433657,0.7799352750809061,0.8025889967637541,0.8187702265372169,0.8317152103559871,0.8349514563106796,0.8511326860841424,0.8576051779935275,0.86084142394822,0.8802588996763754
dynamic,10,10,150,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,100,"tensor(13.4531, device='cuda:0')",0.5922330097087378,0.6763754045307443,0.7508090614886731,0.7864077669902912,0.8090614886731392,0.8317152103559871,0.8446601941747572,0.8576051779935275,0.8673139158576052,0.8770226537216829,0.8867313915857605,0.9029126213592233,0.9223300970873787
dynamic,10,10,200,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
dynamic,1,10,150,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
dynamic,1,10,200,"tensor(27.8835, device='cuda:0')",0.459546925566343,0.5663430420711975,0.6440129449838188,0.7087378640776699,0.7702265372168284,0.8025889967637541,0.8187702265372169,0.8252427184466019,0.8414239482200647,0.8511326860841424,0.8673139158576052,0.8770226537216829,0.8802588996763754
dynamic,20,6,1,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,1,"tensor(11.5340, device='cuda:0')",0.1488673139158576
dynamic,20,6,2,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,20,6,5,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,2,"tensor(11.5340, device='cuda:0')",0.18770226537216828,0.20711974110032363
dynamic,5,6,1,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
total,5,6,1,"tensor(20.7670, device='cuda:0')",0.3300970873786408
dynamic,5,6,2,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
dynamic,5,6,5,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
total,5,6,2,"tensor(20.7670, device='cuda:0')",0.35275080906148865,0.40129449838187703
total,5,6,5,"tensor(20.7670, device='cuda:0')",0.37216828478964403,0.43042071197411,0.4919093851132686
dynamic,5,6,10,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
total,5,6,10,"tensor(20.7670, device='cuda:0')",0.4336569579288026,0.49514563106796117,0.5631067961165048,0.5760517799352751
dynamic,20,6,10,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,20,6,20,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,10,"tensor(11.5340, device='cuda:0')",0.2815533980582524,0.32038834951456313,0.34951456310679613,0.36245954692556637
total,20,6,20,"tensor(11.5340, device='cuda:0')",0.3948220064724919,0.44336569579288027,0.48220064724919093,0.5080906148867314,0.5210355987055016
dynamic,20,6,30,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,5,6,20,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
total,20,6,30,"tensor(11.5340, device='cuda:0')",0.4563106796116505,0.517799352750809,0.5631067961165048,0.5954692556634305,0.6181229773462783,0.6343042071197411
total,5,6,20,"tensor(20.7670, device='cuda:0')",0.5048543689320388,0.5792880258899676,0.6504854368932039,0.6763754045307443,0.7087378640776699
dynamic,5,6,30,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
total,5,6,30,"tensor(20.7670, device='cuda:0')",0.5275080906148867,0.6116504854368932,0.686084142394822,0.7216828478964401,0.7572815533980582,0.7766990291262136
dynamic,20,6,40,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,40,"tensor(11.5340, device='cuda:0')",0.49514563106796117,0.5501618122977346,0.6084142394822006,0.6440129449838188,0.6731391585760518,0.6893203883495146,0.7055016181229773
dynamic,20,6,50,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,20,6,60,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,50,"tensor(11.5340, device='cuda:0')",0.5307443365695793,0.5857605177993528,0.6472491909385113,0.6828478964401294,0.7184466019417476,0.7313915857605178,0.7378640776699029,0.7669902912621359
total,20,6,60,"tensor(11.5340, device='cuda:0')",0.5598705501618123,0.6213592233009708,0.6763754045307443,0.7152103559870551,0.7540453074433657,0.7669902912621359,0.7734627831715211,0.7831715210355987,0.8122977346278317
dynamic,5,6,40,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
total,5,6,40,"tensor(20.7670, device='cuda:0')",0.5469255663430421,0.6440129449838188,0.7152103559870551,0.7475728155339806,0.7864077669902912,0.7993527508090615,0.8252427184466019
dynamic,5,6,50,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
dynamic,5,6,60,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
total,5,6,50,"tensor(20.7670, device='cuda:0')",0.5533980582524272,0.6601941747572816,0.7346278317152104,0.7637540453074434,0.8058252427184466,0.8284789644012945,0.8381877022653722,0.86084142394822
total,5,6,60,"tensor(20.7670, device='cuda:0')",0.5598705501618123,0.6666666666666666,0.7411003236245954,0.7669902912621359,0.8155339805825242,0.8414239482200647,0.8478964401294499,0.86084142394822,0.883495145631068
dynamic,5,6,70,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
total,5,6,70,"tensor(20.7670, device='cuda:0')",0.5598705501618123,0.6634304207119741,0.7411003236245954,0.7637540453074434,0.8090614886731392,0.8349514563106796,0.8511326860841424,0.8511326860841424,0.8673139158576052,0.889967637540453
dynamic,20,6,70,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,70,"tensor(11.5340, device='cuda:0')",0.5760517799352751,0.6407766990291263,0.6990291262135923,0.7411003236245954,0.7864077669902912,0.7961165048543689,0.8058252427184466,0.8090614886731392,0.8155339805825242,0.8446601941747572
dynamic,20,6,80,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,20,6,90,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,5,6,80,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
dynamic,5,6,90,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
total,20,6,80,"tensor(11.5340, device='cuda:0')",0.598705501618123,0.6699029126213593,0.7281553398058253,0.7637540453074434,0.8025889967637541,0.8220064724919094,0.8317152103559871,0.8381877022653722,0.8478964401294499,0.8543689320388349,0.8802588996763754
total,5,6,80,"tensor(20.7670, device='cuda:0')",0.5631067961165048,0.6666666666666666,0.7411003236245954,0.7669902912621359,0.8025889967637541,0.8317152103559871,0.8414239482200647,0.8543689320388349,0.8543689320388349,0.8705501618122977,0.8932038834951457
total,20,6,90,"tensor(11.5340, device='cuda:0')",0.6019417475728155,0.6699029126213593,0.7249190938511327,0.7669902912621359,0.8058252427184466,0.8220064724919094,0.8284789644012945,0.8381877022653722,0.8446601941747572,0.8543689320388349,0.8673139158576052,0.889967637540453
total,5,6,90,"tensor(20.7670, device='cuda:0')",0.5598705501618123,0.6666666666666666,0.7378640776699029,0.7669902912621359,0.8025889967637541,0.8317152103559871,0.8381877022653722,0.8543689320388349,0.8576051779935275,0.86084142394822,0.8737864077669902,0.8964401294498382
dynamic,20,6,100,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,100,"tensor(11.5340, device='cuda:0')",0.6084142394822006,0.6763754045307443,0.7346278317152104,0.7702265372168284,0.8155339805825242,0.8349514563106796,0.8414239482200647,0.8511326860841424,0.86084142394822,0.8640776699029126,0.8705501618122977,0.8867313915857605,0.9061488673139159
dynamic,20,6,150,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,20,6,200,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,5,6,100,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
dynamic,5,6,150,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
dynamic,5,6,200,"tensor(20.7670, device='cuda:0')",0.3300970873786408,0.40129449838187703,0.4919093851132686,0.5760517799352751,0.7087378640776699,0.7766990291262136,0.8252427184466019,0.86084142394822,0.883495145631068,0.889967637540453,0.8932038834951457,0.8964401294498382,0.9029126213592233
total,5,6,100,"tensor(20.7670, device='cuda:0')",0.5598705501618123,0.6666666666666666,0.7378640776699029,0.7669902912621359,0.8025889967637541,0.8284789644012945,0.8349514563106796,0.8511326860841424,0.8576051779935275,0.86084142394822,0.8705501618122977,0.8802588996763754,0.9029126213592233
dynamic,5,8,1,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
dynamic,20,8,1,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
dynamic,20,8,2,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
dynamic,5,8,2,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
dynamic,20,8,5,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,5,8,1,"tensor(19.0065, device='cuda:0')",0.3042071197411003
total,20,8,1,"tensor(12.0032, device='cuda:0')",0.13915857605177995
dynamic,5,8,5,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
dynamic,20,8,10,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
dynamic,20,8,20,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
dynamic,20,8,30,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,20,8,10,"tensor(12.0032, device='cuda:0')",0.3365695792880259,0.3786407766990291,0.4045307443365696,0.42071197411003236
total,20,8,20,"tensor(12.0032, device='cuda:0')",0.43042071197411,0.4886731391585761,0.5210355987055016,0.5469255663430421,0.5728155339805825
total,20,8,30,"tensor(12.0032, device='cuda:0')",0.44660194174757284,0.5242718446601942,0.5566343042071198,0.5922330097087378,0.6181229773462783,0.6375404530744336
dynamic,5,8,10,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
dynamic,5,8,20,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
total,5,8,10,"tensor(19.0065, device='cuda:0')",0.42394822006472493,0.4854368932038835,0.540453074433657,0.5566343042071198
dynamic,5,8,30,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
total,5,8,20,"tensor(19.0065, device='cuda:0')",0.4854368932038835,0.5728155339805825,0.6245954692556634,0.6472491909385113,0.6731391585760518
total,5,8,30,"tensor(19.0065, device='cuda:0')",0.5372168284789643,0.627831715210356,0.6828478964401294,0.7152103559870551,0.7443365695792881,0.7669902912621359
dynamic,20,8,40,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
dynamic,5,8,40,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
total,20,8,40,"tensor(12.0032, device='cuda:0')",0.47896440129449835,0.5533980582524272,0.5954692556634305,0.6343042071197411,0.6699029126213593,0.6828478964401294,0.7087378640776699
dynamic,20,8,50,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
dynamic,20,8,60,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
dynamic,5,8,50,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
dynamic,5,8,60,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
total,5,8,40,"tensor(19.0065, device='cuda:0')",0.5663430420711975,0.6666666666666666,0.7152103559870551,0.7540453074433657,0.7831715210355987,0.8058252427184466,0.8317152103559871
total,20,8,50,"tensor(12.0032, device='cuda:0')",0.5080906148867314,0.5889967637540453,0.627831715210356,0.6731391585760518,0.7087378640776699,0.7249190938511327,0.7313915857605178,0.7702265372168284
total,20,8,60,"tensor(12.0032, device='cuda:0')",0.5275080906148867,0.6116504854368932,0.6537216828478964,0.6990291262135923,0.7346278317152104,0.7540453074433657,0.7637540453074434,0.7766990291262136,0.8122977346278317
total,5,8,50,"tensor(19.0065, device='cuda:0')",0.56957928802589,0.6796116504854369,0.7313915857605178,0.7669902912621359,0.8122977346278317,0.8381877022653722,0.8511326860841424,0.8770226537216829
total,5,8,60,"tensor(19.0065, device='cuda:0')",0.5631067961165048,0.686084142394822,0.7346278317152104,0.7702265372168284,0.8155339805825242,0.8381877022653722,0.8543689320388349,0.8705501618122977,0.8996763754045307
dynamic,20,8,70,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,20,8,70,"tensor(12.0032, device='cuda:0')",0.5436893203883495,0.6343042071197411,0.6828478964401294,0.7216828478964401,0.7572815533980582,0.7831715210355987,0.7961165048543689,0.8058252427184466,0.8122977346278317,0.8446601941747572
dynamic,20,8,80,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
dynamic,20,8,90,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,20,8,80,"tensor(12.0032, device='cuda:0')",0.5566343042071198,0.6537216828478964,0.7087378640776699,0.7475728155339806,0.7864077669902912,0.8122977346278317,0.8220064724919094,0.8349514563106796,0.8414239482200647,0.8511326860841424,0.8867313915857605
total,20,8,90,"tensor(12.0032, device='cuda:0')",0.5792880258899676,0.6731391585760518,0.7281553398058253,0.7637540453074434,0.8025889967637541,0.8252427184466019,0.8414239482200647,0.8543689320388349,0.86084142394822,0.8673139158576052,0.8802588996763754,0.912621359223301
dynamic,5,8,70,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
dynamic,5,8,80,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
total,5,8,70,"tensor(19.0065, device='cuda:0')",0.5663430420711975,0.6893203883495146,0.7378640776699029,0.7734627831715211,0.8155339805825242,0.8414239482200647,0.8576051779935275,0.8673139158576052,0.883495145631068,0.9158576051779935
dynamic,5,8,90,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
total,5,8,80,"tensor(19.0065, device='cuda:0')",0.56957928802589,0.6893203883495146,0.7411003236245954,0.7766990291262136,0.8187702265372169,0.8414239482200647,0.8511326860841424,0.8640776699029126,0.8737864077669902,0.889967637540453,0.919093851132686
total,5,8,90,"tensor(19.0065, device='cuda:0')",0.56957928802589,0.6893203883495146,0.7443365695792881,0.7766990291262136,0.8155339805825242,0.8381877022653722,0.8511326860841424,0.86084142394822,0.8737864077669902,0.8802588996763754,0.8964401294498382,0.9288025889967637
dynamic,20,8,100,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
dynamic,5,8,100,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
dynamic,20,8,150,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
dynamic,20,8,200,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,20,8,100,"tensor(12.0032, device='cuda:0')",0.5792880258899676,0.6796116504854369,0.7313915857605178,0.7734627831715211,0.8090614886731392,0.8284789644012945,0.8511326860841424,0.86084142394822,0.8705501618122977,0.8770226537216829,0.8802588996763754,0.8964401294498382,0.9255663430420712
dynamic,5,8,150,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
dynamic,5,8,200,"tensor(19.0065, device='cuda:0')",0.3042071197411003,0.37540453074433655,0.459546925566343,0.5566343042071198,0.6731391585760518,0.7669902912621359,0.8317152103559871,0.8770226537216829,0.8996763754045307,0.9158576051779935,0.919093851132686,0.9288025889967637,0.9320388349514563
total,5,8,100,"tensor(19.0065, device='cuda:0')",0.5631067961165048,0.6893203883495146,0.7411003236245954,0.7766990291262136,0.8122977346278317,0.8381877022653722,0.8446601941747572,0.8543689320388349,0.8673139158576052,0.8770226537216829,0.883495145631068,0.8964401294498382,0.9320388349514563
dynamic,20,10,1,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,20,10,2,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,20,10,5,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
total,20,10,1,"tensor(12.9256, device='cuda:0')",0.18770226537216828
dynamic,5,10,1,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,5,10,1,"tensor(20.5858, device='cuda:0')",0.3042071197411003
dynamic,5,10,2,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
dynamic,5,10,5,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,5,10,2,"tensor(20.5858, device='cuda:0')",0.3559870550161812,0.39158576051779936
total,5,10,5,"tensor(20.5858, device='cuda:0')",0.41423948220064727,0.459546925566343,0.49514563106796117
dynamic,20,10,10,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,5,10,10,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
dynamic,20,10,30,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,20,10,20,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,5,10,20,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,20,10,10,"tensor(12.9256, device='cuda:0')",0.3559870550161812,0.4045307443365696,0.44336569579288027,0.4627831715210356
total,20,10,30,"tensor(12.9256, device='cuda:0')",0.4692556634304207,0.5469255663430421,0.6019417475728155,0.6310679611650486,0.6601941747572816,0.6763754045307443
total,20,10,20,"tensor(12.9256, device='cuda:0')",0.44660194174757284,0.5080906148867314,0.5533980582524272,0.5825242718446602,0.6019417475728155
total,5,10,10,"tensor(20.5858, device='cuda:0')",0.4692556634304207,0.5242718446601942,0.5728155339805825,0.5889967637540453
dynamic,5,10,30,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,5,10,20,"tensor(20.5858, device='cuda:0')",0.5080906148867314,0.5922330097087378,0.6375404530744336,0.6601941747572816,0.6828478964401294
total,5,10,30,"tensor(20.5858, device='cuda:0')",0.5533980582524272,0.6407766990291263,0.6957928802588996,0.7313915857605178,0.7572815533980582,0.7734627831715211
dynamic,20,10,40,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,20,10,50,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,20,10,60,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
total,20,10,40,"tensor(12.9256, device='cuda:0')",0.5080906148867314,0.5760517799352751,0.6407766990291263,0.6796116504854369,0.7119741100323624,0.7249190938511327,0.7475728155339806
dynamic,5,10,40,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,20,10,50,"tensor(12.9256, device='cuda:0')",0.517799352750809,0.598705501618123,0.6666666666666666,0.7022653721682848,0.7346278317152104,0.7572815533980582,0.7669902912621359,0.7928802588996764
total,20,10,60,"tensor(12.9256, device='cuda:0')",0.5339805825242718,0.6084142394822006,0.6699029126213593,0.7055016181229773,0.7378640776699029,0.7669902912621359,0.7766990291262136,0.7896440129449838,0.8187702265372169
total,5,10,40,"tensor(20.5858, device='cuda:0')",0.5728155339805825,0.6666666666666666,0.7184466019417476,0.7540453074433657,0.7799352750809061,0.7961165048543689,0.8187702265372169
dynamic,5,10,50,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
dynamic,5,10,60,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,5,10,50,"tensor(20.5858, device='cuda:0')",0.5760517799352751,0.6763754045307443,0.7216828478964401,0.7637540453074434,0.7928802588996764,0.8122977346278317,0.8252427184466019,0.8478964401294499
total,5,10,60,"tensor(20.5858, device='cuda:0')",0.5728155339805825,0.6828478964401294,0.7249190938511327,0.7734627831715211,0.8058252427184466,0.8187702265372169,0.8381877022653722,0.8414239482200647,0.8673139158576052
dynamic,20,10,70,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,5,10,70,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
dynamic,20,10,80,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,20,10,90,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,5,10,80,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,20,10,70,"tensor(12.9256, device='cuda:0')",0.5501618122977346,0.6375404530744336,0.6957928802588996,0.7346278317152104,0.7669902912621359,0.7928802588996764,0.8155339805825242,0.8187702265372169,0.8284789644012945,0.8576051779935275
dynamic,5,10,90,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
total,5,10,70,"tensor(20.5858, device='cuda:0')",0.5792880258899676,0.686084142394822,0.7281553398058253,0.7831715210355987,0.8187702265372169,0.8349514563106796,0.8478964401294499,0.86084142394822,0.8673139158576052,0.8932038834951457
total,20,10,80,"tensor(12.9256, device='cuda:0')",0.56957928802589,0.656957928802589,0.7152103559870551,0.7540453074433657,0.7864077669902912,0.8122977346278317,0.8252427184466019,0.8381877022653722,0.8478964401294499,0.8543689320388349,0.883495145631068
total,5,10,80,"tensor(20.5858, device='cuda:0')",0.5792880258899676,0.686084142394822,0.7281553398058253,0.7831715210355987,0.8155339805825242,0.8381877022653722,0.8478964401294499,0.8640776699029126,0.8673139158576052,0.8737864077669902,0.8996763754045307
total,20,10,90,"tensor(12.9256, device='cuda:0')",0.5825242718446602,0.6731391585760518,0.7313915857605178,0.7669902912621359,0.7993527508090615,0.8284789644012945,0.8381877022653722,0.8576051779935275,0.8576051779935275,0.8705501618122977,0.8770226537216829,0.9029126213592233
total,5,10,90,"tensor(20.5858, device='cuda:0')",0.5760517799352751,0.686084142394822,0.7249190938511327,0.7799352750809061,0.8155339805825242,0.8381877022653722,0.8511326860841424,0.8640776699029126,0.8705501618122977,0.8737864077669902,0.889967637540453,0.912621359223301
dynamic,20,10,100,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,5,10,100,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
dynamic,20,10,150,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
dynamic,20,10,200,"tensor(12.9256, device='cuda:0')",0.18770226537216828,0.24919093851132687,0.3559870550161812,0.4627831715210356,0.6019417475728155,0.6763754045307443,0.7475728155339806,0.7928802588996764,0.8187702265372169,0.8576051779935275,0.883495145631068,0.9029126213592233,0.9158576051779935
total,20,10,100,"tensor(12.9256, device='cuda:0')",0.5825242718446602,0.6828478964401294,0.7378640776699029,0.7734627831715211,0.8090614886731392,0.8349514563106796,0.8478964401294499,0.8576051779935275,0.8705501618122977,0.8770226537216829,0.883495145631068,0.8932038834951457,0.9158576051779935
total,5,10,100,"tensor(20.5858, device='cuda:0')",0.5760517799352751,0.686084142394822,0.7216828478964401,0.7766990291262136,0.8058252427184466,0.8284789644012945,0.8446601941747572,0.8543689320388349,0.8705501618122977,0.8705501618122977,0.8737864077669902,0.8964401294498382,0.9255663430420712
dynamic,5,10,150,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
dynamic,5,10,200,"tensor(20.5858, device='cuda:0')",0.3042071197411003,0.39158576051779936,0.49514563106796117,0.5889967637540453,0.6828478964401294,0.7734627831715211,0.8187702265372169,0.8478964401294499,0.8673139158576052,0.8932038834951457,0.8996763754045307,0.912621359223301,0.9255663430420712
dynamic,10,6,1,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,10,6,2,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,1,"tensor(11.9903, device='cuda:0')",0.15857605177993528
dynamic,30,6,1,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,30,6,2,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,30,6,5,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,10,6,5,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,2,"tensor(11.9903, device='cuda:0')",0.2168284789644013,0.23300970873786409
total,30,6,1,"tensor(5.3139, device='cuda:0')",0.0744336569579288
total,10,6,5,"tensor(11.9903, device='cuda:0')",0.24271844660194175,0.2815533980582524,0.2977346278317152
dynamic,10,6,10,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,30,6,20,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,30,6,10,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,30,6,30,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
total,10,6,10,"tensor(11.9903, device='cuda:0')",0.3074433656957929,0.3559870550161812,0.37540453074433655,0.3883495145631068
total,30,6,20,"tensor(5.3139, device='cuda:0')",0.27184466019417475,0.3106796116504854,0.3268608414239482,0.343042071197411,0.36245954692556637
total,30,6,10,"tensor(5.3139, device='cuda:0')",0.20388349514563106,0.22330097087378642,0.23300970873786409,0.255663430420712
total,30,6,30,"tensor(5.3139, device='cuda:0')",0.31715210355987056,0.3559870550161812,0.3948220064724919,0.42071197411003236,0.43042071197411,0.44983818770226536
dynamic,10,6,20,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,10,6,30,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,20,"tensor(11.9903, device='cuda:0')",0.4110032362459547,0.47572815533980584,0.5048543689320388,0.5242718446601942,0.5469255663430421
total,10,6,30,"tensor(11.9903, device='cuda:0')",0.46601941747572817,0.5533980582524272,0.5954692556634305,0.6181229773462783,0.6407766990291263,0.6537216828478964
dynamic,10,6,40,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,40,"tensor(11.9903, device='cuda:0')",0.5080906148867314,0.6019417475728155,0.6472491909385113,0.6699029126213593,0.7087378640776699,0.7119741100323624,0.7346278317152104
dynamic,10,6,50,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,30,6,40,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,30,6,50,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,30,6,60,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,10,6,60,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,50,"tensor(11.9903, device='cuda:0')",0.5469255663430421,0.6407766990291263,0.686084142394822,0.7119741100323624,0.7346278317152104,0.7540453074433657,0.7605177993527508,0.7896440129449838
total,30,6,40,"tensor(5.3139, device='cuda:0')",0.34951456310679613,0.3948220064724919,0.4336569579288026,0.459546925566343,0.47572815533980584,0.48220064724919093,0.5016181229773463
total,30,6,50,"tensor(5.3139, device='cuda:0')",0.37540453074433655,0.4336569579288026,0.48220064724919093,0.5048543689320388,0.5275080906148867,0.5339805825242718,0.5501618122977346,0.5728155339805825
total,30,6,60,"tensor(5.3139, device='cuda:0')",0.3883495145631068,0.44660194174757284,0.4919093851132686,0.5242718446601942,0.5501618122977346,0.5598705501618123,0.5760517799352751,0.5857605177993528,0.6051779935275081
total,10,6,60,"tensor(11.9903, device='cuda:0')",0.5663430420711975,0.6731391585760518,0.7152103559870551,0.7443365695792881,0.7605177993527508,0.7928802588996764,0.7993527508090615,0.8025889967637541,0.8349514563106796
dynamic,10,6,70,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,70,"tensor(11.9903, device='cuda:0')",0.56957928802589,0.6796116504854369,0.7346278317152104,0.7605177993527508,0.7766990291262136,0.7993527508090615,0.8187702265372169,0.8220064724919094,0.8317152103559871,0.86084142394822
dynamic,30,6,70,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,30,6,90,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,30,6,80,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
total,30,6,70,"tensor(5.3139, device='cuda:0')",0.4174757281553398,0.47249190938511326,0.5275080906148867,0.5566343042071198,0.5792880258899676,0.5954692556634305,0.6116504854368932,0.6245954692556634,0.6310679611650486,0.6504854368932039
dynamic,10,6,80,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,10,6,90,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,30,6,80,"tensor(5.3139, device='cuda:0')",0.43042071197411,0.49514563106796117,0.5566343042071198,0.5825242718446602,0.6051779935275081,0.627831715210356,0.6375404530744336,0.6537216828478964,0.6699029126213593,0.6731391585760518,0.6925566343042071
total,30,6,90,"tensor(5.3139, device='cuda:0')",0.44983818770226536,0.5145631067961165,0.5792880258899676,0.6019417475728155,0.6310679611650486,0.6504854368932039,0.6601941747572816,0.6796116504854369,0.6893203883495146,0.7022653721682848,0.7055016181229773,0.7249190938511327
total,10,6,80,"tensor(11.9903, device='cuda:0')",0.5825242718446602,0.7055016181229773,0.7605177993527508,0.7896440129449838,0.8058252427184466,0.8284789644012945,0.8478964401294499,0.8543689320388349,0.86084142394822,0.8705501618122977,0.8996763754045307
total,10,6,90,"tensor(11.9903, device='cuda:0')",0.5792880258899676,0.7055016181229773,0.7605177993527508,0.7864077669902912,0.8058252427184466,0.8252427184466019,0.8317152103559871,0.8511326860841424,0.8543689320388349,0.86084142394822,0.8705501618122977,0.8996763754045307
dynamic,10,6,100,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,10,6,150,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
total,10,6,100,"tensor(11.9903, device='cuda:0')",0.5728155339805825,0.7022653721682848,0.7540453074433657,0.7831715210355987,0.8058252427184466,0.8252427184466019,0.8349514563106796,0.8576051779935275,0.8576051779935275,0.8673139158576052,0.8705501618122977,0.883495145631068,0.9061488673139159
dynamic,10,6,200,"tensor(11.9903, device='cuda:0')",0.15857605177993528,0.23300970873786409,0.2977346278317152,0.3883495145631068,0.5469255663430421,0.6537216828478964,0.7346278317152104,0.7896440129449838,0.8349514563106796,0.86084142394822,0.8996763754045307,0.8996763754045307,0.9061488673139159
dynamic,30,6,100,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,30,6,150,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
dynamic,30,6,200,"tensor(5.3139, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.1779935275080906,0.255663430420712,0.36245954692556637,0.44983818770226536,0.5016181229773463,0.5728155339805825,0.6051779935275081,0.6504854368932039,0.6925566343042071,0.7249190938511327,0.7637540453074434
total,30,6,100,"tensor(5.3139, device='cuda:0')",0.4692556634304207,0.5339805825242718,0.6019417475728155,0.627831715210356,0.6601941747572816,0.6699029126213593,0.6893203883495146,0.6990291262135923,0.7152103559870551,0.7249190938511327,0.7411003236245954,0.7443365695792881,0.7637540453074434
dynamic,10,8,1,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,1,"tensor(11.6731, device='cuda:0')",0.15210355987055016
dynamic,10,8,2,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,10,8,5,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,2,"tensor(11.6731, device='cuda:0')",0.20064724919093851,0.22653721682847897
total,10,8,5,"tensor(11.6731, device='cuda:0')",0.23624595469255663,0.2783171521035599,0.2912621359223301
dynamic,30,8,1,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
dynamic,30,8,2,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
dynamic,30,8,5,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
total,30,8,1,"tensor(5.3625, device='cuda:0')",0.0744336569579288
total,30,8,2,"tensor(5.3625, device='cuda:0')",0.10355987055016182,0.11003236245954692
total,30,8,5,"tensor(5.3625, device='cuda:0')",0.15210355987055016,0.1650485436893204,0.18122977346278318
dynamic,10,8,10,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,10,8,20,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,30,8,10,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
dynamic,10,8,30,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,30,8,20,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
total,10,8,10,"tensor(11.6731, device='cuda:0')",0.30097087378640774,0.35275080906148865,0.37540453074433655,0.3948220064724919
total,30,8,10,"tensor(5.3625, device='cuda:0')",0.21359223300970873,0.2297734627831715,0.23948220064724918,0.2588996763754045
total,10,8,20,"tensor(11.6731, device='cuda:0')",0.3786407766990291,0.44660194174757284,0.48220064724919093,0.5048543689320388,0.5307443365695793
total,30,8,20,"tensor(5.3625, device='cuda:0')",0.2977346278317152,0.32362459546925565,0.34627831715210355,0.3592233009708738,0.3818770226537217
total,10,8,30,"tensor(11.6731, device='cuda:0')",0.44660194174757284,0.5242718446601942,0.5598705501618123,0.6051779935275081,0.627831715210356,0.6537216828478964
dynamic,30,8,30,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
total,30,8,30,"tensor(5.3625, device='cuda:0')",0.30097087378640774,0.343042071197411,0.36245954692556637,0.3851132686084142,0.3883495145631068,0.4110032362459547
dynamic,10,8,40,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,40,"tensor(11.6731, device='cuda:0')",0.4919093851132686,0.5760517799352751,0.6148867313915858,0.6537216828478964,0.686084142394822,0.6990291262135923,0.7378640776699029
dynamic,10,8,50,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,10,8,60,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,50,"tensor(11.6731, device='cuda:0')",0.5339805825242718,0.6245954692556634,0.6601941747572816,0.6990291262135923,0.7378640776699029,0.7572815533980582,0.7637540453074434,0.8058252427184466
total,10,8,60,"tensor(11.6731, device='cuda:0')",0.5663430420711975,0.6634304207119741,0.7119741100323624,0.7540453074433657,0.7896440129449838,0.8090614886731392,0.8155339805825242,0.8220064724919094,0.8640776699029126
dynamic,30,8,40,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
total,30,8,40,"tensor(5.3625, device='cuda:0')",0.3300970873786408,0.3786407766990291,0.4045307443365696,0.43042071197411,0.44336569579288027,0.44660194174757284,0.46601941747572817
dynamic,30,8,50,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
dynamic,30,8,60,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
total,30,8,50,"tensor(5.3625, device='cuda:0')",0.343042071197411,0.39805825242718446,0.43042071197411,0.44983818770226536,0.46601941747572817,0.4692556634304207,0.47572815533980584,0.49514563106796117
total,30,8,60,"tensor(5.3625, device='cuda:0')",0.3559870550161812,0.4077669902912621,0.4336569579288026,0.4692556634304207,0.4886731391585761,0.49838187702265374,0.5016181229773463,0.5080906148867314,0.5275080906148867
dynamic,10,8,70,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,30,8,70,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
dynamic,30,8,80,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
dynamic,10,8,80,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,10,8,90,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,30,8,90,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
total,30,8,70,"tensor(5.3625, device='cuda:0')",0.37540453074433655,0.42718446601941745,0.45307443365695793,0.48220064724919093,0.5080906148867314,0.5242718446601942,0.5307443365695793,0.540453074433657,0.5469255663430421,0.56957928802589
total,10,8,70,"tensor(11.6731, device='cuda:0')",0.5598705501618123,0.6699029126213593,0.7216828478964401,0.7637540453074434,0.7928802588996764,0.8090614886731392,0.8252427184466019,0.8284789644012945,0.8446601941747572,0.8770226537216829
total,30,8,80,"tensor(5.3625, device='cuda:0')",0.39805825242718446,0.4563106796116505,0.48220064724919093,0.5080906148867314,0.5339805825242718,0.5566343042071198,0.5598705501618123,0.5792880258899676,0.5792880258899676,0.5922330097087378,0.6116504854368932
total,10,8,80,"tensor(11.6731, device='cuda:0')",0.5760517799352751,0.6796116504854369,0.7411003236245954,0.7864077669902912,0.8155339805825242,0.8317152103559871,0.8446601941747572,0.8511326860841424,0.8543689320388349,0.8737864077669902,0.8996763754045307
total,30,8,90,"tensor(5.3625, device='cuda:0')",0.42071197411003236,0.4854368932038835,0.5145631067961165,0.540453074433657,0.56957928802589,0.5922330097087378,0.598705501618123,0.6019417475728155,0.6181229773462783,0.6245954692556634,0.6375404530744336,0.6537216828478964
total,10,8,90,"tensor(11.6731, device='cuda:0')",0.5825242718446602,0.6828478964401294,0.7475728155339806,0.7896440129449838,0.8220064724919094,0.8317152103559871,0.8381877022653722,0.8511326860841424,0.8576051779935275,0.8640776699029126,0.883495145631068,0.9061488673139159
dynamic,10,8,100,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
total,10,8,100,"tensor(11.6731, device='cuda:0')",0.5825242718446602,0.6731391585760518,0.7475728155339806,0.7864077669902912,0.8155339805825242,0.8317152103559871,0.8414239482200647,0.8543689320388349,0.8640776699029126,0.8640776699029126,0.8770226537216829,0.889967637540453,0.912621359223301
dynamic,10,8,150,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,10,8,200,"tensor(11.6731, device='cuda:0')",0.15210355987055016,0.22653721682847897,0.2912621359223301,0.3948220064724919,0.5307443365695793,0.6537216828478964,0.7378640776699029,0.8058252427184466,0.8640776699029126,0.8770226537216829,0.8996763754045307,0.9061488673139159,0.912621359223301
dynamic,30,8,100,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
total,30,8,100,"tensor(5.3625, device='cuda:0')",0.4336569579288026,0.49838187702265374,0.5307443365695793,0.5566343042071198,0.5825242718446602,0.6019417475728155,0.6148867313915858,0.6148867313915858,0.627831715210356,0.6375404530744336,0.6440129449838188,0.6537216828478964,0.6699029126213593
dynamic,30,8,150,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
dynamic,30,8,200,"tensor(5.3625, device='cuda:0')",0.0744336569579288,0.11003236245954692,0.18122977346278318,0.2588996763754045,0.3818770226537217,0.4110032362459547,0.46601941747572817,0.49514563106796117,0.5275080906148867,0.56957928802589,0.6116504854368932,0.6537216828478964,0.6699029126213593
dynamic,10,10,1,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,1,"tensor(13.4531, device='cuda:0')",0.1779935275080906
dynamic,10,10,2,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,2,"tensor(13.4531, device='cuda:0')",0.20064724919093851,0.22653721682847897
dynamic,10,10,5,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
dynamic,30,10,1,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
dynamic,30,10,2,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
total,10,10,5,"tensor(13.4531, device='cuda:0')",0.27184466019417475,0.3074433656957929,0.3268608414239482
dynamic,30,10,5,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
total,30,10,1,"tensor(7.4337, device='cuda:0')",0.08414239482200647
total,30,10,2,"tensor(7.4337, device='cuda:0')",0.12297734627831715,0.13268608414239483
total,30,10,5,"tensor(7.4337, device='cuda:0')",0.20064724919093851,0.21359223300970873,0.2297734627831715
dynamic,10,10,10,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,10,"tensor(13.4531, device='cuda:0')",0.3106796116504854,0.3559870550161812,0.37540453074433655,0.39158576051779936
dynamic,10,10,20,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
dynamic,10,10,30,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,20,"tensor(13.4531, device='cuda:0')",0.4110032362459547,0.47249190938511326,0.511326860841424,0.5307443365695793,0.5598705501618123
total,10,10,30,"tensor(13.4531, device='cuda:0')",0.46601941747572817,0.540453074433657,0.5857605177993528,0.6051779935275081,0.6375404530744336,0.656957928802589
dynamic,30,10,10,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
total,30,10,10,"tensor(7.4337, device='cuda:0')",0.2750809061488673,0.29449838187702265,0.3106796116504854,0.3300970873786408
dynamic,30,10,20,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
dynamic,30,10,30,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
total,30,10,20,"tensor(7.4337, device='cuda:0')",0.35275080906148865,0.3851132686084142,0.4174757281553398,0.4336569579288026,0.4692556634304207
total,30,10,30,"tensor(7.4337, device='cuda:0')",0.3818770226537217,0.42394822006472493,0.45307443365695793,0.4854368932038835,0.49838187702265374,0.5307443365695793
dynamic,10,10,40,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,40,"tensor(13.4531, device='cuda:0')",0.5145631067961165,0.5889967637540453,0.6407766990291263,0.6731391585760518,0.7055016181229773,0.7216828478964401,0.7411003236245954
dynamic,10,10,50,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
dynamic,10,10,60,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,50,"tensor(13.4531, device='cuda:0')",0.5533980582524272,0.6343042071197411,0.6957928802588996,0.7313915857605178,0.7637540453074434,0.7864077669902912,0.7993527508090615,0.8220064724919094
total,10,10,60,"tensor(13.4531, device='cuda:0')",0.5760517799352751,0.6634304207119741,0.7216828478964401,0.7572815533980582,0.7896440129449838,0.8155339805825242,0.8284789644012945,0.8414239482200647,0.8737864077669902
dynamic,30,10,50,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
dynamic,30,10,40,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
dynamic,30,10,60,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
total,30,10,50,"tensor(7.4337, device='cuda:0')",0.42718446601941745,0.47249190938511326,0.5048543689320388,0.540453074433657,0.5566343042071198,0.5728155339805825,0.5889967637540453,0.6116504854368932
total,30,10,40,"tensor(7.4337, device='cuda:0')",0.41423948220064727,0.45307443365695793,0.4854368932038835,0.5210355987055016,0.5307443365695793,0.5501618122977346,0.5792880258899676
total,30,10,60,"tensor(7.4337, device='cuda:0')",0.44983818770226536,0.49838187702265374,0.5242718446601942,0.5663430420711975,0.5889967637540453,0.5954692556634305,0.6051779935275081,0.6245954692556634,0.6440129449838188
dynamic,10,10,70,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,70,"tensor(13.4531, device='cuda:0')",0.5922330097087378,0.6699029126213593,0.7378640776699029,0.7799352750809061,0.8058252427184466,0.8284789644012945,0.8446601941747572,0.86084142394822,0.8705501618122977,0.9061488673139159
dynamic,30,10,70,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
dynamic,10,10,80,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
dynamic,10,10,90,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,30,10,70,"tensor(7.4337, device='cuda:0')",0.4692556634304207,0.5210355987055016,0.5501618122977346,0.5889967637540453,0.6181229773462783,0.6181229773462783,0.6343042071197411,0.6407766990291263,0.6601941747572816,0.6796116504854369
total,10,10,80,"tensor(13.4531, device='cuda:0')",0.5922330097087378,0.6731391585760518,0.7475728155339806,0.7864077669902912,0.8122977346278317,0.8349514563106796,0.8511326860841424,0.8640776699029126,0.8737864077669902,0.8802588996763754,0.9158576051779935
total,10,10,90,"tensor(13.4531, device='cuda:0')",0.5922330097087378,0.6763754045307443,0.7508090614886731,0.7864077669902912,0.8122977346278317,0.8349514563106796,0.8478964401294499,0.8576051779935275,0.8737864077669902,0.883495145631068,0.8932038834951457,0.9223300970873787
dynamic,30,10,80,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
dynamic,30,10,90,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
total,30,10,80,"tensor(7.4337, device='cuda:0')",0.49514563106796117,0.5469255663430421,0.5728155339805825,0.6213592233009708,0.6407766990291263,0.656957928802589,0.6634304207119741,0.6731391585760518,0.6828478964401294,0.7022653721682848,0.7216828478964401
total,30,10,90,"tensor(7.4337, device='cuda:0')",0.5048543689320388,0.56957928802589,0.6051779935275081,0.6537216828478964,0.6731391585760518,0.6957928802588996,0.6957928802588996,0.7055016181229773,0.7184466019417476,0.7378640776699029,0.7540453074433657,0.7702265372168284
dynamic,10,10,100,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
total,10,10,100,"tensor(13.4531, device='cuda:0')",0.5922330097087378,0.6763754045307443,0.7508090614886731,0.7864077669902912,0.8090614886731392,0.8317152103559871,0.8446601941747572,0.8576051779935275,0.8673139158576052,0.8770226537216829,0.8867313915857605,0.9029126213592233,0.9223300970873787
dynamic,10,10,150,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
dynamic,10,10,200,"tensor(13.4531, device='cuda:0')",0.1779935275080906,0.22653721682847897,0.3268608414239482,0.39158576051779936,0.5598705501618123,0.656957928802589,0.7411003236245954,0.8220064724919094,0.8737864077669902,0.9061488673139159,0.9158576051779935,0.9223300970873787,0.9223300970873787
dynamic,30,10,100,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
dynamic,30,10,150,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
dynamic,30,10,200,"tensor(7.4337, device='cuda:0')",0.08414239482200647,0.13268608414239483,0.2297734627831715,0.3300970873786408,0.4692556634304207,0.5307443365695793,0.5792880258899676,0.6116504854368932,0.6440129449838188,0.6796116504854369,0.7216828478964401,0.7702265372168284,0.8187702265372169
total,30,10,100,"tensor(7.4337, device='cuda:0')",0.5242718446601942,0.5954692556634305,0.6343042071197411,0.6763754045307443,0.7055016181229773,0.7281553398058253,0.7346278317152104,0.7346278317152104,0.7572815533980582,0.7702265372168284,0.7864077669902912,0.8058252427184466,0.8187702265372169
dynamic,20,6,1,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,1,"tensor(11.5340, device='cuda:0')",0.1488673139158576
dynamic,20,6,5,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,20,6,2,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,2,"tensor(11.5340, device='cuda:0')",0.18770226537216828,0.20711974110032363
total,20,6,5,"tensor(11.5340, device='cuda:0')",0.2297734627831715,0.26537216828478966,0.2783171521035599
dynamic,40,6,1,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
total,40,6,1,"tensor(4.7476, device='cuda:0')",0.06472491909385113
dynamic,40,6,2,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
dynamic,40,6,5,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
dynamic,20,6,10,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,10,"tensor(11.5340, device='cuda:0')",0.2815533980582524,0.32038834951456313,0.34951456310679613,0.36245954692556637
dynamic,20,6,20,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,20,6,30,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,20,"tensor(11.5340, device='cuda:0')",0.3948220064724919,0.44336569579288027,0.48220064724919093,0.5080906148867314,0.5210355987055016
total,20,6,30,"tensor(11.5340, device='cuda:0')",0.4563106796116505,0.517799352750809,0.5631067961165048,0.5954692556634305,0.6181229773462783,0.6343042071197411
dynamic,40,6,10,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
dynamic,40,6,20,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
total,40,6,10,"tensor(4.7476, device='cuda:0')",0.18770226537216828,0.20711974110032363,0.22330097087378642,0.23948220064724918
total,40,6,20,"tensor(4.7476, device='cuda:0')",0.2588996763754045,0.2912621359223301,0.32362459546925565,0.33980582524271846,0.3559870550161812
dynamic,40,6,30,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
total,40,6,30,"tensor(4.7476, device='cuda:0')",0.2977346278317152,0.34627831715210355,0.3786407766990291,0.40129449838187703,0.4077669902912621,0.42394822006472493
dynamic,20,6,40,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,40,"tensor(11.5340, device='cuda:0')",0.49514563106796117,0.5501618122977346,0.6084142394822006,0.6440129449838188,0.6731391585760518,0.6893203883495146,0.7055016181229773
dynamic,20,6,60,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,20,6,50,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,60,"tensor(11.5340, device='cuda:0')",0.5598705501618123,0.6213592233009708,0.6763754045307443,0.7152103559870551,0.7540453074433657,0.7669902912621359,0.7734627831715211,0.7831715210355987,0.8122977346278317
total,20,6,50,"tensor(11.5340, device='cuda:0')",0.5307443365695793,0.5857605177993528,0.6472491909385113,0.6828478964401294,0.7184466019417476,0.7313915857605178,0.7378640776699029,0.7669902912621359
dynamic,40,6,40,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
total,40,6,40,"tensor(4.7476, device='cuda:0')",0.32362459546925565,0.37540453074433655,0.4045307443365696,0.4368932038834951,0.44660194174757284,0.45307443365695793,0.47249190938511326
dynamic,40,6,50,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
dynamic,40,6,60,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
total,40,6,50,"tensor(4.7476, device='cuda:0')",0.36245954692556637,0.4110032362459547,0.44660194174757284,0.4854368932038835,0.5080906148867314,0.517799352750809,0.5275080906148867,0.5501618122977346
total,40,6,60,"tensor(4.7476, device='cuda:0')",0.3818770226537217,0.4368932038834951,0.4692556634304207,0.5145631067961165,0.5372168284789643,0.5501618122977346,0.5663430420711975,0.56957928802589,0.5922330097087378
dynamic,20,6,70,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,20,6,80,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,70,"tensor(11.5340, device='cuda:0')",0.5760517799352751,0.6407766990291263,0.6990291262135923,0.7411003236245954,0.7864077669902912,0.7961165048543689,0.8058252427184466,0.8090614886731392,0.8155339805825242,0.8446601941747572
dynamic,20,6,90,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,80,"tensor(11.5340, device='cuda:0')",0.598705501618123,0.6699029126213593,0.7281553398058253,0.7637540453074434,0.8025889967637541,0.8220064724919094,0.8317152103559871,0.8381877022653722,0.8478964401294499,0.8543689320388349,0.8802588996763754
total,20,6,90,"tensor(11.5340, device='cuda:0')",0.6019417475728155,0.6699029126213593,0.7249190938511327,0.7669902912621359,0.8058252427184466,0.8220064724919094,0.8284789644012945,0.8381877022653722,0.8446601941747572,0.8543689320388349,0.8673139158576052,0.889967637540453
dynamic,40,6,70,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
dynamic,40,6,80,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
total,40,6,70,"tensor(4.7476, device='cuda:0')",0.4077669902912621,0.47572815533980584,0.517799352750809,0.5598705501618123,0.5825242718446602,0.6116504854368932,0.6213592233009708,0.6343042071197411,0.6375404530744336,0.656957928802589
dynamic,40,6,90,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
total,40,6,80,"tensor(4.7476, device='cuda:0')",0.44983818770226536,0.5275080906148867,0.5760517799352751,0.6084142394822006,0.6407766990291263,0.656957928802589,0.6796116504854369,0.686084142394822,0.7022653721682848,0.7087378640776699,0.7281553398058253
total,40,6,90,"tensor(4.7476, device='cuda:0')",0.4854368932038835,0.5598705501618123,0.6213592233009708,0.6472491909385113,0.6796116504854369,0.6957928802588996,0.7184466019417476,0.7313915857605178,0.7508090614886731,0.7540453074433657,0.7669902912621359,0.7864077669902912
dynamic,20,6,100,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
total,20,6,100,"tensor(11.5340, device='cuda:0')",0.6084142394822006,0.6763754045307443,0.7346278317152104,0.7702265372168284,0.8155339805825242,0.8349514563106796,0.8414239482200647,0.8511326860841424,0.86084142394822,0.8640776699029126,0.8705501618122977,0.8867313915857605,0.9061488673139159
dynamic,20,6,150,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,20,6,200,"tensor(11.5340, device='cuda:0')",0.1488673139158576,0.20711974110032363,0.2783171521035599,0.36245954692556637,0.5210355987055016,0.6343042071197411,0.7055016181229773,0.7669902912621359,0.8122977346278317,0.8446601941747572,0.8802588996763754,0.889967637540453,0.9061488673139159
dynamic,40,6,100,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
total,40,6,100,"tensor(4.7476, device='cuda:0')",0.517799352750809,0.6019417475728155,0.6601941747572816,0.6957928802588996,0.7281553398058253,0.7443365695792881,0.7637540453074434,0.7799352750809061,0.7896440129449838,0.8058252427184466,0.8090614886731392,0.8252427184466019,0.8446601941747572
dynamic,40,6,150,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
dynamic,40,6,200,"tensor(4.7476, device='cuda:0')",0.06472491909385113,0.09061488673139159,0.16181229773462782,0.23948220064724918,0.3559870550161812,0.42394822006472493,0.47249190938511326,0.5501618122977346,0.5922330097087378,0.656957928802589,0.7281553398058253,0.7864077669902912,0.8446601941747572
dynamic,20,8,1,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,20,8,1,"tensor(12.0032, device='cuda:0')",0.13915857605177995
dynamic,20,8,2,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,20,8,2,"tensor(12.0032, device='cuda:0')",0.1941747572815534,0.22006472491909385
dynamic,20,8,5,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,20,8,5,"tensor(12.0032, device='cuda:0')",0.26537216828478966,0.3106796116504854,0.3268608414239482
dynamic,40,8,1,"tensor(5.1100, device='cuda:0')",0.05177993527508091,0.08090614886731391,0.17475728155339806,0.2686084142394822,0.41423948220064727,0.47249190938511326,0.517799352750809,0.5889967637540453,0.6472491909385113,0.7281553398058253,0.7766990291262136,0.7993527508090615,0.8349514563106796
dynamic,40,8,2,"tensor(5.1100, device='cuda:0')",0.05177993527508091,0.08090614886731391,0.17475728155339806,0.2686084142394822,0.41423948220064727,0.47249190938511326,0.517799352750809,0.5889967637540453,0.6472491909385113,0.7281553398058253,0.7766990291262136,0.7993527508090615,0.8349514563106796
total,40,8,1,"tensor(5.1100, device='cuda:0')",0.05177993527508091
dynamic,40,8,5,"tensor(5.1100, device='cuda:0')",0.05177993527508091,0.08090614886731391,0.17475728155339806,0.2686084142394822,0.41423948220064727,0.47249190938511326,0.517799352750809,0.5889967637540453,0.6472491909385113,0.7281553398058253,0.7766990291262136,0.7993527508090615,0.8349514563106796
total,40,8,2,"tensor(5.1100, device='cuda:0')",0.0744336569579288,0.08090614886731391
total,40,8,5,"tensor(5.1100, device='cuda:0')",0.1488673139158576,0.16181229773462782,0.17475728155339806
dynamic,20,8,10,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,20,8,10,"tensor(12.0032, device='cuda:0')",0.3365695792880259,0.3786407766990291,0.4045307443365696,0.42071197411003236
dynamic,20,8,20,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
dynamic,20,8,30,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,20,8,20,"tensor(12.0032, device='cuda:0')",0.43042071197411,0.4886731391585761,0.5210355987055016,0.5469255663430421,0.5728155339805825
total,20,8,30,"tensor(12.0032, device='cuda:0')",0.44660194174757284,0.5242718446601942,0.5566343042071198,0.5922330097087378,0.6181229773462783,0.6375404530744336
dynamic,40,8,10,"tensor(5.1100, device='cuda:0')",0.05177993527508091,0.08090614886731391,0.17475728155339806,0.2686084142394822,0.41423948220064727,0.47249190938511326,0.517799352750809,0.5889967637540453,0.6472491909385113,0.7281553398058253,0.7766990291262136,0.7993527508090615,0.8349514563106796
dynamic,40,8,20,"tensor(5.1100, device='cuda:0')",0.05177993527508091,0.08090614886731391,0.17475728155339806,0.2686084142394822,0.41423948220064727,0.47249190938511326,0.517799352750809,0.5889967637540453,0.6472491909385113,0.7281553398058253,0.7766990291262136,0.7993527508090615,0.8349514563106796
dynamic,40,8,30,"tensor(5.1100, device='cuda:0')",0.05177993527508091,0.08090614886731391,0.17475728155339806,0.2686084142394822,0.41423948220064727,0.47249190938511326,0.517799352750809,0.5889967637540453,0.6472491909385113,0.7281553398058253,0.7766990291262136,0.7993527508090615,0.8349514563106796
total,40,8,10,"tensor(5.1100, device='cuda:0')",0.21359223300970873,0.2297734627831715,0.2524271844660194,0.2686084142394822
total,40,8,20,"tensor(5.1100, device='cuda:0')",0.3106796116504854,0.3365695792880259,0.37540453074433655,0.39158576051779936,0.41423948220064727
total,40,8,30,"tensor(5.1100, device='cuda:0')",0.33980582524271846,0.3818770226537217,0.41423948220064727,0.44336569579288027,0.44983818770226536,0.47249190938511326
dynamic,20,8,40,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,20,8,40,"tensor(12.0032, device='cuda:0')",0.47896440129449835,0.5533980582524272,0.5954692556634305,0.6343042071197411,0.6699029126213593,0.6828478964401294,0.7087378640776699
dynamic,20,8,50,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712
total,20,8,50,"tensor(12.0032, device='cuda:0')",0.5080906148867314,0.5889967637540453,0.627831715210356,0.6731391585760518,0.7087378640776699,0.7249190938511327,0.7313915857605178,0.7702265372168284
dynamic,20,8,60,"tensor(12.0032, device='cuda:0')",0.13915857605177995,0.22006472491909385,0.3268608414239482,0.42071197411003236,0.5728155339805825,0.6375404530744336,0.7087378640776699,0.7702265372168284,0.8122977346278317,0.8446601941747572,0.8867313915857605,0.912621359223301,0.9255663430420712


==> data/e2e_lora_figure_of_flickr_v1.csv <==
dynamic,1,8,1,"tensor(23.1476, device='cuda:0')",0.25077208153180974,0.4021000617665225,0.5583693638048178,0.5941939468807906,0.6781964175416924,0.7152563310685608,0.7850525015441631,0.8190240889437924,0.8678196417541693,0.8746139592340951,0.8888202594193947,0.9011735639283508,0.9036442248301421,0.9085855466337245,0.9172328597899938,0.9221741815935763,0.9258801729462631,0.9314391599752934,0.9332921556516368,0.9339098208770846,0.9345274861025324,0.938851142680667,0.9400864731315627,0.9400864731315627,0.9400864731315627
dynamic,1,7,1,"tensor(22.9426, device='cuda:0')",0.26683137739345275,0.40580605311920936,0.5534280420012353,0.5898702903026559,0.6639901173563928,0.7035206917850525,0.778875849289685,0.8048177887584929,0.849289684990735,0.8554663372452131,0.871525633106856,0.8844966028412601,0.8857319332921556,0.8949969116738727,0.9024088943792464,0.9098208770846201,0.9141445336627548,0.9178505250154416,0.9197035206917851,0.9209388511426807,0.9209388511426807,0.9314391599752934,0.9339098208770846,0.9351451513279803,0.9351451513279803
dynamic,10,7,1,"tensor(18.4793, device='cuda:0')",0.09820877084620136,0.17109326744904263,0.2970969734403953,0.35145151327980234,0.4428659666460778,0.48795552810376774,0.5812229771463867,0.6158122297714639,0.6689314391599753,0.676343421865349,0.6979617047560223,0.7084620135886349,0.711550339715874,0.7245213094502779,0.7294626312538605,0.7362569487337863,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7442865966646078,0.7498455836936381,0.7510809141445337,0.7516985793699815,0.7535515750463249
total,1,8,1,"tensor(23.1476, device='cuda:0')",0.25077208153180974
total,1,7,1,"tensor(22.9426, device='cuda:0')",0.26683137739345275
dynamic,10,8,1,"tensor(18.4775, device='cuda:0')",0.08091414453366276,0.16429894996911673,0.2804200123533045,0.3378628783199506,0.4329833230389129,0.4830142063001853,0.58307597282273,0.6151945645460161,0.6788140827671402,0.6849907350216183,0.7084620135886349,0.7208153180975911,0.7226683137739345,0.7350216182828907,0.7387276096355775,0.7442865966646078,0.7486102532427424,0.7492279184681903,0.7510809141445337,0.7510809141445337,0.7510809141445337,0.7554045707226683,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,10,7,1,"tensor(18.4793, device='cuda:0')",0.09820877084620136
total,10,8,1,"tensor(18.4775, device='cuda:0')",0.08091414453366276
dynamic,30,8,1,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.10376775787523163,0.18221124150710316,0.21062384187770228,0.28227300802964794,0.31624459542927735,0.410129709697344,0.4490426189005559,0.5101914762198888,0.5194564546016059,0.5336627547869055,0.5503397158739963,0.5521927115503397,0.5614576899320568,0.5633106856084003,0.5651636812847437,0.5682520074119827,0.5701050030883261,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5806053119209389,0.5812229771463867,0.5818406423718344
dynamic,30,7,1,"tensor(15.6479, device='cuda:0')",0.05188387893761581,0.1012970969734404,0.17356392835083384,0.20568252007411983,0.26744904261890057,0.30327362569487337,0.39036442248301423,0.420012353304509,0.47869054972205066,0.4873378628783199,0.509573810994441,0.5250154416306362,0.5281037677578753,0.5373687461395923,0.5410747374922792,0.544780728844966,0.5497220506485485,0.5521927115503397,0.5589870290302656,0.5589870290302656,0.5620753551575046,0.5781346510191476,0.5806053119209389,0.5824583075972822,0.5843113032736257
total,30,8,1,"tensor(15.6850, device='cuda:0')",0.05250154416306362
total,30,7,1,"tensor(15.6479, device='cuda:0')",0.05188387893761581
dynamic,1,7,2,"tensor(22.9426, device='cuda:0')",0.26683137739345275,0.40580605311920936,0.5534280420012353,0.5898702903026559,0.6639901173563928,0.7035206917850525,0.778875849289685,0.8048177887584929,0.849289684990735,0.8554663372452131,0.871525633106856,0.8844966028412601,0.8857319332921556,0.8949969116738727,0.9024088943792464,0.9098208770846201,0.9141445336627548,0.9178505250154416,0.9197035206917851,0.9209388511426807,0.9209388511426807,0.9314391599752934,0.9339098208770846,0.9351451513279803,0.9351451513279803
total,1,7,2,"tensor(22.9426, device='cuda:0')",0.3533045089561458,0.40580605311920936
dynamic,1,8,2,"tensor(23.1476, device='cuda:0')",0.25077208153180974,0.4021000617665225,0.5583693638048178,0.5941939468807906,0.6781964175416924,0.7152563310685608,0.7850525015441631,0.8190240889437924,0.8678196417541693,0.8746139592340951,0.8888202594193947,0.9011735639283508,0.9036442248301421,0.9085855466337245,0.9172328597899938,0.9221741815935763,0.9258801729462631,0.9314391599752934,0.9332921556516368,0.9339098208770846,0.9345274861025324,0.938851142680667,0.9400864731315627,0.9400864731315627,0.9400864731315627
total,1,8,2,"tensor(23.1476, device='cuda:0')",0.34898085237801113,0.4021000617665225
dynamic,10,7,2,"tensor(18.4793, device='cuda:0')",0.09820877084620136,0.17109326744904263,0.2970969734403953,0.35145151327980234,0.4428659666460778,0.48795552810376774,0.5812229771463867,0.6158122297714639,0.6689314391599753,0.676343421865349,0.6979617047560223,0.7084620135886349,0.711550339715874,0.7245213094502779,0.7294626312538605,0.7362569487337863,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7442865966646078,0.7498455836936381,0.7510809141445337,0.7516985793699815,0.7535515750463249
total,10,7,2,"tensor(18.4793, device='cuda:0')",0.1525633106856084,0.17109326744904263
dynamic,30,7,2,"tensor(15.6479, device='cuda:0')",0.05188387893761581,0.1012970969734404,0.17356392835083384,0.20568252007411983,0.26744904261890057,0.30327362569487337,0.39036442248301423,0.420012353304509,0.47869054972205066,0.4873378628783199,0.509573810994441,0.5250154416306362,0.5281037677578753,0.5373687461395923,0.5410747374922792,0.544780728844966,0.5497220506485485,0.5521927115503397,0.5589870290302656,0.5589870290302656,0.5620753551575046,0.5781346510191476,0.5806053119209389,0.5824583075972822,0.5843113032736257
dynamic,10,8,2,"tensor(18.4775, device='cuda:0')",0.08091414453366276,0.16429894996911673,0.2804200123533045,0.3378628783199506,0.4329833230389129,0.4830142063001853,0.58307597282273,0.6151945645460161,0.6788140827671402,0.6849907350216183,0.7084620135886349,0.7208153180975911,0.7226683137739345,0.7350216182828907,0.7387276096355775,0.7442865966646078,0.7486102532427424,0.7492279184681903,0.7510809141445337,0.7510809141445337,0.7510809141445337,0.7554045707226683,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,30,7,2,"tensor(15.6479, device='cuda:0')",0.09512044471896232,0.1012970969734404
total,10,8,2,"tensor(18.4775, device='cuda:0')",0.1432983323038913,0.16429894996911673
dynamic,30,8,2,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.10376775787523163,0.18221124150710316,0.21062384187770228,0.28227300802964794,0.31624459542927735,0.410129709697344,0.4490426189005559,0.5101914762198888,0.5194564546016059,0.5336627547869055,0.5503397158739963,0.5521927115503397,0.5614576899320568,0.5633106856084003,0.5651636812847437,0.5682520074119827,0.5701050030883261,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5806053119209389,0.5812229771463867,0.5818406423718344
total,30,8,2,"tensor(15.6850, device='cuda:0')",0.09697344039530574,0.10376775787523163
dynamic,1,7,4,"tensor(22.9426, device='cuda:0')",0.26683137739345275,0.40580605311920936,0.5534280420012353,0.5898702903026559,0.6639901173563928,0.7035206917850525,0.778875849289685,0.8048177887584929,0.849289684990735,0.8554663372452131,0.871525633106856,0.8844966028412601,0.8857319332921556,0.8949969116738727,0.9024088943792464,0.9098208770846201,0.9141445336627548,0.9178505250154416,0.9197035206917851,0.9209388511426807,0.9209388511426807,0.9314391599752934,0.9339098208770846,0.9351451513279803,0.9351451513279803
total,1,7,4,"tensor(22.9426, device='cuda:0')",0.44718962322421246,0.5132798023471279,0.5534280420012353
dynamic,10,7,4,"tensor(18.4793, device='cuda:0')",0.09820877084620136,0.17109326744904263,0.2970969734403953,0.35145151327980234,0.4428659666460778,0.48795552810376774,0.5812229771463867,0.6158122297714639,0.6689314391599753,0.676343421865349,0.6979617047560223,0.7084620135886349,0.711550339715874,0.7245213094502779,0.7294626312538605,0.7362569487337863,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7442865966646078,0.7498455836936381,0.7510809141445337,0.7516985793699815,0.7535515750463249
total,10,7,4,"tensor(18.4793, device='cuda:0')",0.24150710315009266,0.27671402100061765,0.2970969734403953
dynamic,1,8,4,"tensor(23.1476, device='cuda:0')",0.25077208153180974,0.4021000617665225,0.5583693638048178,0.5941939468807906,0.6781964175416924,0.7152563310685608,0.7850525015441631,0.8190240889437924,0.8678196417541693,0.8746139592340951,0.8888202594193947,0.9011735639283508,0.9036442248301421,0.9085855466337245,0.9172328597899938,0.9221741815935763,0.9258801729462631,0.9314391599752934,0.9332921556516368,0.9339098208770846,0.9345274861025324,0.938851142680667,0.9400864731315627,0.9400864731315627,0.9400864731315627
total,1,8,4,"tensor(23.1476, device='cuda:0')",0.4484249536751081,0.5083384805435454,0.5583693638048178
dynamic,30,7,4,"tensor(15.6479, device='cuda:0')",0.05188387893761581,0.1012970969734404,0.17356392835083384,0.20568252007411983,0.26744904261890057,0.30327362569487337,0.39036442248301423,0.420012353304509,0.47869054972205066,0.4873378628783199,0.509573810994441,0.5250154416306362,0.5281037677578753,0.5373687461395923,0.5410747374922792,0.544780728844966,0.5497220506485485,0.5521927115503397,0.5589870290302656,0.5589870290302656,0.5620753551575046,0.5781346510191476,0.5806053119209389,0.5824583075972822,0.5843113032736257
total,30,7,4,"tensor(15.6479, device='cuda:0')",0.14823965410747375,0.16553428042001236,0.17356392835083384
dynamic,10,8,4,"tensor(18.4775, device='cuda:0')",0.08091414453366276,0.16429894996911673,0.2804200123533045,0.3378628783199506,0.4329833230389129,0.4830142063001853,0.58307597282273,0.6151945645460161,0.6788140827671402,0.6849907350216183,0.7084620135886349,0.7208153180975911,0.7226683137739345,0.7350216182828907,0.7387276096355775,0.7442865966646078,0.7486102532427424,0.7492279184681903,0.7510809141445337,0.7510809141445337,0.7510809141445337,0.7554045707226683,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,10,8,4,"tensor(18.4775, device='cuda:0')",0.2285361334156887,0.25880172946263125,0.2804200123533045
dynamic,30,8,4,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.10376775787523163,0.18221124150710316,0.21062384187770228,0.28227300802964794,0.31624459542927735,0.410129709697344,0.4490426189005559,0.5101914762198888,0.5194564546016059,0.5336627547869055,0.5503397158739963,0.5521927115503397,0.5614576899320568,0.5633106856084003,0.5651636812847437,0.5682520074119827,0.5701050030883261,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5806053119209389,0.5812229771463867,0.5818406423718344
total,30,8,4,"tensor(15.6850, device='cuda:0')",0.1599752933909821,0.17418159357628166,0.18221124150710316
dynamic,1,7,8,"tensor(22.9426, device='cuda:0')",0.26683137739345275,0.40580605311920936,0.5534280420012353,0.5898702903026559,0.6639901173563928,0.7035206917850525,0.778875849289685,0.8048177887584929,0.849289684990735,0.8554663372452131,0.871525633106856,0.8844966028412601,0.8857319332921556,0.8949969116738727,0.9024088943792464,0.9098208770846201,0.9141445336627548,0.9178505250154416,0.9197035206917851,0.9209388511426807,0.9209388511426807,0.9314391599752934,0.9339098208770846,0.9351451513279803,0.9351451513279803
total,1,7,8,"tensor(22.9426, device='cuda:0')",0.5176034589252625,0.5886349598517604,0.6392835083384806,0.6491661519456454,0.6639901173563928
dynamic,10,7,8,"tensor(18.4793, device='cuda:0')",0.09820877084620136,0.17109326744904263,0.2970969734403953,0.35145151327980234,0.4428659666460778,0.48795552810376774,0.5812229771463867,0.6158122297714639,0.6689314391599753,0.676343421865349,0.6979617047560223,0.7084620135886349,0.711550339715874,0.7245213094502779,0.7294626312538605,0.7362569487337863,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7442865966646078,0.7498455836936381,0.7510809141445337,0.7516985793699815,0.7535515750463249
total,10,7,8,"tensor(18.4793, device='cuda:0')",0.3372452130945028,0.3866584311303274,0.4249536751080914,0.4329833230389129,0.4428659666460778
dynamic,1,8,8,"tensor(23.1476, device='cuda:0')",0.25077208153180974,0.4021000617665225,0.5583693638048178,0.5941939468807906,0.6781964175416924,0.7152563310685608,0.7850525015441631,0.8190240889437924,0.8678196417541693,0.8746139592340951,0.8888202594193947,0.9011735639283508,0.9036442248301421,0.9085855466337245,0.9172328597899938,0.9221741815935763,0.9258801729462631,0.9314391599752934,0.9332921556516368,0.9339098208770846,0.9345274861025324,0.938851142680667,0.9400864731315627,0.9400864731315627,0.9400864731315627
total,1,8,8,"tensor(23.1476, device='cuda:0')",0.5231624459542927,0.5898702903026559,0.6423718344657195,0.6584311303273626,0.6781964175416924
dynamic,10,8,8,"tensor(18.4775, device='cuda:0')",0.08091414453366276,0.16429894996911673,0.2804200123533045,0.3378628783199506,0.4329833230389129,0.4830142063001853,0.58307597282273,0.6151945645460161,0.6788140827671402,0.6849907350216183,0.7084620135886349,0.7208153180975911,0.7226683137739345,0.7350216182828907,0.7387276096355775,0.7442865966646078,0.7486102532427424,0.7492279184681903,0.7510809141445337,0.7510809141445337,0.7510809141445337,0.7554045707226683,0.7554045707226683,0.7554045707226683,0.7554045707226683
dynamic,30,7,8,"tensor(15.6479, device='cuda:0')",0.05188387893761581,0.1012970969734404,0.17356392835083384,0.20568252007411983,0.26744904261890057,0.30327362569487337,0.39036442248301423,0.420012353304509,0.47869054972205066,0.4873378628783199,0.509573810994441,0.5250154416306362,0.5281037677578753,0.5373687461395923,0.5410747374922792,0.544780728844966,0.5497220506485485,0.5521927115503397,0.5589870290302656,0.5589870290302656,0.5620753551575046,0.5781346510191476,0.5806053119209389,0.5824583075972822,0.5843113032736257
total,10,8,8,"tensor(18.4775, device='cuda:0')",0.33600988264360715,0.38295243977764054,0.41877702285361335,0.42618900555898703,0.4329833230389129
total,30,7,8,"tensor(15.6479, device='cuda:0')",0.21556516368128475,0.2458307597282273,0.26127239036442246,0.26436071649166154,0.26744904261890057
dynamic,1,7,10,"tensor(22.9426, device='cuda:0')",0.26683137739345275,0.40580605311920936,0.5534280420012353,0.5898702903026559,0.6639901173563928,0.7035206917850525,0.778875849289685,0.8048177887584929,0.849289684990735,0.8554663372452131,0.871525633106856,0.8844966028412601,0.8857319332921556,0.8949969116738727,0.9024088943792464,0.9098208770846201,0.9141445336627548,0.9178505250154416,0.9197035206917851,0.9209388511426807,0.9209388511426807,0.9314391599752934,0.9339098208770846,0.9351451513279803,0.9351451513279803
total,1,7,10,"tensor(22.9426, device='cuda:0')",0.5460160592958616,0.6201358863495985,0.6714021000617665,0.6831377393452749,0.6991970352069179,0.7035206917850525
dynamic,30,8,8,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.10376775787523163,0.18221124150710316,0.21062384187770228,0.28227300802964794,0.31624459542927735,0.410129709697344,0.4490426189005559,0.5101914762198888,0.5194564546016059,0.5336627547869055,0.5503397158739963,0.5521927115503397,0.5614576899320568,0.5633106856084003,0.5651636812847437,0.5682520074119827,0.5701050030883261,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5806053119209389,0.5812229771463867,0.5818406423718344
total,30,8,8,"tensor(15.6850, device='cuda:0')",0.23347745521927116,0.26127239036442246,0.27733168622606547,0.2791846819024089,0.28227300802964794
dynamic,10,7,10,"tensor(18.4793, device='cuda:0')",0.09820877084620136,0.17109326744904263,0.2970969734403953,0.35145151327980234,0.4428659666460778,0.48795552810376774,0.5812229771463867,0.6158122297714639,0.6689314391599753,0.676343421865349,0.6979617047560223,0.7084620135886349,0.711550339715874,0.7245213094502779,0.7294626312538605,0.7362569487337863,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7442865966646078,0.7498455836936381,0.7510809141445337,0.7516985793699815,0.7535515750463249
total,10,7,10,"tensor(18.4793, device='cuda:0')",0.37739345274861025,0.42680667078443485,0.4657195799876467,0.47313156269302037,0.48795552810376774,0.48795552810376774
dynamic,1,8,10,"tensor(23.1476, device='cuda:0')",0.25077208153180974,0.4021000617665225,0.5583693638048178,0.5941939468807906,0.6781964175416924,0.7152563310685608,0.7850525015441631,0.8190240889437924,0.8678196417541693,0.8746139592340951,0.8888202594193947,0.9011735639283508,0.9036442248301421,0.9085855466337245,0.9172328597899938,0.9221741815935763,0.9258801729462631,0.9314391599752934,0.9332921556516368,0.9339098208770846,0.9345274861025324,0.938851142680667,0.9400864731315627,0.9400864731315627,0.9400864731315627
dynamic,30,7,10,"tensor(15.6479, device='cuda:0')",0.05188387893761581,0.1012970969734404,0.17356392835083384,0.20568252007411983,0.26744904261890057,0.30327362569487337,0.39036442248301423,0.420012353304509,0.47869054972205066,0.4873378628783199,0.509573810994441,0.5250154416306362,0.5281037677578753,0.5373687461395923,0.5410747374922792,0.544780728844966,0.5497220506485485,0.5521927115503397,0.5589870290302656,0.5589870290302656,0.5620753551575046,0.5781346510191476,0.5806053119209389,0.5824583075972822,0.5843113032736257
total,1,8,10,"tensor(23.1476, device='cuda:0')",0.5441630636195183,0.6158122297714639,0.6738727609635577,0.6868437306979617,0.7096973440395306,0.7152563310685608
total,30,7,10,"tensor(15.6479, device='cuda:0')",0.24212476837554045,0.27671402100061765,0.2964793082149475,0.2983323038912909,0.30265596046942556,0.30327362569487337
dynamic,10,8,10,"tensor(18.4775, device='cuda:0')",0.08091414453366276,0.16429894996911673,0.2804200123533045,0.3378628783199506,0.4329833230389129,0.4830142063001853,0.58307597282273,0.6151945645460161,0.6788140827671402,0.6849907350216183,0.7084620135886349,0.7208153180975911,0.7226683137739345,0.7350216182828907,0.7387276096355775,0.7442865966646078,0.7486102532427424,0.7492279184681903,0.7510809141445337,0.7510809141445337,0.7510809141445337,0.7554045707226683,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,10,8,10,"tensor(18.4775, device='cuda:0')",0.3730697961704756,0.4243360098826436,0.4595429277331686,0.4694255713403335,0.4823965410747375,0.4830142063001853
dynamic,1,7,16,"tensor(22.9426, device='cuda:0')",0.26683137739345275,0.40580605311920936,0.5534280420012353,0.5898702903026559,0.6639901173563928,0.7035206917850525,0.778875849289685,0.8048177887584929,0.849289684990735,0.8554663372452131,0.871525633106856,0.8844966028412601,0.8857319332921556,0.8949969116738727,0.9024088943792464,0.9098208770846201,0.9141445336627548,0.9178505250154416,0.9197035206917851,0.9209388511426807,0.9209388511426807,0.9314391599752934,0.9339098208770846,0.9351451513279803,0.9351451513279803
total,1,7,16,"tensor(22.9426, device='cuda:0')",0.5917232859789994,0.6738727609635577,0.730697961704756,0.7418159357628166,0.7615812229771464,0.7683755404570722,0.778875849289685
dynamic,30,8,10,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.10376775787523163,0.18221124150710316,0.21062384187770228,0.28227300802964794,0.31624459542927735,0.410129709697344,0.4490426189005559,0.5101914762198888,0.5194564546016059,0.5336627547869055,0.5503397158739963,0.5521927115503397,0.5614576899320568,0.5633106856084003,0.5651636812847437,0.5682520074119827,0.5701050030883261,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5806053119209389,0.5812229771463867,0.5818406423718344
total,30,8,10,"tensor(15.6850, device='cuda:0')",0.25633106856084004,0.28721432983323036,0.30883261272390367,0.3125386040765905,0.31624459542927735,0.31624459542927735
dynamic,10,7,16,"tensor(18.4793, device='cuda:0')",0.09820877084620136,0.17109326744904263,0.2970969734403953,0.35145151327980234,0.4428659666460778,0.48795552810376774,0.5812229771463867,0.6158122297714639,0.6689314391599753,0.676343421865349,0.6979617047560223,0.7084620135886349,0.711550339715874,0.7245213094502779,0.7294626312538605,0.7362569487337863,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7442865966646078,0.7498455836936381,0.7510809141445337,0.7516985793699815,0.7535515750463249
dynamic,1,7,32,"tensor(22.9426, device='cuda:0')",0.26683137739345275,0.40580605311920936,0.5534280420012353,0.5898702903026559,0.6639901173563928,0.7035206917850525,0.778875849289685,0.8048177887584929,0.849289684990735,0.8554663372452131,0.871525633106856,0.8844966028412601,0.8857319332921556,0.8949969116738727,0.9024088943792464,0.9098208770846201,0.9141445336627548,0.9178505250154416,0.9197035206917851,0.9209388511426807,0.9209388511426807,0.9314391599752934,0.9339098208770846,0.9351451513279803,0.9351451513279803
dynamic,1,8,32,"tensor(23.1476, device='cuda:0')",0.25077208153180974,0.4021000617665225,0.5583693638048178,0.5941939468807906,0.6781964175416924,0.7152563310685608,0.7850525015441631,0.8190240889437924,0.8678196417541693,0.8746139592340951,0.8888202594193947,0.9011735639283508,0.9036442248301421,0.9085855466337245,0.9172328597899938,0.9221741815935763,0.9258801729462631,0.9314391599752934,0.9332921556516368,0.9339098208770846,0.9345274861025324,0.938851142680667,0.9400864731315627,0.9400864731315627,0.9400864731315627
dynamic,10,7,32,"tensor(18.4793, device='cuda:0')",0.09820877084620136,0.17109326744904263,0.2970969734403953,0.35145151327980234,0.4428659666460778,0.48795552810376774,0.5812229771463867,0.6158122297714639,0.6689314391599753,0.676343421865349,0.6979617047560223,0.7084620135886349,0.711550339715874,0.7245213094502779,0.7294626312538605,0.7362569487337863,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7442865966646078,0.7498455836936381,0.7510809141445337,0.7516985793699815,0.7535515750463249
dynamic,10,8,32,"tensor(18.4775, device='cuda:0')",0.08091414453366276,0.16429894996911673,0.2804200123533045,0.3378628783199506,0.4329833230389129,0.4830142063001853,0.58307597282273,0.6151945645460161,0.6788140827671402,0.6849907350216183,0.7084620135886349,0.7208153180975911,0.7226683137739345,0.7350216182828907,0.7387276096355775,0.7442865966646078,0.7486102532427424,0.7492279184681903,0.7510809141445337,0.7510809141445337,0.7510809141445337,0.7554045707226683,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,1,7,32,"tensor(22.9426, device='cuda:0')",0.6312538604076591,0.7183446571957999,0.7782581840642372,0.7943174799258802,0.8190240889437924,0.8282890673255096,0.8455836936380482,0.8505250154416306,0.8548486720197653,0.8554663372452131
total,1,8,32,"tensor(23.1476, device='cuda:0')",0.6380481778875849,0.7257566399011736,0.78875849289685,0.8011117974058061,0.8332303891290921,0.8431130327362569,0.8616429894996912,0.8678196417541693,0.8739962940086473,0.8746139592340951
dynamic,30,8,32,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.10376775787523163,0.18221124150710316,0.21062384187770228,0.28227300802964794,0.31624459542927735,0.410129709697344,0.4490426189005559,0.5101914762198888,0.5194564546016059,0.5336627547869055,0.5503397158739963,0.5521927115503397,0.5614576899320568,0.5633106856084003,0.5651636812847437,0.5682520074119827,0.5701050030883261,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5806053119209389,0.5812229771463867,0.5818406423718344
dynamic,30,7,32,"tensor(15.6479, device='cuda:0')",0.05188387893761581,0.1012970969734404,0.17356392835083384,0.20568252007411983,0.26744904261890057,0.30327362569487337,0.39036442248301423,0.420012353304509,0.47869054972205066,0.4873378628783199,0.509573810994441,0.5250154416306362,0.5281037677578753,0.5373687461395923,0.5410747374922792,0.544780728844966,0.5497220506485485,0.5521927115503397,0.5589870290302656,0.5589870290302656,0.5620753551575046,0.5781346510191476,0.5806053119209389,0.5824583075972822,0.5843113032736257
total,10,8,32,"tensor(18.4775, device='cuda:0')",0.5120444718962323,0.5855466337245213,0.6269302038295244,0.6399011735639284,0.660284126003706,0.6676961087090797,0.6781964175416924,0.6812847436689314,0.6849907350216183,0.6849907350216183
total,10,7,32,"tensor(18.4793, device='cuda:0')",0.4996911673872761,0.5744286596664607,0.6176652254478073,0.6287831995058678,0.6522544780728845,0.6584311303273626,0.6695491043854231,0.6726374305126621,0.676343421865349,0.676343421865349
total,30,8,32,"tensor(15.6850, device='cuda:0')",0.3996294008647313,0.45213094502779494,0.48054354539839406,0.49104385423100677,0.506485484867202,0.5101914762198888,0.5176034589252625,0.5176034589252625,0.5194564546016059,0.5194564546016059
total,30,7,32,"tensor(15.6479, device='cuda:0')",0.3736874613959234,0.42124768375540456,0.4515132798023471,0.461395923409512,0.4749845583693638,0.4793082149474985,0.4848672019765287,0.48548486720197653,0.4873378628783199,0.4873378628783199
dynamic,1,7,16,"tensor(22.9426, device='cuda:0')",0.26683137739345275,0.40580605311920936,0.5534280420012353,0.5898702903026559,0.6639901173563928,0.7035206917850525,0.778875849289685,0.8048177887584929,0.849289684990735,0.8554663372452131,0.871525633106856,0.8844966028412601,0.8857319332921556,0.8949969116738727,0.9024088943792464,0.9098208770846201,0.9141445336627548,0.9178505250154416,0.9197035206917851,0.9209388511426807,0.9209388511426807,0.9314391599752934,0.9339098208770846,0.9351451513279803,0.9351451513279803
dynamic,1,8,16,"tensor(23.1476, device='cuda:0')",0.25077208153180974,0.4021000617665225,0.5583693638048178,0.5941939468807906,0.6781964175416924,0.7152563310685608,0.7850525015441631,0.8190240889437924,0.8678196417541693,0.8746139592340951,0.8888202594193947,0.9011735639283508,0.9036442248301421,0.9085855466337245,0.9172328597899938,0.9221741815935763,0.9258801729462631,0.9314391599752934,0.9332921556516368,0.9339098208770846,0.9345274861025324,0.938851142680667,0.9400864731315627,0.9400864731315627,0.9400864731315627
total,1,7,16,"tensor(22.9426, device='cuda:0')",0.5917232859789994,0.6738727609635577,0.730697961704756,0.7418159357628166,0.7615812229771464,0.7683755404570722,0.778875849289685
total,1,8,16,"tensor(23.1476, device='cuda:0')",0.5880172946263126,0.6646077825818406,0.7263743051266214,0.7393452748610253,0.7640518838789376,0.7714638665843113,0.7850525015441631
dynamic,10,8,16,"tensor(18.4775, device='cuda:0')",0.08091414453366276,0.16429894996911673,0.2804200123533045,0.3378628783199506,0.4329833230389129,0.4830142063001853,0.58307597282273,0.6151945645460161,0.6788140827671402,0.6849907350216183,0.7084620135886349,0.7208153180975911,0.7226683137739345,0.7350216182828907,0.7387276096355775,0.7442865966646078,0.7486102532427424,0.7492279184681903,0.7510809141445337,0.7510809141445337,0.7510809141445337,0.7554045707226683,0.7554045707226683,0.7554045707226683,0.7554045707226683
dynamic,10,7,16,"tensor(18.4793, device='cuda:0')",0.09820877084620136,0.17109326744904263,0.2970969734403953,0.35145151327980234,0.4428659666460778,0.48795552810376774,0.5812229771463867,0.6158122297714639,0.6689314391599753,0.676343421865349,0.6979617047560223,0.7084620135886349,0.711550339715874,0.7245213094502779,0.7294626312538605,0.7362569487337863,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7442865966646078,0.7498455836936381,0.7510809141445337,0.7516985793699815,0.7535515750463249
dynamic,30,7,16,"tensor(15.6479, device='cuda:0')",0.05188387893761581,0.1012970969734404,0.17356392835083384,0.20568252007411983,0.26744904261890057,0.30327362569487337,0.39036442248301423,0.420012353304509,0.47869054972205066,0.4873378628783199,0.509573810994441,0.5250154416306362,0.5281037677578753,0.5373687461395923,0.5410747374922792,0.544780728844966,0.5497220506485485,0.5521927115503397,0.5589870290302656,0.5589870290302656,0.5620753551575046,0.5781346510191476,0.5806053119209389,0.5824583075972822,0.5843113032736257
total,10,8,16,"tensor(18.4775, device='cuda:0')",0.4484249536751081,0.509573810994441,0.5466337245213094,0.5571340333539222,0.5713403335392218,0.576899320568252,0.58307597282273
total,10,7,16,"tensor(18.4793, device='cuda:0')",0.44410129709697344,0.5040148239654108,0.5429277331686226,0.5540457072266831,0.5701050030883261,0.5756639901173564,0.5812229771463867
dynamic,30,8,16,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.10376775787523163,0.18221124150710316,0.21062384187770228,0.28227300802964794,0.31624459542927735,0.410129709697344,0.4490426189005559,0.5101914762198888,0.5194564546016059,0.5336627547869055,0.5503397158739963,0.5521927115503397,0.5614576899320568,0.5633106856084003,0.5651636812847437,0.5682520074119827,0.5701050030883261,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5806053119209389,0.5812229771463867,0.5818406423718344
total,30,7,16,"tensor(15.6479, device='cuda:0')",0.3051266213712168,0.3471278567016677,0.3736874613959234,0.37986411365040146,0.3866584311303274,0.3885114268066708,0.39036442248301423
total,30,8,16,"tensor(15.6850, device='cuda:0')",0.3242742433600988,0.36689314391599753,0.3897467572575664,0.3983940704138357,0.4064237183446572,0.40889437924644845,0.410129709697344
dynamic,1,7,48,"tensor(22.9426, device='cuda:0')",0.26683137739345275,0.40580605311920936,0.5534280420012353,0.5898702903026559,0.6639901173563928,0.7035206917850525,0.778875849289685,0.8048177887584929,0.849289684990735,0.8554663372452131,0.871525633106856,0.8844966028412601,0.8857319332921556,0.8949969116738727,0.9024088943792464,0.9098208770846201,0.9141445336627548,0.9178505250154416,0.9197035206917851,0.9209388511426807,0.9209388511426807,0.9314391599752934,0.9339098208770846,0.9351451513279803,0.9351451513279803
dynamic,1,8,48,"tensor(23.1476, device='cuda:0')",0.25077208153180974,0.4021000617665225,0.5583693638048178,0.5941939468807906,0.6781964175416924,0.7152563310685608,0.7850525015441631,0.8190240889437924,0.8678196417541693,0.8746139592340951,0.8888202594193947,0.9011735639283508,0.9036442248301421,0.9085855466337245,0.9172328597899938,0.9221741815935763,0.9258801729462631,0.9314391599752934,0.9332921556516368,0.9339098208770846,0.9345274861025324,0.938851142680667,0.9400864731315627,0.9400864731315627,0.9400864731315627
dynamic,10,7,48,"tensor(18.4793, device='cuda:0')",0.09820877084620136,0.17109326744904263,0.2970969734403953,0.35145151327980234,0.4428659666460778,0.48795552810376774,0.5812229771463867,0.6158122297714639,0.6689314391599753,0.676343421865349,0.6979617047560223,0.7084620135886349,0.711550339715874,0.7245213094502779,0.7294626312538605,0.7362569487337863,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7442865966646078,0.7498455836936381,0.7510809141445337,0.7516985793699815,0.7535515750463249
total,1,7,48,"tensor(22.9426, device='cuda:0')",0.6374305126621371,0.7288449660284126,0.7930821494749846,0.8103767757875232,0.8394070413835701,0.8474366893143916,0.8665843113032736,0.8733786287831995,0.881408276714021,0.881408276714021,0.8832612723903644,0.8844966028412601
dynamic,1,7,32,"tensor(22.9426, device='cuda:0')",0.26683137739345275,0.40580605311920936,0.5534280420012353,0.5898702903026559,0.6639901173563928,0.7035206917850525,0.778875849289685,0.8048177887584929,0.849289684990735,0.8554663372452131,0.871525633106856,0.8844966028412601,0.8857319332921556,0.8949969116738727,0.9024088943792464,0.9098208770846201,0.9141445336627548,0.9178505250154416,0.9197035206917851,0.9209388511426807,0.9209388511426807,0.9314391599752934,0.9339098208770846,0.9351451513279803,0.9351451513279803
dynamic,10,8,48,"tensor(18.4775, device='cuda:0')",0.08091414453366276,0.16429894996911673,0.2804200123533045,0.3378628783199506,0.4329833230389129,0.4830142063001853,0.58307597282273,0.6151945645460161,0.6788140827671402,0.6849907350216183,0.7084620135886349,0.7208153180975911,0.7226683137739345,0.7350216182828907,0.7387276096355775,0.7442865966646078,0.7486102532427424,0.7492279184681903,0.7510809141445337,0.7510809141445337,0.7510809141445337,0.7554045707226683,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,1,8,48,"tensor(23.1476, device='cuda:0')",0.6423718344657195,0.7350216182828907,0.8023471278567017,0.8171710932674491,0.8486720197652872,0.8604076590487956,0.8801729462631254,0.8863495985176034,0.8962322421247684,0.8962322421247684,0.8999382334774553,0.9011735639283508
total,10,7,48,"tensor(18.4793, device='cuda:0')",0.5176034589252625,0.592958616429895,0.6355775169857937,0.6522544780728845,0.6751080914144534,0.6837554045707227,0.6961087090796788,0.7010500308832612,0.7047560222359481,0.7059913526868438,0.7078443483631871,0.7084620135886349
dynamic,30,7,48,"tensor(15.6479, device='cuda:0')",0.05188387893761581,0.1012970969734404,0.17356392835083384,0.20568252007411983,0.26744904261890057,0.30327362569487337,0.39036442248301423,0.420012353304509,0.47869054972205066,0.4873378628783199,0.509573810994441,0.5250154416306362,0.5281037677578753,0.5373687461395923,0.5410747374922792,0.544780728844966,0.5497220506485485,0.5521927115503397,0.5589870290302656,0.5589870290302656,0.5620753551575046,0.5781346510191476,0.5806053119209389,0.5824583075972822,0.5843113032736257
dynamic,30,8,48,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.10376775787523163,0.18221124150710316,0.21062384187770228,0.28227300802964794,0.31624459542927735,0.410129709697344,0.4490426189005559,0.5101914762198888,0.5194564546016059,0.5336627547869055,0.5503397158739963,0.5521927115503397,0.5614576899320568,0.5633106856084003,0.5651636812847437,0.5682520074119827,0.5701050030883261,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5806053119209389,0.5812229771463867,0.5818406423718344
total,10,8,48,"tensor(18.4775, device='cuda:0')",0.5281037677578753,0.6059295861642989,0.6479308214947499,0.663372452130945,0.685608400247066,0.6930203829524397,0.7072266831377394,0.711550339715874,0.7177269919703521,0.7183446571957999,0.7208153180975911,0.7208153180975911
total,1,7,32,"tensor(22.9426, device='cuda:0')",0.6312538604076591,0.7183446571957999,0.7782581840642372,0.7943174799258802,0.8190240889437924,0.8282890673255096,0.8455836936380482,0.8505250154416306,0.8548486720197653,0.8554663372452131
total,30,7,48,"tensor(15.6479, device='cuda:0')",0.39345274861025326,0.44533662754786907,0.4848672019765287,0.49351451513279804,0.5083384805435454,0.5120444718962323,0.5200741198270538,0.5231624459542927,0.5250154416306362,0.5250154416306362,0.5250154416306362,0.5250154416306362
total,30,8,48,"tensor(15.6850, device='cuda:0')",0.41383570105003087,0.474366893143916,0.5083384805435454,0.5163681284743669,0.5336627547869055,0.5379864113650401,0.544780728844966,0.5484867201976529,0.5503397158739963,0.5503397158739963,0.5503397158739963,0.5503397158739963
dynamic,1,8,32,"tensor(23.1476, device='cuda:0')",0.25077208153180974,0.4021000617665225,0.5583693638048178,0.5941939468807906,0.6781964175416924,0.7152563310685608,0.7850525015441631,0.8190240889437924,0.8678196417541693,0.8746139592340951,0.8888202594193947,0.9011735639283508,0.9036442248301421,0.9085855466337245,0.9172328597899938,0.9221741815935763,0.9258801729462631,0.9314391599752934,0.9332921556516368,0.9339098208770846,0.9345274861025324,0.938851142680667,0.9400864731315627,0.9400864731315627,0.9400864731315627
dynamic,10,7,32,"tensor(18.4793, device='cuda:0')",0.09820877084620136,0.17109326744904263,0.2970969734403953,0.35145151327980234,0.4428659666460778,0.48795552810376774,0.5812229771463867,0.6158122297714639,0.6689314391599753,0.676343421865349,0.6979617047560223,0.7084620135886349,0.711550339715874,0.7245213094502779,0.7294626312538605,0.7362569487337863,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7442865966646078,0.7498455836936381,0.7510809141445337,0.7516985793699815,0.7535515750463249
total,1,8,32,"tensor(23.1476, device='cuda:0')",0.6380481778875849,0.7257566399011736,0.78875849289685,0.8011117974058061,0.8332303891290921,0.8431130327362569,0.8616429894996912,0.8678196417541693,0.8739962940086473,0.8746139592340951
total,10,7,32,"tensor(18.4793, device='cuda:0')",0.4996911673872761,0.5744286596664607,0.6176652254478073,0.6287831995058678,0.6522544780728845,0.6584311303273626,0.6695491043854231,0.6726374305126621,0.676343421865349,0.676343421865349
dynamic,10,8,32,"tensor(18.4775, device='cuda:0')",0.08091414453366276,0.16429894996911673,0.2804200123533045,0.3378628783199506,0.4329833230389129,0.4830142063001853,0.58307597282273,0.6151945645460161,0.6788140827671402,0.6849907350216183,0.7084620135886349,0.7208153180975911,0.7226683137739345,0.7350216182828907,0.7387276096355775,0.7442865966646078,0.7486102532427424,0.7492279184681903,0.7510809141445337,0.7510809141445337,0.7510809141445337,0.7554045707226683,0.7554045707226683,0.7554045707226683,0.7554045707226683
dynamic,30,7,32,"tensor(15.6479, device='cuda:0')",0.05188387893761581,0.1012970969734404,0.17356392835083384,0.20568252007411983,0.26744904261890057,0.30327362569487337,0.39036442248301423,0.420012353304509,0.47869054972205066,0.4873378628783199,0.509573810994441,0.5250154416306362,0.5281037677578753,0.5373687461395923,0.5410747374922792,0.544780728844966,0.5497220506485485,0.5521927115503397,0.5589870290302656,0.5589870290302656,0.5620753551575046,0.5781346510191476,0.5806053119209389,0.5824583075972822,0.5843113032736257
total,10,8,32,"tensor(18.4775, device='cuda:0')",0.5120444718962323,0.5855466337245213,0.6269302038295244,0.6399011735639284,0.660284126003706,0.6676961087090797,0.6781964175416924,0.6812847436689314,0.6849907350216183,0.6849907350216183
dynamic,30,8,32,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.10376775787523163,0.18221124150710316,0.21062384187770228,0.28227300802964794,0.31624459542927735,0.410129709697344,0.4490426189005559,0.5101914762198888,0.5194564546016059,0.5336627547869055,0.5503397158739963,0.5521927115503397,0.5614576899320568,0.5633106856084003,0.5651636812847437,0.5682520074119827,0.5701050030883261,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5806053119209389,0.5812229771463867,0.5818406423718344
total,30,7,32,"tensor(15.6479, device='cuda:0')",0.3736874613959234,0.42124768375540456,0.4515132798023471,0.461395923409512,0.4749845583693638,0.4793082149474985,0.4848672019765287,0.48548486720197653,0.4873378628783199,0.4873378628783199
total,30,8,32,"tensor(15.6850, device='cuda:0')",0.3996294008647313,0.45213094502779494,0.48054354539839406,0.49104385423100677,0.506485484867202,0.5101914762198888,0.5176034589252625,0.5176034589252625,0.5194564546016059,0.5194564546016059
dynamic,1,7,48,"tensor(22.9426, device='cuda:0')",0.26683137739345275,0.40580605311920936,0.5534280420012353,0.5898702903026559,0.6639901173563928,0.7035206917850525,0.778875849289685,0.8048177887584929,0.849289684990735,0.8554663372452131,0.871525633106856,0.8844966028412601,0.8857319332921556,0.8949969116738727,0.9024088943792464,0.9098208770846201,0.9141445336627548,0.9178505250154416,0.9197035206917851,0.9209388511426807,0.9209388511426807,0.9314391599752934,0.9339098208770846,0.9351451513279803,0.9351451513279803
total,1,7,48,"tensor(22.9426, device='cuda:0')",0.6374305126621371,0.7288449660284126,0.7930821494749846,0.8103767757875232,0.8394070413835701,0.8474366893143916,0.8665843113032736,0.8733786287831995,0.881408276714021,0.881408276714021,0.8832612723903644,0.8844966028412601
dynamic,10,7,48,"tensor(18.4793, device='cuda:0')",0.09820877084620136,0.17109326744904263,0.2970969734403953,0.35145151327980234,0.4428659666460778,0.48795552810376774,0.5812229771463867,0.6158122297714639,0.6689314391599753,0.676343421865349,0.6979617047560223,0.7084620135886349,0.711550339715874,0.7245213094502779,0.7294626312538605,0.7362569487337863,0.7381099444101297,0.7399629400864731,0.7411982705373688,0.7418159357628166,0.7442865966646078,0.7498455836936381,0.7510809141445337,0.7516985793699815,0.7535515750463249
dynamic,1,8,48,"tensor(23.1476, device='cuda:0')",0.25077208153180974,0.4021000617665225,0.5583693638048178,0.5941939468807906,0.6781964175416924,0.7152563310685608,0.7850525015441631,0.8190240889437924,0.8678196417541693,0.8746139592340951,0.8888202594193947,0.9011735639283508,0.9036442248301421,0.9085855466337245,0.9172328597899938,0.9221741815935763,0.9258801729462631,0.9314391599752934,0.9332921556516368,0.9339098208770846,0.9345274861025324,0.938851142680667,0.9400864731315627,0.9400864731315627,0.9400864731315627
dynamic,30,7,48,"tensor(15.6479, device='cuda:0')",0.05188387893761581,0.1012970969734404,0.17356392835083384,0.20568252007411983,0.26744904261890057,0.30327362569487337,0.39036442248301423,0.420012353304509,0.47869054972205066,0.4873378628783199,0.509573810994441,0.5250154416306362,0.5281037677578753,0.5373687461395923,0.5410747374922792,0.544780728844966,0.5497220506485485,0.5521927115503397,0.5589870290302656,0.5589870290302656,0.5620753551575046,0.5781346510191476,0.5806053119209389,0.5824583075972822,0.5843113032736257
total,10,7,48,"tensor(18.4793, device='cuda:0')",0.5176034589252625,0.592958616429895,0.6355775169857937,0.6522544780728845,0.6751080914144534,0.6837554045707227,0.6961087090796788,0.7010500308832612,0.7047560222359481,0.7059913526868438,0.7078443483631871,0.7084620135886349
total,1,8,48,"tensor(23.1476, device='cuda:0')",0.6423718344657195,0.7350216182828907,0.8023471278567017,0.8171710932674491,0.8486720197652872,0.8604076590487956,0.8801729462631254,0.8863495985176034,0.8962322421247684,0.8962322421247684,0.8999382334774553,0.9011735639283508
dynamic,10,8,48,"tensor(18.4775, device='cuda:0')",0.08091414453366276,0.16429894996911673,0.2804200123533045,0.3378628783199506,0.4329833230389129,0.4830142063001853,0.58307597282273,0.6151945645460161,0.6788140827671402,0.6849907350216183,0.7084620135886349,0.7208153180975911,0.7226683137739345,0.7350216182828907,0.7387276096355775,0.7442865966646078,0.7486102532427424,0.7492279184681903,0.7510809141445337,0.7510809141445337,0.7510809141445337,0.7554045707226683,0.7554045707226683,0.7554045707226683,0.7554045707226683
total,30,7,48,"tensor(15.6479, device='cuda:0')",0.39345274861025326,0.44533662754786907,0.4848672019765287,0.49351451513279804,0.5083384805435454,0.5120444718962323,0.5200741198270538,0.5231624459542927,0.5250154416306362,0.5250154416306362,0.5250154416306362,0.5250154416306362
dynamic,30,8,48,"tensor(15.6850, device='cuda:0')",0.05250154416306362,0.10376775787523163,0.18221124150710316,0.21062384187770228,0.28227300802964794,0.31624459542927735,0.410129709697344,0.4490426189005559,0.5101914762198888,0.5194564546016059,0.5336627547869055,0.5503397158739963,0.5521927115503397,0.5614576899320568,0.5633106856084003,0.5651636812847437,0.5682520074119827,0.5701050030883261,0.5707226683137739,0.5725756639901174,0.573810994441013,0.5806053119209389,0.5806053119209389,0.5812229771463867,0.5818406423718344
total,10,8,48,"tensor(18.4775, device='cuda:0')",0.5281037677578753,0.6059295861642989,0.6479308214947499,0.663372452130945,0.685608400247066,0.6930203829524397,0.7072266831377394,0.711550339715874,0.7177269919703521,0.7183446571957999,0.7208153180975911,0.7208153180975911
total,30,8,48,"tensor(15.6850, device='cuda:0')",0.41383570105003087,0.474366893143916,0.5083384805435454,0.5163681284743669,0.5336627547869055,0.5379864113650401,0.544780728844966,0.5484867201976529,0.5503397158739963,0.5503397158739963,0.5503397158739963,0.5503397158739963


==> data/e2e_lora_ground_truth_flicker.csv <==
total,10,2,20,17.46662546353523,0.47313156269302037,0.5386040765904879,0.5892526250772081,0.6114885731933292,0.6207535515750463
total,10,2,20,17.46662546353523,0.47313156269302037,0.5386040765904879,0.5892526250772081,0.6114885731933292,0.6207535515750463
total,10,2,20,17.46662546353523,0.47313156269302037,0.5386040765904879,0.5892526250772081,0.6114885731933292,0.6207535515750463


==> data/extracted_log_data.csv <==
Memory,Latency,BS,num_layer_once,layer_load_time,layer_delete_time
869.60205078125,24.198916032910343,16,8,0.08468,2.043
438.86376953125,27.395376205444336,8,4,0.06921,0.515
232.4453125,78.19403314590454,1,2,0.06728,0.039
1114.57080078125,25.44322258979082,32,8,0.06828,4.33
387.8271484375,39.415995717048645,2,4,0.07068,0.14
1363.62548828125,25.128943860530853,8,16,0.1213,2.05
652.18994140625,28.289226211607456,32,2,0.12298,1.037
236.2099609375,37.00445473194122,4,2,0.06407,0.134
233.7001953125,52.82741689682007,2,2,0.09421,0.073
386.572265625,54.31393003463745,1,4,0.06096,0.074
1315.0986328125,25.92800867557526,4,16,0.08541,1.039
561.34814453125,25.27615797519684,16,4,0.06059,1.033
806.31689453125,26.247566752135754,32,4,0.07915,2.162
407.22119140625,27.324270114302635,16,2,0.07068,0.506
694.826171875,41.47021007537842,1,8,0.06148,0.145
156.63671875,122.52129006385805,2,1,0.14407,0.039
534.97021484375,32.3036096021533,32,1,0.12046,0.516
159.146484375,70.25613194704056,4,1,0.12314,0.06
986.25146484375,29.729561123996977,64,1,0.10251,0.948
696.0810546875,32.97926425933838,2,8,0.06113,0.275
284.73681640625,30.98499223589897,8,2,0.0728,0.256
197.63427734375,49.62399461865425,8,1,0.14677,0.109
1312.5888671875,29.29270589351654,2,16,0.07311,0.545
747.11767578125,25.485077142715454,8,8,0.09981,1.024
1311.333984375,35.52358865737915,1,16,0.06834,0.287
310.07958984375,36.056340500712395,16,1,0.13239,0.231
698.5908203125,27.8006334900856,4,8,0.07252,0.522
390.3369140625,30.89998859167099,4,4,0.09777,0.263
163.5068,221.6893022,1,1,0.129, 0.021


==> data/ground_truth_lora_ground_truth_flicker_speculative.csv <==
dynamic,10,2,20,17.464484249536753,0.0012353304508956147,0.0018529956763434219,0.004941321803582459,0.014206300185299567,0.026559604694255712,0.03644224830142063,0.04941321803582458,0.06547251389746757,0.07350216182828907,0.08338480543545398,0.09882643607164916,0.10562075355157505,0.11488573193329216,0.1278567016676961,0.13712168004941322,0.1457689932056825,0.2804200123533045,0.34342186534898084,0.4119827053736875,0.4793082149474985
dynamic,10,2,20,17.464484249536753,0.0024706609017912293,0.005558987029030266,0.012353304508956145,0.019147621988882025,0.035206917850525016,0.053119209388511425,0.06361951822112415,0.0759728227300803,0.08770846201358863,0.09697344039530574,0.10932674490426189,0.12291537986411365,0.13094502779493514,0.14144533662754788,0.14823965410747375,0.16182828906732552,0.3137739345274861,0.3736874613959234,0.44657195799876465,0.49598517603458925
dynamic,10,2,20,17.464484249536753,0.0037059913526868438,0.009882643607164917,0.015441630636195183,0.027177269919703522,0.043854231006794316,0.062384187770228534,0.07906114885731934,0.09450277949351452,0.10623841877702285,0.11550339715873996,0.12909203211859172,0.14082767140210006,0.15132798023471278,0.16491661519456455,0.17356392835083384,0.19209388511426806,0.35701050030883263,0.423100679431748,0.48672019765287217,0.5441630636195183
dynamic,10,2,20,17.464484249536753,0.008647313156269302,0.011117974058060531,0.02038295243977764,0.03891290920321186,0.0592958616429895,0.08400247066090179,0.10500308832612724,0.1278567016676961,0.14206300185299567,0.1624459542927733,0.1766522544780729,0.1945645460160593,0.2038295243977764,0.22112415071031502,0.2359481161210624,0.25138974675725756,0.4150710315009265,0.4898085237801112,0.5521927115503397,0.6009882643607165
dynamic,10,2,20,17.464484249536753,0.008029647930821495,0.01173563928350834,0.021618282890673256,0.03150092649783817,0.051266213712168,0.08214947498455837,0.10500308832612724,0.12044471896232242,0.13835701050030882,0.15626930203829525,0.1704756022235948,0.18221124150710316,0.1933292155651637,0.2038295243977764,0.2217418159357628,0.23224212476837555,0.4126003705991353,0.4811612106238419,0.5429277331686226,0.60284126003706
dynamic,10,2,20,17.464484249536753,0.008647313156269302,0.012353304508956145,0.02038295243977764,0.03211859172328598,0.06300185299567634,0.08338480543545398,0.10685608400247067,0.12168004941321804,0.13773934527486104,0.14823965410747375,0.16615194564546015,0.18591723285979,0.20197652872143299,0.21556516368128475,0.2266831377393453,0.2384187770228536,0.41321803582458305,0.48672019765287217,0.5521927115503397,0.6084002470660902
dynamic,10,2,20,17.464484249536753,0.0067943174799258805,0.01173563928350834,0.022235948116121063,0.04138357010500309,0.06794317479925881,0.09203211859172329,0.1099444101297097,0.1266213712168005,0.14144533662754788,0.1605929586164299,0.169857936998147,0.1933292155651637,0.20568252007411983,0.22235948116121063,0.23656578134651018,0.24891908585546635,0.4144533662754787,0.49413218035824585,0.5571340333539222,0.612106238418777
dynamic,10,2,20,17.464484249536753,0.0037059913526868438,0.008029647930821495,0.021618282890673256,0.034589252625077206,0.06114885731933292,0.08647313156269303,0.10870907967881409,0.12970969734403953,0.14762198888202593,0.1612106238418777,0.17603458925262508,0.19209388511426806,0.2038295243977764,0.21680049413218036,0.2291537986411365,0.2458307597282273,0.4237183446571958,0.4916615194564546,0.5540457072266831,0.6151945645460161
dynamic,10,2,20,17.464484249536753,0.00926497838171711,0.014823965410747375,0.030265596046942556,0.044471896232242125,0.07473749227918468,0.10376775787523163,0.13341568869672638,0.15503397158739962,0.18097591105620753,0.20012353304508956,0.21556516368128475,0.23224212476837555,0.24706609017912293,0.2575663990117356,0.272390364422483,0.2865966646077826,0.45398394070413833,0.5305744286596664,0.5904879555281037,0.6380481778875849
dynamic,10,2,20,17.464484249536753,0.014206300185299567,0.019147621988882025,0.03829524397776405,0.06114885731933292,0.10685608400247067,0.13032736256948735,0.1612106238418777,0.1766522544780729,0.1945645460160593,0.21432983323038912,0.23656578134651018,0.25386040765904877,0.2711550339715874,0.2890673255095738,0.3069796170475602,0.3224212476837554,0.49351451513279804,0.5639283508338481,0.6127239036442248,0.6646077825818406
dynamic,10,2,20,17.464484249536753,0.013588634959851761,0.021618282890673256,0.04323656578134651,0.08091414453366276,0.12970969734403953,0.16491661519456455,0.19085855466337245,0.21432983323038912,0.23780111179740582,0.2625077208153181,0.28474366893143915,0.30327362569487337,0.31809759110562075,0.3409512044471896,0.3576281655342804,0.37183446571958,0.5478690549722051,0.6065472513897467,0.6547251389746758,0.6874613959234095
dynamic,10,2,20,17.464484249536753,0.01852995676343422,0.02964793082149475,0.05867819641754169,0.09512044471896232,0.1531809759110562,0.19950586781964175,0.23965410747374924,0.2736256948733786,0.30018529956763434,0.3248919085855466,0.34156886967263744,0.36133415688696724,0.3866584311303274,0.4064237183446572,0.4255713403335392,0.44471896232242125,0.6133415688696726,0.6726374305126621,0.7072266831377394,0.7282273008029648
dynamic,10,2,20,17.464484249536753,0.0253242742433601,0.04570722668313774,0.08647313156269303,0.13341568869672638,0.21741815935762818,0.2785670166769611,0.32798023471278565,0.36689314391599753,0.3977764051883879,0.42618900555898703,0.45274861025324276,0.4718962322421248,0.4848672019765287,0.506485484867202,0.5243977764051884,0.5342804200123533,0.6893143915997529,0.7232859789993823,0.7337862878319951,0.7516985793699815
dynamic,10,2,20,17.464484249536753,0.033353922174181594,0.05497220506485485,0.1179740580605312,0.19209388511426806,0.2865966646077826,0.3551575046324892,0.4064237183446572,0.4416306361951822,0.4737492279184682,0.5027794935145151,0.5231624459542927,0.5404570722668314,0.5589870290302656,0.576899320568252,0.5923409512044472,0.6096355775169858,0.7146386658431131,0.7411982705373688,0.752933909820877,0.7554045707226683
dynamic,10,2,20,17.464484249536753,0.03953057442865967,0.06917850525015441,0.1352686843730698,0.2217418159357628,0.3150092649783817,0.3866584311303274,0.43174799258801727,0.4669549104385423,0.5003088326127239,0.5250154416306362,0.5453983940704138,0.5626930203829524,0.5793699814700433,0.5941939468807906,0.6133415688696726,0.6287831995058678,0.730697961704756,0.7449042618900555,0.752933909820877,0.7572575663990118
dynamic,10,2,20,17.464484249536753,0.04570722668313774,0.07164916615194565,0.14515132798023472,0.2384187770228536,0.3378628783199506,0.410129709697344,0.46819024088943795,0.5052501544163064,0.5299567634342186,0.5540457072266831,0.5701050030883261,0.5911056207535516,0.6108709079678815,0.6300185299567634,0.6405188387893762,0.6534898085237801,0.7374922791846819,0.752933909820877,0.7572575663990118,0.7597282273008029
dynamic,10,2,20,17.464484249536753,0.04323656578134651,0.08956145768993205,0.19518221124150711,0.2859789993823348,0.390982087708462,0.46819024088943795,0.5274861025324274,0.5602223594811612,0.5892526250772081,0.6071649166151946,0.6263125386040765,0.6466954910438543,0.6590487955528104,0.6707844348363187,0.6800494132180358,0.6917850525015442,0.7510809141445337,0.7560222359481161,0.7578752316244596,0.7591105620753552
dynamic,10,2,20,17.464484249536753,0.04941321803582458,0.102532427424336,0.2112415071031501,0.31747992588017293,0.43421865348980854,0.5027794935145151,0.5528103767757875,0.5917232859789994,0.6164298949969117,0.6374305126621371,0.6547251389746758,0.6695491043854231,0.676343421865349,0.6880790611488573,0.7022853613341569,0.7090796788140827,0.7560222359481161,0.7578752316244596,0.7597282273008029,0.7609635577516985
dynamic,10,2,20,17.464484249536753,0.0592958616429895,0.11488573193329216,0.23903644224830142,0.3458925262507721,0.4638665843113033,0.5342804200123533,0.5849289684990735,0.6139592340951204,0.6380481778875849,0.6565781346510191,0.6726374305126621,0.6837554045707227,0.6967263743051266,0.7072266831377394,0.7140210006176653,0.721432983323039,0.7578752316244596,0.7591105620753552,0.7609635577516985,0.7609635577516985
dynamic,10,2,20,17.464484249536753,0.05991352686843731,0.12476837554045707,0.2575663990117356,0.3687461395923409,0.49660284126003706,0.5589870290302656,0.6053119209388511,0.6392835083384806,0.6596664607782582,0.6757257566399012,0.6917850525015442,0.7022853613341569,0.7090796788140827,0.7183446571957999,0.727609635577517,0.7356392835083385,0.7597282273008029,0.7603458925262507,0.7603458925262507,0.7609635577516985
dynamic,10,2,20,17.464484249536753,0.06176652254478073,0.12353304508956146,0.2680667078443484,0.3792464484249537,0.5015441630636195,0.5812229771463867,0.6151945645460161,0.6466954910438543,0.6714021000617665,0.685608400247066,0.6998147004323657,0.7103150092649784,0.7177269919703521,0.730697961704756,0.7381099444101297,0.7411982705373688,0.7603458925262507,0.7609635577516985,0.7609635577516985,0.7609635577516985
dynamic,10,2,20,17.464484249536753,0.05744286596664608,0.12415071031500927,0.2544780728844966,0.37986411365040146,0.5003088326127239,0.573810994441013,0.6164298949969117,0.6516368128474367,0.6726374305126621,0.6868437306979617,0.6998147004323657,0.7146386658431131,0.7257566399011736,0.7337862878319951,0.7387276096355775,0.7424336009882644,0.7609635577516985,0.7609635577516985,0.7609635577516985,0.7609635577516985
dynamic,10,2,20,17.464484249536753,0.06485484867201977,0.13588634959851761,0.272390364422483,0.40395305744286597,0.5348980852378011,0.6040765904879555,0.650401482396541,0.6757257566399012,0.6917850525015442,0.7096973440395306,0.7201976528721433,0.7288449660284126,0.7381099444101297,0.7442865966646078,0.746757257566399,0.7510809141445337,0.7609635577516985,0.7609635577516985,0.7609635577516985,0.7609635577516985
dynamic,10,2,20,17.464484249536753,0.07041383570105003,0.14947498455836936,0.3119209388511427,0.47560222359481164,0.6207535515750463,0.6849907350216183,0.7171093267449042,0.7350216182828907,0.74366893143916,0.7479925880172946,0.752933909820877,0.7560222359481161,0.7584928968499074,0.7597282273008029,0.7597282273008029,0.7603458925262507,0.7609635577516985,0.7609635577516985,0.7609635577516985,0.7609635577516985


==> data/ground_truth_lora_ground_truth_harsmart_speculative.csv <==
dynamic,10,1.1167288768238888,0.5585341024770953,0.6240244316253818,0.7044451985069562,0.7631489650492026,0.823210044112657,0.8527315914489311,0.8768238887003733,0.8937902952154734,0.9066847641669494,0.9158466236851035,0.9209365456396336,0.9273837801153716,0.9321343739395996,0.9362063115032236,0.9389209365456397,0.9426535459789617,0.9691211401425178,0.9748897183576518,0.9793009840515778,0.9830335934848999
dynamic,10,1.1167288768238888,0.8157448252460129,0.8825924669155073,0.9365456396335257,0.9596199524940617,0.9691211401425178,0.9738717339667459,0.9772650152697658,0.9796403121818799,0.9816762809636919,0.9830335934848999,0.985408890397014,0.9857482185273159,0.9867662029182219,0.9867662029182219,0.9888021717000339,0.9888021717000339,0.99321343739396,0.994231421784866,0.995588734306074,0.997624703087886
dynamic,10,1.1167288768238888,0.7292161520190024,0.7919918561248728,0.8768238887003733,0.9182219205972175,0.9586019681031558,0.9748897183576518,0.9860875466576179,0.9881235154394299,0.99321343739396,0.993892093654564,0.995588734306074,0.99660671869698,0.997285374957584,0.997624703087886,0.997964031218188,0.99830335934849,0.999660671869698,0.999660671869698,0.999660671869698,0.999660671869698
dynamic,10,1.1167288768238888,0.4574143196470987,0.5208686800135731,0.6233457753647778,0.7108924329826942,0.8086189345096708,0.8598574821852731,0.8941296233457754,0.9202578893790295,0.9358669833729216,0.9484221241940957,0.9569053274516457,0.9660671869697998,0.9738717339667459,0.9782829996606719,0.9830335934848999,0.9867662029182219,0.999660671869698,1.0,1.0,1.0
dynamic,10,1.1167288768238888,0.34034611469290804,0.40922972514421446,0.505598914149983,0.5945028842891076,0.7146250424160163,0.7841873091279267,0.838479809976247,0.8764845605700713,0.9009161859518154,0.9165252799457075,0.9304377332880895,0.9436715303698676,0.9541907024092298,0.9640312181879878,0.9694604682728198,0.9755683746182559,1.0,1.0,1.0,1.0
dynamic,10,1.1167288768238888,0.2494061757719715,0.33559552086868,0.4407872412623006,0.5357991177468612,0.654903291482864,0.7319307770614184,0.7947064811672888,0.839837122497455,0.8690193417034272,0.8951476077366813,0.9110960298608755,0.9263657957244655,0.9348489989820156,0.9457074991516796,0.9562266711910418,0.9643705463182898,0.999321343739396,1.0,1.0,1.0

==> data/imagebind_coco.csv <==
vison_layer,R1-tlora-s1-e12-ratio3-w/o-head,R1-plora-sDynamic-e12-ratio3-w/o-head,R1-tlora-s1-e12-ratio3,R1-plora-s4-e12-ratio3-rank8,R1-plora-s4-e12-ratio3,R1-plora-s1-e12-ratio3,R1-plora-s1-e20-ratio10,R1-zeroshot-ZZL,R1,R5,R10
1,0.0006,0.0004,0.0016,0.0005,0.0006,0.0016,0.0018,0.0004,0,0.0028,0.0074
2,0.0006,0.0006,0.0026,0.0003,0.0004,0.0029,0.0038,0.0006,0.0002,0.0034,0.0078
3,0.0005,0.0006,0.005,0.001,0.001,0.0054,0.0077,0.0008,0.0012,0.0042,0.0076
4,0.0006,0.001,0.0078,0.001,0.001,0.0082,0.0107,0.001,0.0012,0.0064,0.0116
5,0.0009,0.0011,0.0096,0.0009,0.001,0.0108,0.0129,0.001,0.0008,0.006,0.0132
6,0.0016,0.0012,0.0126,0.0017,0.0014,0.0162,0.0166,0.001,0.0008,0.0074,0.0156
7,0.0032,0.0027,0.0204,0.0016,0.0014,0.0248,0.0238,0.0015,0.0028,0.01,0.017
8,0.0077,0.0027,0.0415,0.0024,0.0024,0.0302,0.0292,0.002,0.0022,0.0098,0.0166
9,0.0084,0.0032,0.0473,0.0028,0.0029,0.0338,0.0321,0.002,0.0022,0.0104,0.0204
10,0.0129,0.006,0.0594,0.0033,0.0029,0.0409,0.0378,0.0023,0.002,0.0148,0.0268
11,0.0169,0.0041,0.0743,0.0034,0.0032,0.0493,0.0448,0.0038,0.004,0.0158,0.0298
12,0.021,0.0036,0.0991,0.003,0.0025,0.0593,0.054,0.0037,0.0042,0.0142,0.0248
13,0.032,0.0046,0.118,0.0038,0.0033,0.0664,0.0594,0.0033,0.0046,0.0162,0.0288
14,0.0456,0.0068,0.1346,0.0075,0.0059,0.0774,0.0704,0.0043,0.0028,0.0164,0.0348
15,0.0432,0.0104,0.1637,0.0133,0.0108,0.0936,0.0846,0.0058,0.0056,0.0256,0.0454
16,0.0709,0.0242,0.2124,0.032,0.0243,0.1233,0.1135,0.0114,0.009,0.0364,0.066
17,0.1051,0.0512,0.2451,0.0534,0.0451,0.1454,0.1361,0.0191,0.0168,0.0524,0.087
18,0.1487,0.0931,0.2758,0.0889,0.0777,0.158,0.1478,0.0229,0.0172,0.0586,0.104
19,0.1998,0.1538,0.3077,0.1491,0.1368,0.1751,0.1653,0.0348,0.0236,0.0838,0.1328
20,0.2591,0.2393,0.3424,0.2375,0.2235,0.1934,0.183,0.0578,0.048,0.1458,0.2212
21,0.3052,0.2218,0.3735,0.2616,0.2554,0.2151,0.2069,0.0883,0.0614,0.1896,0.2852
22,0.3555,0.2701,0.4144,0.3039,0.2968,0.2728,0.2662,0.1411,0.1052,0.2786,0.4012
23,0.3861,0.3236,0.4325,0.3356,0.3303,0.3114,0.3055,0.1944,0.1498,0.369,0.4992
24,0.4136,0.3908,0.4535,0.3787,0.3769,0.3524,0.344,0.2607,0.2302,0.4746,0.6042
25,0.4303,0.3946,0.4623,0.399,0.3941,0.3608,0.3536,0.284,0.2602,0.5104,0.63
26,0.4462,0.4041,0.4774,0.4116,0.4068,0.3781,0.37,0.3078,0.284,0.5388,0.658
27,0.4523,0.4144,0.481,0.4196,0.4156,0.3824,0.3757,0.3042,0.2864,0.5376,0.662
28,0.4601,0.4343,0.485,0.4246,0.4208,0.3883,0.3804,0.3134,0.2892,0.5478,0.668
29,0.4716,0.4166,0.4909,0.4367,0.4309,0.393,0.3862,0.3034,0.2884,0.5476,0.6684
30,0.4876,0.4525,0.5033,0.4508,0.4471,0.4181,0.4136,0.3604,0.2996,0.5478,0.6636
31,0.5012,0.4495,0.5175,0.4809,0.4799,0.4493,0.4444,0.4228,0.314,0.5608,0.669
32,0.5126,0.4886,0.55,0.5029,0.503,0.4676,0.4593,0.4841,0.4016,0.6538,0.7462

==> data/infer_twitter-lora.csv <==
vison_layer,R1,R5,R10
1,0.006472491909385114,0.02912621359223301,0.0744336569579288
vison_layer,R1,R5,R10
2,0.006472491909385114,0.038834951456310676,0.08090614886731391
vison_layer,R1,R5,R10
5,0.006472491909385114,0.061488673139158574,0.12297734627831715
vison_layer,R1,R5,R10
1,0.006472491909385114,0.02912621359223301,0.0744336569579288
vison_layer,R1,R5,R10
4,0.009708737864077669,0.061488673139158574,0.12944983818770225
vison_layer,R1,R5,R10
3,0.009708737864077669,0.05825242718446602,0.09385113268608414
vison_layer,R1,R5,R10
6,0.003236245954692557,0.04854368932038835,0.11650485436893204
vison_layer,R1,R5,R10
8,0.03559870550161812,0.0744336569579288,0.13915857605177995
vison_layer,R1,R5,R10
10,0.032362459546925564,0.1262135922330097,0.20064724919093851
vison_layer,R1,R5,R10
7,0.009708737864077669,0.08414239482200647,0.1423948220064725
vison_layer,R1,R5,R10
9,0.032362459546925564,0.08414239482200647,0.16181229773462782
vison_layer,R1,R5,R10
11,0.02912621359223301,0.1262135922330097,0.2168284789644013
vison_layer,R1,R5,R10
13,0.05501618122977346,0.1715210355987055,0.2297734627831715
vison_layer,R1,R5,R10
14,0.05501618122977346,0.17475728155339806,0.2621359223300971
vison_layer,R1,R5,R10
12,0.03559870550161812,0.1262135922330097,0.21359223300970873
vison_layer,R1,R5,R10
15,0.05501618122977346,0.23624595469255663,0.3333333333333333
vison_layer,R1,R5,R10
15,0.05501618122977346,0.23624595469255663,0.3333333333333333
vison_layer,R1,R5,R10
16,0.1262135922330097,0.31715210355987056,0.41423948220064727
vison_layer,R1,R5,R10
17,0.16181229773462782,0.3559870550161812,0.44336569579288027
vison_layer,R1,R5,R10
20,0.2815533980582524,0.5080906148867314,0.5922330097087378
vison_layer,R1,R5,R10
18,0.18122977346278318,0.4077669902912621,0.5048543689320388
vison_layer,R1,R5,R10
19,0.2297734627831715,0.44336569579288027,0.5469255663430421
vison_layer,R1,R5,R10
23,0.3300970873786408,0.5922330097087378,0.6537216828478964
vison_layer,R1,R5,R10
22,0.313915857605178,0.5825242718446602,0.6472491909385113
vison_layer,R1,R5,R10
21,0.3106796116504854,0.5275080906148867,0.6148867313915858
vison_layer,R1,R5,R10
25,0.4045307443365696,0.6181229773462783,0.6699029126213593
vison_layer,R1,R5,R10
24,0.3592233009708738,0.6116504854368932,0.6699029126213593
vison_layer,R1,R5,R10
26,0.42394822006472493,0.6310679611650486,0.6828478964401294
vison_layer,R1,R5,R10
28,0.4627831715210356,0.656957928802589,0.7184466019417476
vison_layer,R1,R5,R10
27,0.4368932038834951,0.627831715210356,0.6763754045307443
vison_layer,R1,R5,R10
30,0.49514563106796117,0.6828478964401294,0.7281553398058253
vison_layer,R1,R5,R10
29,0.47896440129449835,0.6666666666666666,0.7249190938511327
vison_layer,R1,R5,R10
32,0.5469255663430421,0.7216828478964401,0.7508090614886731
vison_layer,R1,R5,R10
31,0.517799352750809,0.7055016181229773,0.7508090614886731


==> data/infer_twitter_unbalanced.csv <==
1,1,0.003236245954692557,0.019417475728155338,0.025889967637540454
24,1,0.0,0.0,0.0
24,2,0.0,0.0,0.0
24,3,0.0,0.0,0.0
24,20,0.18181818181818182,0.2727272727272727,0.3181818181818182
24,24,0.045454545454545456,0.13636363636363635,0.18181818181818182
1,1,0.0,0.0,0.045454545454545456
1,2,0.0,0.045454545454545456,0.045454545454545456
1,3,0.0,0.045454545454545456,0.045454545454545456
1,4,0.0,0.045454545454545456,0.045454545454545456
1,5,0.0,0.045454545454545456,0.045454545454545456
1,6,0.0,0.045454545454545456,0.045454545454545456
1,7,0.0,0.045454545454545456,0.045454545454545456
1,8,0.0,0.045454545454545456,0.045454545454545456
1,9,0.0,0.045454545454545456,0.045454545454545456
32,21,0.5,0.7272727272727273,0.7272727272727273
32,20,0.36363636363636365,0.7272727272727273,0.7272727272727273
32,24,0.45454545454545453,0.7272727272727273,0.7272727272727273
32,22,0.45454545454545453,0.6818181818181818,0.7272727272727273
32,23,0.45454545454545453,0.7272727272727273,0.7272727272727273
32,18,0.3181818181818182,0.5909090909090909,0.6818181818181818
32,15,0.2727272727272727,0.2727272727272727,0.3181818181818182
32,17,0.3181818181818182,0.45454545454545453,0.6818181818181818
32,16,0.2727272727272727,0.3181818181818182,0.36363636363636365
32,19,0.36363636363636365,0.6363636363636364,0.6818181818181818
32,10,0.09090909090909091,0.18181818181818182,0.18181818181818182
32,11,0.13636363636363635,0.13636363636363635,0.22727272727272727
32,12,0.09090909090909091,0.18181818181818182,0.18181818181818182
32,13,0.09090909090909091,0.18181818181818182,0.22727272727272727
32,14,0.22727272727272727,0.2727272727272727,0.3181818181818182
32,6,0.045454545454545456,0.09090909090909091,0.09090909090909091
32,9,0.09090909090909091,0.09090909090909091,0.09090909090909091
32,8,0.09090909090909091,0.09090909090909091,0.09090909090909091
32,7,0.09090909090909091,0.09090909090909091,0.09090909090909091
32,5,0.045454545454545456,0.09090909090909091,0.13636363636363635
24,21,0.22727272727272727,0.3181818181818182,0.3181818181818182
24,20,0.18181818181818182,0.2727272727272727,0.3181818181818182
32,4,0.045454545454545456,0.045454545454545456,0.09090909090909091
32,3,0.045454545454545456,0.045454545454545456,0.045454545454545456
31,24,0.36363636363636365,0.5909090909090909,0.7272727272727273
24,22,0.18181818181818182,0.18181818181818182,0.2727272727272727
24,21,0.22727272727272727,0.3181818181818182,0.3181818181818182
24,18,0.13636363636363635,0.2727272727272727,0.2727272727272727
24,17,0.045454545454545456,0.18181818181818182,0.22727272727272727
24,11,0.0,0.09090909090909091,0.09090909090909091
24,13,0.045454545454545456,0.045454545454545456,0.045454545454545456
20,21,0.045454545454545456,0.045454545454545456,0.18181818181818182
20,20,0.0,0.13636363636363635,0.2727272727272727
20,22,0.0,0.0,0.09090909090909091
20,23,0.045454545454545456,0.045454545454545456,0.09090909090909091
20,24,0.0,0.045454545454545456,0.045454545454545456
28,20,0.13636363636363635,0.36363636363636365,0.4090909090909091
28,17,0.09090909090909091,0.18181818181818182,0.22727272727272727
28,18,0.13636363636363635,0.18181818181818182,0.36363636363636365
28,24,0.09090909090909091,0.18181818181818182,0.3181818181818182
28,23,0.09090909090909091,0.22727272727272727,0.2727272727272727
28,22,0.13636363636363635,0.2727272727272727,0.36363636363636365
28,21,0.18181818181818182,0.3181818181818182,0.36363636363636365
32,19,0.3300970873786408,0.5922330097087378,0.6796116504854369
32,21,0.42394822006472493,0.6601941747572816,0.7249190938511327
32,22,0.4336569579288026,0.6440129449838188,0.7281553398058253
32,23,0.4174757281553398,0.6537216828478964,0.7216828478964401
32,20,0.40129449838187703,0.6310679611650486,0.7216828478964401
32,24,0.42394822006472493,0.6375404530744336,0.7216828478964401
32,18,0.2912621359223301,0.517799352750809,0.6084142394822006
32,16,0.1715210355987055,0.3300970873786408,0.4077669902912621
32,17,0.284789644012945,0.45307443365695793,0.5501618122977346
32,13,0.10679611650485436,0.19741100323624594,0.2459546925566343
32,14,0.1650485436893204,0.2459546925566343,0.3106796116504854
32,15,0.1650485436893204,0.23624595469255663,0.3074433656957929
32,11,0.0970873786407767,0.16828478964401294,0.20711974110032363
32,10,0.06796116504854369,0.14563106796116504,0.19093851132686085
32,8,0.02912621359223301,0.06796116504854369,0.10355987055016182
32,7,0.022653721682847898,0.05825242718446602,0.09061488673139159
32,9,0.03559870550161812,0.0970873786407767,0.13592233009708737
32,12,0.08737864077669903,0.16828478964401294,0.2168284789644013
32,5,0.016181229773462782,0.05177993527508091,0.09061488673139159
32,1,0.003236245954692557,0.016181229773462782,0.038834951456310676
32,3,0.009708737864077669,0.032362459546925564,0.05177993527508091
32,2,0.006472491909385114,0.012944983818770227,0.032362459546925564
32,4,0.012944983818770227,0.04854368932038835,0.0744336569579288
32,6,0.016181229773462782,0.045307443365695796,0.07766990291262135
31,19,0.2621359223300971,0.49514563106796117,0.5954692556634305
31,22,0.31715210355987056,0.56957928802589,0.6699029126213593
31,20,0.30097087378640774,0.5501618122977346,0.6375404530744336
31,23,0.29449838187702265,0.5533980582524272,0.6731391585760518
31,24,0.284789644012945,0.5566343042071198,0.6601941747572816
31,21,0.32362459546925565,0.5922330097087378,0.6828478964401294
31,13,0.06472491909385113,0.1553398058252427,0.21035598705501618
31,15,0.11326860841423948,0.20711974110032363,0.23948220064724918
31,17,0.1779935275080906,0.3851132686084142,0.4627831715210356
31,14,0.11003236245954692,0.19741100323624594,0.2815533980582524
31,18,0.22006472491909385,0.44660194174757284,0.5145631067961165
31,16,0.13268608414239483,0.2621359223300971,0.3333333333333333
31,9,0.025889967637540454,0.06796116504854369,0.11650485436893204
31,8,0.019417475728155338,0.07119741100323625,0.10032362459546926
31,7,0.009708737864077669,0.061488673139158574,0.09061488673139159
31,12,0.061488673139158574,0.11974110032362459,0.16181229773462782
31,11,0.06472491909385113,0.1423948220064725,0.1715210355987055
31,10,0.04854368932038835,0.11974110032362459,0.16181229773462782
31,1,0.003236245954692557,0.025889967637540454,0.04854368932038835
31,3,0.003236245954692557,0.03559870550161812,0.061488673139158574
31,4,0.006472491909385114,0.05501618122977346,0.07119741100323625
31,6,0.009708737864077669,0.061488673139158574,0.08090614886731391
31,2,0.0,0.019417475728155338,0.038834951456310676
31,5,0.012944983818770227,0.05825242718446602,0.08090614886731391
30,23,0.16181229773462782,0.36893203883495146,0.48220064724919093
30,22,0.16828478964401294,0.40129449838187703,0.5016181229773463
30,24,0.1488673139158576,0.3656957928802589,0.46601941747572817
30,19,0.13592233009708737,0.3268608414239482,0.45307443365695793
30,20,0.18122977346278318,0.3948220064724919,0.517799352750809
30,21,0.19093851132686085,0.42718446601941745,0.5307443365695793
30,15,0.05825242718446602,0.1262135922330097,0.18770226537216828
30,13,0.038834951456310676,0.10355987055016182,0.16181229773462782
30,14,0.061488673139158574,0.13915857605177995,0.21035598705501618
30,16,0.07766990291262135,0.1650485436893204,0.24919093851132687
30,17,0.10355987055016182,0.2524271844660194,0.34627831715210355
30,18,0.13268608414239483,0.284789644012945,0.3883495145631068
30,11,0.05177993527508091,0.10679611650485436,0.14563106796116504
30,9,0.006472491909385114,0.05825242718446602,0.09385113268608414
30,7,0.006472491909385114,0.045307443365695796,0.09061488673139159
30,8,0.006472491909385114,0.06472491909385113,0.09385113268608414
30,10,0.025889967637540454,0.09061488673139159,0.11650485436893204
30,12,0.02912621359223301,0.08737864077669903,0.12944983818770225
30,1,0.003236245954692557,0.025889967637540454,0.042071197411003236
30,2,0.003236245954692557,0.016181229773462782,0.038834951456310676
30,5,0.012944983818770227,0.045307443365695796,0.08090614886731391
30,6,0.006472491909385114,0.03559870550161812,0.07119741100323625
30,3,0.003236245954692557,0.025889967637540454,0.061488673139158574
30,4,0.009708737864077669,0.03559870550161812,0.061488673139158574
29,22,0.10032362459546926,0.23624595469255663,0.3365695792880259
29,19,0.10032362459546926,0.20711974110032363,0.32362459546925565
29,20,0.11003236245954692,0.26537216828478966,0.3786407766990291
29,21,0.12297734627831715,0.2621359223300971,0.3656957928802589
29,23,0.08414239482200647,0.20388349514563106,0.3106796116504854
29,24,0.07119741100323625,0.20064724919093851,0.29449838187702265
29,13,0.019417475728155338,0.07119741100323625,0.11326860841423948
29,14,0.045307443365695796,0.09061488673139159,0.1488673139158576
29,16,0.06472491909385113,0.11326860841423948,0.15857605177993528
29,17,0.06796116504854369,0.15210355987055016,0.24919093851132687
29,15,0.032362459546925564,0.08414239482200647,0.13268608414239483
29,18,0.0744336569579288,0.18770226537216828,0.2750809061488673
29,7,0.006472491909385114,0.02912621359223301,0.05825242718446602
29,9,0.003236245954692557,0.045307443365695796,0.06796116504854369
29,10,0.016181229773462782,0.06472491909385113,0.10032362459546926
29,8,0.006472491909385114,0.03559870550161812,0.07766990291262135
29,12,0.016181229773462782,0.05501618122977346,0.09061488673139159
29,11,0.038834951456310676,0.08090614886731391,0.11650485436893204
29,1,0.006472491909385114,0.019417475728155338,0.025889967637540454
29,2,0.003236245954692557,0.019417475728155338,0.032362459546925564
29,4,0.006472491909385114,0.022653721682847898,0.04854368932038835
29,3,0.003236245954692557,0.022653721682847898,0.045307443365695796
29,5,0.009708737864077669,0.025889967637540454,0.06472491909385113
29,6,0.006472491909385114,0.022653721682847898,0.045307443365695796
28,19,0.10032362459546926,0.2524271844660194,0.34951456310679613
28,22,0.0970873786407767,0.2459546925566343,0.36893203883495146
28,20,0.12297734627831715,0.30097087378640774,0.4110032362459547
28,24,0.0744336569579288,0.1779935275080906,0.2977346278317152
28,21,0.1262135922330097,0.3074433656957929,0.4077669902912621
28,23,0.08414239482200647,0.22330097087378642,0.32362459546925565
28,13,0.022653721682847898,0.07119741100323625,0.11974110032362459
28,15,0.03559870550161812,0.08737864077669903,0.12297734627831715
28,14,0.042071197411003236,0.10032362459546926,0.1715210355987055
28,17,0.07766990291262135,0.17475728155339806,0.2815533980582524
28,18,0.09061488673139159,0.22330097087378642,0.313915857605178
28,16,0.061488673139158574,0.11974110032362459,0.20388349514563106
28,9,0.009708737864077669,0.038834951456310676,0.06796116504854369
28,11,0.032362459546925564,0.08737864077669903,0.11974110032362459
28,7,0.016181229773462782,0.02912621359223301,0.0744336569579288
28,10,0.016181229773462782,0.06796116504854369,0.11326860841423948
28,8,0.009708737864077669,0.038834951456310676,0.07119741100323625
28,12,0.019417475728155338,0.05501618122977346,0.0970873786407767
28,1,0.0,0.022653721682847898,0.032362459546925564
28,4,0.009708737864077669,0.032362459546925564,0.05825242718446602
28,3,0.003236245954692557,0.022653721682847898,0.045307443365695796
28,5,0.012944983818770227,0.038834951456310676,0.06796116504854369
28,2,0.003236245954692557,0.019417475728155338,0.02912621359223301
28,6,0.006472491909385114,0.032362459546925564,0.05825242718446602
27,19,0.11650485436893204,0.284789644012945,0.3851132686084142
27,21,0.1423948220064725,0.33980582524271846,0.459546925566343
27,20,0.15857605177993528,0.3333333333333333,0.42718446601941745
27,24,0.08737864077669903,0.2524271844660194,0.3851132686084142
27,23,0.11326860841423948,0.27184466019417475,0.39805825242718446
27,22,0.1262135922330097,0.32362459546925565,0.43042071197411
27,13,0.045307443365695796,0.08737864077669903,0.1553398058252427
27,15,0.061488673139158574,0.1262135922330097,0.19741100323624594
27,16,0.0744336569579288,0.15857605177993528,0.2524271844660194
27,14,0.06472491909385113,0.11974110032362459,0.20388349514563106
27,18,0.11326860841423948,0.26537216828478966,0.36245954692556637
27,17,0.09385113268608414,0.24919093851132687,0.3333333333333333
27,7,0.009708737864077669,0.042071197411003236,0.08090614886731391
27,9,0.016181229773462782,0.05501618122977346,0.10032362459546926
27,8,0.009708737864077669,0.045307443365695796,0.09385113268608414
27,12,0.032362459546925564,0.07119741100323625,0.13268608414239483
27,10,0.012944983818770227,0.07766990291262135,0.1262135922330097
27,11,0.038834951456310676,0.08090614886731391,0.14563106796116504
27,2,0.003236245954692557,0.019417475728155338,0.03559870550161812
27,4,0.003236245954692557,0.03559870550161812,0.07119741100323625
27,5,0.012944983818770227,0.038834951456310676,0.08090614886731391
27,1,0.003236245954692557,0.022653721682847898,0.038834951456310676
27,3,0.0,0.022653721682847898,0.04854368932038835
27,6,0.006472491909385114,0.038834951456310676,0.06796116504854369
26,19,0.11003236245954692,0.2912621359223301,0.3883495145631068
26,22,0.12297734627831715,0.2750809061488673,0.39158576051779936
26,24,0.05825242718446602,0.21359223300970873,0.313915857605178
26,23,0.08737864077669903,0.24271844660194175,0.35275080906148865
26,20,0.1423948220064725,0.3106796116504854,0.4336569579288026
26,21,0.13592233009708737,0.32362459546925565,0.4336569579288026
26,13,0.022653721682847898,0.0744336569579288,0.13592233009708737
26,16,0.04854368932038835,0.18446601941747573,0.255663430420712
26,14,0.038834951456310676,0.12297734627831715,0.21359223300970873
26,15,0.045307443365695796,0.11974110032362459,0.18446601941747573
26,18,0.10355987055016182,0.255663430420712,0.34627831715210355
26,17,0.08090614886731391,0.24919093851132687,0.3300970873786408
26,7,0.012944983818770227,0.02912621359223301,0.06472491909385113
26,8,0.009708737864077669,0.042071197411003236,0.08090614886731391
26,9,0.012944983818770227,0.038834951456310676,0.08737864077669903
26,10,0.022653721682847898,0.06472491909385113,0.11003236245954692
26,12,0.019417475728155338,0.0744336569579288,0.1262135922330097
26,11,0.02912621359223301,0.07766990291262135,0.13592233009708737
26,1,0.003236245954692557,0.016181229773462782,0.045307443365695796
26,2,0.003236245954692557,0.016181229773462782,0.02912621359223301
26,5,0.016181229773462782,0.045307443365695796,0.09061488673139159
26,4,0.006472491909385114,0.038834951456310676,0.07119741100323625
26,6,0.009708737864077669,0.032362459546925564,0.06472491909385113
26,3,0.003236245954692557,0.019417475728155338,0.045307443365695796
25,19,0.10032362459546926,0.24919093851132687,0.3106796116504854
25,20,0.13592233009708737,0.2686084142394822,0.3559870550161812
25,24,0.03559870550161812,0.13915857605177995,0.21359223300970873
25,22,0.09061488673139159,0.2168284789644013,0.3106796116504854
25,23,0.05501618122977346,0.16181229773462782,0.2524271844660194
25,21,0.12297734627831715,0.23948220064724918,0.35275080906148865
25,14,0.042071197411003236,0.11650485436893204,0.16181229773462782
25,13,0.02912621359223301,0.06796116504854369,0.11974110032362459
25,15,0.038834951456310676,0.10355987055016182,0.15210355987055016
25,16,0.061488673139158574,0.13592233009708737,0.20711974110032363
25,17,0.08414239482200647,0.20711974110032363,0.2750809061488673
25,18,0.11003236245954692,0.21035598705501618,0.3074433656957929
25,7,0.016181229773462782,0.042071197411003236,0.06472491909385113
25,8,0.016181229773462782,0.03559870550161812,0.07766990291262135
25,9,0.022653721682847898,0.042071197411003236,0.08090614886731391
25,11,0.03559870550161812,0.08090614886731391,0.11974110032362459
25,10,0.019417475728155338,0.06472491909385113,0.11003236245954692
25,12,0.025889967637540454,0.06472491909385113,0.10679611650485436
25,1,0.003236245954692557,0.016181229773462782,0.032362459546925564
25,2,0.003236245954692557,0.019417475728155338,0.03559870550161812
25,3,0.006472491909385114,0.02912621359223301,0.042071197411003236
25,4,0.016181229773462782,0.038834951456310676,0.0744336569579288
25,5,0.025889967637540454,0.038834951456310676,0.09061488673139159
25,6,0.016181229773462782,0.03559870550161812,0.07119741100323625
24,19,0.08737864077669903,0.21035598705501618,0.313915857605178
24,22,0.0744336569579288,0.16828478964401294,0.2815533980582524
24,20,0.11003236245954692,0.2524271844660194,0.343042071197411
24,23,0.05177993527508091,0.1423948220064725,0.22006472491909385
24,24,0.032362459546925564,0.10032362459546926,0.18122977346278318
24,21,0.10355987055016182,0.23948220064724918,0.32038834951456313
24,14,0.038834951456310676,0.10032362459546926,0.1553398058252427
24,13,0.025889967637540454,0.0744336569579288,0.11650485436893204
24,16,0.05501618122977346,0.11650485436893204,0.18446601941747573
24,15,0.038834951456310676,0.10355987055016182,0.15210355987055016
24,17,0.05825242718446602,0.18770226537216828,0.27184466019417475
24,18,0.07766990291262135,0.21359223300970873,0.29449838187702265
24,12,0.016181229773462782,0.042071197411003236,0.0970873786407767
24,7,0.016181229773462782,0.038834951456310676,0.06472491909385113
24,8,0.019417475728155338,0.042071197411003236,0.08090614886731391
24,11,0.019417475728155338,0.07766990291262135,0.13592233009708737
24,9,0.016181229773462782,0.04854368932038835,0.08090614886731391
24,10,0.012944983818770227,0.04854368932038835,0.10679611650485436
24,5,0.019417475728155338,0.04854368932038835,0.08090614886731391
24,4,0.016181229773462782,0.03559870550161812,0.061488673139158574
24,1,0.003236245954692557,0.019417475728155338,0.038834951456310676
24,6,0.012944983818770227,0.032362459546925564,0.08090614886731391
24,3,0.006472491909385114,0.025889967637540454,0.045307443365695796
24,2,0.003236245954692557,0.016181229773462782,0.032362459546925564
23,19,0.05501618122977346,0.1488673139158576,0.2459546925566343
23,21,0.05501618122977346,0.1553398058252427,0.2459546925566343
23,23,0.019417475728155338,0.0744336569579288,0.1553398058252427
23,20,0.07119741100323625,0.18122977346278318,0.2912621359223301
23,22,0.03559870550161812,0.11003236245954692,0.20388349514563106
23,24,0.012944983818770227,0.05177993527508091,0.0970873786407767
23,16,0.032362459546925564,0.0970873786407767,0.15210355987055016
23,18,0.042071197411003236,0.1715210355987055,0.23948220064724918
23,17,0.038834951456310676,0.12944983818770225,0.22330097087378642
23,15,0.02912621359223301,0.08090614886731391,0.12297734627831715
23,14,0.038834951456310676,0.08414239482200647,0.12297734627831715
23,13,0.022653721682847898,0.06796116504854369,0.10355987055016182
23,9,0.012944983818770227,0.05177993527508091,0.08414239482200647
23,10,0.012944983818770227,0.05825242718446602,0.09061488673139159
23,7,0.009708737864077669,0.03559870550161812,0.06796116504854369
23,11,0.016181229773462782,0.07766990291262135,0.11650485436893204
23,12,0.019417475728155338,0.061488673139158574,0.10355987055016182
23,8,0.016181229773462782,0.042071197411003236,0.0744336569579288
23,1,0.009708737864077669,0.022653721682847898,0.045307443365695796
23,3,0.003236245954692557,0.038834951456310676,0.05825242718446602
23,4,0.009708737864077669,0.032362459546925564,0.06796116504854369
23,2,0.003236245954692557,0.022653721682847898,0.03559870550161812
23,5,0.019417475728155338,0.04854368932038835,0.06472491909385113
23,6,0.009708737864077669,0.03559870550161812,0.08090614886731391
22,21,0.05177993527508091,0.12944983818770225,0.21359223300970873
22,20,0.06472491909385113,0.1488673139158576,0.2459546925566343
22,19,0.05501618122977346,0.13592233009708737,0.1941747572815534
22,23,0.019417475728155338,0.07119741100323625,0.13268608414239483
22,22,0.038834951456310676,0.08737864077669903,0.1779935275080906
22,24,0.012944983818770227,0.045307443365695796,0.12297734627831715
22,16,0.032362459546925564,0.0744336569579288,0.1423948220064725
22,13,0.012944983818770227,0.06472491909385113,0.09385113268608414
22,17,0.038834951456310676,0.10032362459546926,0.18446601941747573
22,15,0.025889967637540454,0.0744336569579288,0.11974110032362459
22,14,0.02912621359223301,0.07766990291262135,0.13592233009708737
22,18,0.045307443365695796,0.11974110032362459,0.20711974110032363
22,9,0.009708737864077669,0.045307443365695796,0.08090614886731391
22,7,0.009708737864077669,0.032362459546925564,0.0744336569579288
22,8,0.009708737864077669,0.03559870550161812,0.08414239482200647
22,11,0.019417475728155338,0.0744336569579288,0.11003236245954692
22,10,0.006472491909385114,0.045307443365695796,0.09061488673139159
22,12,0.012944983818770227,0.042071197411003236,0.09061488673139159
22,1,0.009708737864077669,0.019417475728155338,0.042071197411003236
22,3,0.006472491909385114,0.02912621359223301,0.045307443365695796
22,4,0.009708737864077669,0.038834951456310676,0.061488673139158574
22,2,0.003236245954692557,0.019417475728155338,0.042071197411003236
22,5,0.006472491909385114,0.03559870550161812,0.05825242718446602
22,6,0.012944983818770227,0.03559870550161812,0.07766990291262135
21,24,0.006472491909385114,0.03559870550161812,0.061488673139158574
21,21,0.032362459546925564,0.0744336569579288,0.13592233009708737
21,19,0.038834951456310676,0.09385113268608414,0.1423948220064725
21,20,0.04854368932038835,0.10032362459546926,0.15857605177993528
21,23,0.012944983818770227,0.038834951456310676,0.09385113268608414
21,22,0.019417475728155338,0.04854368932038835,0.11326860841423948
21,13,0.012944983818770227,0.05501618122977346,0.09385113268608414
21,14,0.019417475728155338,0.061488673139158574,0.11326860841423948
21,18,0.032362459546925564,0.08737864077669903,0.1650485436893204
21,17,0.02912621359223301,0.08414239482200647,0.1423948220064725
21,16,0.03559870550161812,0.0744336569579288,0.12944983818770225
21,15,0.022653721682847898,0.061488673139158574,0.11326860841423948
21,7,0.006472491909385114,0.025889967637540454,0.07119741100323625
21,12,0.012944983818770227,0.045307443365695796,0.08414239482200647
21,8,0.009708737864077669,0.038834951456310676,0.06796116504854369
21,11,0.019417475728155338,0.06472491909385113,0.11003236245954692
21,10,0.016181229773462782,0.04854368932038835,0.08090614886731391
21,9,0.012944983818770227,0.038834951456310676,0.07766990291262135
21,1,0.012944983818770227,0.025889967637540454,0.042071197411003236
21,2,0.003236245954692557,0.025889967637540454,0.05177993527508091
21,3,0.006472491909385114,0.02912621359223301,0.05501618122977346
21,4,0.012944983818770227,0.042071197411003236,0.05825242718446602
21,5,0.012944983818770227,0.038834951456310676,0.0744336569579288
21,6,0.009708737864077669,0.032362459546925564,0.07119741100323625
20,20,0.03559870550161812,0.09385113268608414,0.14563106796116504
20,21,0.025889967637540454,0.07119741100323625,0.12944983818770225
20,24,0.006472491909385114,0.025889967637540454,0.06472491909385113
20,19,0.038834951456310676,0.09061488673139159,0.12944983818770225
20,22,0.016181229773462782,0.04854368932038835,0.11326860841423948
20,23,0.009708737864077669,0.03559870550161812,0.08090614886731391
20,15,0.016181229773462782,0.06472491909385113,0.10679611650485436
20,13,0.019417475728155338,0.061488673139158574,0.10355987055016182
20,14,0.016181229773462782,0.0744336569579288,0.11650485436893204
20,18,0.032362459546925564,0.08737864077669903,0.1488673139158576
20,16,0.02912621359223301,0.0744336569579288,0.1262135922330097
20,17,0.025889967637540454,0.07119741100323625,0.1262135922330097
20,10,0.012944983818770227,0.045307443365695796,0.0970873786407767
20,8,0.009708737864077669,0.04854368932038835,0.08414239482200647
20,7,0.012944983818770227,0.038834951456310676,0.07766990291262135
20,9,0.009708737864077669,0.042071197411003236,0.0970873786407767
20,12,0.019417475728155338,0.045307443365695796,0.0970873786407767
20,11,0.016181229773462782,0.06472491909385113,0.11650485436893204
20,1,0.012944983818770227,0.025889967637540454,0.04854368932038835
20,3,0.012944983818770227,0.042071197411003236,0.05825242718446602
20,5,0.012944983818770227,0.045307443365695796,0.08090614886731391
20,2,0.006472491909385114,0.02912621359223301,0.04854368932038835
20,6,0.012944983818770227,0.045307443365695796,0.0744336569579288
20,4,0.012944983818770227,0.045307443365695796,0.06472491909385113
19,20,0.025889967637540454,0.0744336569579288,0.13592233009708737
19,24,0.009708737864077669,0.03559870550161812,0.08090614886731391
19,23,0.016181229773462782,0.04854368932038835,0.10355987055016182
19,19,0.019417475728155338,0.0744336569579288,0.12944983818770225
19,21,0.025889967637540454,0.06796116504854369,0.1262135922330097
19,22,0.016181229773462782,0.05501618122977346,0.12297734627831715
19,15,0.019417475728155338,0.05825242718446602,0.11003236245954692
19,13,0.016181229773462782,0.05177993527508091,0.09385113268608414
19,16,0.022653721682847898,0.07119741100323625,0.11326860841423948
19,14,0.019417475728155338,0.05501618122977346,0.11003236245954692
19,18,0.022653721682847898,0.07119741100323625,0.12944983818770225
19,17,0.025889967637540454,0.07119741100323625,0.10679611650485436
19,7,0.003236245954692557,0.022653721682847898,0.06796116504854369
19,9,0.012944983818770227,0.03559870550161812,0.07766990291262135
19,10,0.009708737864077669,0.05177993527508091,0.08737864077669903
19,8,0.006472491909385114,0.02912621359223301,0.06472491909385113
19,11,0.016181229773462782,0.05177993527508091,0.08737864077669903
19,12,0.012944983818770227,0.045307443365695796,0.08090614886731391
19,4,0.006472491909385114,0.025889967637540454,0.05501618122977346
19,3,0.009708737864077669,0.025889967637540454,0.05825242718446602
19,1,0.003236245954692557,0.016181229773462782,0.04854368932038835
19,2,0.006472491909385114,0.022653721682847898,0.05177993527508091
19,5,0.009708737864077669,0.02912621359223301,0.06796116504854369
19,6,0.003236245954692557,0.022653721682847898,0.061488673139158574
18,21,0.019417475728155338,0.05501618122977346,0.12297734627831715
18,24,0.003236245954692557,0.032362459546925564,0.06472491909385113
18,22,0.012944983818770227,0.05501618122977346,0.10032362459546926
18,19,0.012944983818770227,0.061488673139158574,0.10679611650485436
18,20,0.02912621359223301,0.06796116504854369,0.11003236245954692
18,23,0.006472491909385114,0.045307443365695796,0.07766990291262135
18,13,0.009708737864077669,0.045307443365695796,0.07119741100323625
18,18,0.022653721682847898,0.05177993527508091,0.10355987055016182
18,14,0.009708737864077669,0.04854368932038835,0.08737864077669903
18,15,0.016181229773462782,0.05177993527508091,0.08737864077669903
18,16,0.016181229773462782,0.061488673139158574,0.08414239482200647
18,17,0.019417475728155338,0.05825242718446602,0.0970873786407767
18,7,0.003236245954692557,0.025889967637540454,0.05501618122977346
18,12,0.009708737864077669,0.05177993527508091,0.07119741100323625
18,9,0.006472491909385114,0.03559870550161812,0.061488673139158574
18,8,0.003236245954692557,0.019417475728155338,0.05177993527508091
18,11,0.009708737864077669,0.045307443365695796,0.07119741100323625
18,10,0.006472491909385114,0.042071197411003236,0.06796116504854369
18,4,0.003236245954692557,0.02912621359223301,0.05501618122977346
18,2,0.0,0.019417475728155338,0.045307443365695796
18,1,0.003236245954692557,0.032362459546925564,0.038834951456310676
18,3,0.003236245954692557,0.02912621359223301,0.05501618122977346
18,5,0.003236245954692557,0.03559870550161812,0.05177993527508091
18,6,0.003236245954692557,0.02912621359223301,0.04854368932038835
17,21,0.022653721682847898,0.06472491909385113,0.10679611650485436
17,20,0.016181229773462782,0.06472491909385113,0.09061488673139159
17,19,0.016181229773462782,0.06796116504854369,0.0970873786407767
17,24,0.006472491909385114,0.03559870550161812,0.07119741100323625
17,23,0.016181229773462782,0.045307443365695796,0.0744336569579288
17,22,0.016181229773462782,0.05501618122977346,0.10032362459546926
17,13,0.009708737864077669,0.032362459546925564,0.05825242718446602
17,14,0.009708737864077669,0.038834951456310676,0.07766990291262135
17,15,0.009708737864077669,0.042071197411003236,0.06472491909385113
17,16,0.016181229773462782,0.045307443365695796,0.07119741100323625
17,17,0.016181229773462782,0.061488673139158574,0.08737864077669903
17,18,0.016181229773462782,0.061488673139158574,0.0970873786407767
17,7,0.006472491909385114,0.022653721682847898,0.038834951456310676
17,10,0.006472491909385114,0.03559870550161812,0.05825242718446602
17,9,0.006472491909385114,0.02912621359223301,0.05501618122977346
17,8,0.003236245954692557,0.025889967637540454,0.038834951456310676
17,12,0.012944983818770227,0.038834951456310676,0.061488673139158574
17,11,0.006472491909385114,0.03559870550161812,0.05825242718446602
17,3,0.0,0.022653721682847898,0.04854368932038835
17,1,0.006472491909385114,0.022653721682847898,0.04854368932038835
17,2,0.003236245954692557,0.012944983818770227,0.02912621359223301
17,4,0.003236245954692557,0.02912621359223301,0.042071197411003236
17,5,0.006472491909385114,0.042071197411003236,0.045307443365695796
17,6,0.006472491909385114,0.02912621359223301,0.038834951456310676
16,20,0.006472491909385114,0.045307443365695796,0.061488673139158574
16,19,0.009708737864077669,0.038834951456310676,0.061488673139158574
16,24,0.0,0.02912621359223301,0.05501618122977346
16,22,0.006472491909385114,0.038834951456310676,0.05501618122977346
16,21,0.009708737864077669,0.042071197411003236,0.061488673139158574
16,23,0.003236245954692557,0.02912621359223301,0.05501618122977346
16,18,0.009708737864077669,0.038834951456310676,0.06472491909385113
16,13,0.003236245954692557,0.02912621359223301,0.045307443365695796
16,15,0.009708737864077669,0.038834951456310676,0.05825242718446602
16,17,0.012944983818770227,0.038834951456310676,0.06472491909385113
16,14,0.009708737864077669,0.022653721682847898,0.045307443365695796
16,16,0.009708737864077669,0.02912621359223301,0.05177993527508091
16,9,0.012944983818770227,0.025889967637540454,0.04854368932038835
16,8,0.003236245954692557,0.019417475728155338,0.032362459546925564
16,11,0.003236245954692557,0.022653721682847898,0.05501618122977346
16,7,0.006472491909385114,0.019417475728155338,0.02912621359223301
16,10,0.009708737864077669,0.03559870550161812,0.04854368932038835
16,12,0.003236245954692557,0.022653721682847898,0.04854368932038835
16,1,0.003236245954692557,0.019417475728155338,0.03559870550161812
16,2,0.006472491909385114,0.016181229773462782,0.03559870550161812
16,3,0.003236245954692557,0.019417475728155338,0.03559870550161812
16,4,0.0,0.012944983818770227,0.042071197411003236
16,6,0.0,0.016181229773462782,0.03559870550161812
16,5,0.003236245954692557,0.012944983818770227,0.025889967637540454
15,19,0.009708737864077669,0.038834951456310676,0.07766990291262135
15,24,0.003236245954692557,0.02912621359223301,0.05825242718446602
15,23,0.003236245954692557,0.02912621359223301,0.06472491909385113
15,21,0.006472491909385114,0.042071197411003236,0.06796116504854369
15,20,0.009708737864077669,0.04854368932038835,0.0744336569579288
15,22,0.003236245954692557,0.038834951456310676,0.05825242718446602
15,14,0.006472491909385114,0.02912621359223301,0.05501618122977346
15,15,0.012944983818770227,0.038834951456310676,0.05825242718446602
15,13,0.003236245954692557,0.025889967637540454,0.05501618122977346
15,17,0.009708737864077669,0.045307443365695796,0.07119741100323625
15,18,0.009708737864077669,0.032362459546925564,0.07119741100323625
15,16,0.009708737864077669,0.042071197411003236,0.06472491909385113
15,10,0.0,0.032362459546925564,0.061488673139158574
15,7,0.003236245954692557,0.022653721682847898,0.045307443365695796
15,8,0.003236245954692557,0.022653721682847898,0.045307443365695796
15,11,0.003236245954692557,0.03559870550161812,0.06472491909385113
15,9,0.009708737864077669,0.025889967637540454,0.05177993527508091
15,12,0.003236245954692557,0.02912621359223301,0.061488673139158574
15,2,0.003236245954692557,0.022653721682847898,0.042071197411003236
15,3,0.003236245954692557,0.016181229773462782,0.032362459546925564
15,4,0.003236245954692557,0.009708737864077669,0.025889967637540454
15,5,0.003236245954692557,0.016181229773462782,0.032362459546925564
15,1,0.003236245954692557,0.022653721682847898,0.042071197411003236
15,6,0.003236245954692557,0.025889967637540454,0.045307443365695796
14,19,0.006472491909385114,0.025889967637540454,0.06472491909385113
14,23,0.003236245954692557,0.016181229773462782,0.05177993527508091
14,24,0.0,0.022653721682847898,0.05177993527508091
14,20,0.003236245954692557,0.032362459546925564,0.06796116504854369
14,22,0.003236245954692557,0.019417475728155338,0.04854368932038835
14,21,0.003236245954692557,0.02912621359223301,0.061488673139158574
14,13,0.006472491909385114,0.03559870550161812,0.042071197411003236
14,14,0.009708737864077669,0.03559870550161812,0.04854368932038835
14,18,0.006472491909385114,0.02912621359223301,0.05825242718446602
14,15,0.006472491909385114,0.03559870550161812,0.05177993527508091
14,17,0.006472491909385114,0.032362459546925564,0.07119741100323625
14,16,0.006472491909385114,0.03559870550161812,0.05825242718446602
14,8,0.003236245954692557,0.022653721682847898,0.042071197411003236
14,7,0.003236245954692557,0.019417475728155338,0.05177993527508091
14,9,0.006472491909385114,0.032362459546925564,0.05501618122977346
14,10,0.003236245954692557,0.038834951456310676,0.04854368932038835
14,11,0.009708737864077669,0.03559870550161812,0.05501618122977346
14,12,0.006472491909385114,0.03559870550161812,0.05501618122977346
14,1,0.006472491909385114,0.016181229773462782,0.045307443365695796
14,2,0.003236245954692557,0.016181229773462782,0.038834951456310676
14,3,0.003236245954692557,0.019417475728155338,0.038834951456310676
14,6,0.003236245954692557,0.025889967637540454,0.042071197411003236
14,4,0.0,0.022653721682847898,0.04854368932038835
14,5,0.003236245954692557,0.02912621359223301,0.038834951456310676
13,19,0.006472491909385114,0.02912621359223301,0.05825242718446602
13,20,0.006472491909385114,0.03559870550161812,0.0744336569579288
13,21,0.006472491909385114,0.038834951456310676,0.07766990291262135
13,22,0.003236245954692557,0.02912621359223301,0.07766990291262135
13,24,0.003236245954692557,0.025889967637540454,0.06472491909385113
13,23,0.003236245954692557,0.022653721682847898,0.05825242718446602
13,13,0.006472491909385114,0.022653721682847898,0.04854368932038835
13,16,0.012944983818770227,0.03559870550161812,0.05501618122977346
13,14,0.006472491909385114,0.022653721682847898,0.04854368932038835
13,15,0.009708737864077669,0.032362459546925564,0.05825242718446602
13,18,0.009708737864077669,0.032362459546925564,0.06472491909385113
13,17,0.009708737864077669,0.032362459546925564,0.06472491909385113
13,9,0.009708737864077669,0.03559870550161812,0.061488673139158574
13,7,0.006472491909385114,0.019417475728155338,0.042071197411003236
13,10,0.006472491909385114,0.02912621359223301,0.05825242718446602
13,8,0.009708737864077669,0.016181229773462782,0.04854368932038835
13,11,0.006472491909385114,0.038834951456310676,0.05825242718446602
13,12,0.006472491909385114,0.02912621359223301,0.05825242718446602
13,3,0.006472491909385114,0.02912621359223301,0.038834951456310676
13,1,0.006472491909385114,0.02912621359223301,0.02912621359223301
13,2,0.006472491909385114,0.025889967637540454,0.042071197411003236
13,4,0.009708737864077669,0.016181229773462782,0.045307443365695796
13,5,0.006472491909385114,0.019417475728155338,0.038834951456310676
13,6,0.006472491909385114,0.012944983818770227,0.03559870550161812
12,20,0.0,0.032362459546925564,0.06472491909385113
12,19,0.003236245954692557,0.025889967637540454,0.05825242718446602
12,23,0.0,0.025889967637540454,0.061488673139158574
12,21,0.0,0.03559870550161812,0.07766990291262135
12,22,0.003236245954692557,0.032362459546925564,0.07766990291262135
12,24,0.0,0.02912621359223301,0.061488673139158574
12,13,0.003236245954692557,0.03559870550161812,0.05501618122977346
12,15,0.003236245954692557,0.025889967637540454,0.06796116504854369
12,14,0.006472491909385114,0.032362459546925564,0.04854368932038835
12,18,0.003236245954692557,0.025889967637540454,0.05501618122977346
12,16,0.003236245954692557,0.02912621359223301,0.0744336569579288
12,17,0.003236245954692557,0.02912621359223301,0.07119741100323625
12,7,0.003236245954692557,0.016181229773462782,0.05177993527508091
12,8,0.003236245954692557,0.025889967637540454,0.045307443365695796
12,9,0.006472491909385114,0.02912621359223301,0.05825242718446602
12,10,0.006472491909385114,0.02912621359223301,0.05501618122977346
12,12,0.006472491909385114,0.02912621359223301,0.05501618122977346
12,11,0.003236245954692557,0.02912621359223301,0.05501618122977346
12,5,0.003236245954692557,0.016181229773462782,0.02912621359223301
12,2,0.003236245954692557,0.019417475728155338,0.032362459546925564
12,1,0.003236245954692557,0.016181229773462782,0.03559870550161812
12,6,0.003236245954692557,0.019417475728155338,0.05177993527508091
12,3,0.006472491909385114,0.019417475728155338,0.02912621359223301
12,4,0.006472491909385114,0.009708737864077669,0.03559870550161812
11,20,0.003236245954692557,0.042071197411003236,0.08090614886731391
11,21,0.003236245954692557,0.038834951456310676,0.07119741100323625
11,19,0.003236245954692557,0.022653721682847898,0.061488673139158574
11,23,0.006472491909385114,0.042071197411003236,0.07766990291262135
11,24,0.006472491909385114,0.05177993527508091,0.09061488673139159
11,22,0.006472491909385114,0.032362459546925564,0.08090614886731391
11,13,0.006472491909385114,0.022653721682847898,0.05177993527508091
11,17,0.003236245954692557,0.022653721682847898,0.05501618122977346
11,16,0.006472491909385114,0.02912621359223301,0.06796116504854369
11,14,0.009708737864077669,0.022653721682847898,0.04854368932038835
11,15,0.006472491909385114,0.025889967637540454,0.06796116504854369
11,18,0.003236245954692557,0.025889967637540454,0.05825242718446602
11,9,0.0,0.02912621359223301,0.05501618122977346
11,10,0.0,0.022653721682847898,0.05177993527508091
11,11,0.006472491909385114,0.025889967637540454,0.05177993527508091
11,8,0.0,0.02912621359223301,0.05177993527508091
11,12,0.006472491909385114,0.025889967637540454,0.04854368932038835
11,7,0.0,0.025889967637540454,0.042071197411003236
11,1,0.0,0.012944983818770227,0.038834951456310676
11,2,0.003236245954692557,0.019417475728155338,0.03559870550161812
11,3,0.006472491909385114,0.019417475728155338,0.05177993527508091
11,6,0.0,0.022653721682847898,0.04854368932038835
11,5,0.0,0.022653721682847898,0.042071197411003236
11,4,0.003236245954692557,0.016181229773462782,0.042071197411003236
10,20,0.009708737864077669,0.04854368932038835,0.07119741100323625
10,21,0.009708737864077669,0.04854368932038835,0.0744336569579288
10,19,0.006472491909385114,0.038834951456310676,0.07119741100323625
10,22,0.012944983818770227,0.038834951456310676,0.08090614886731391
10,23,0.009708737864077669,0.045307443365695796,0.08090614886731391
10,24,0.006472491909385114,0.05501618122977346,0.09385113268608414
10,14,0.009708737864077669,0.02912621359223301,0.05501618122977346
10,13,0.009708737864077669,0.02912621359223301,0.04854368932038835
10,15,0.009708737864077669,0.02912621359223301,0.05177993527508091
10,17,0.006472491909385114,0.02912621359223301,0.05825242718446602
10,16,0.009708737864077669,0.02912621359223301,0.05825242718446602
10,18,0.009708737864077669,0.03559870550161812,0.06796116504854369
10,8,0.003236245954692557,0.019417475728155338,0.03559870550161812
10,7,0.003236245954692557,0.016181229773462782,0.032362459546925564
10,10,0.009708737864077669,0.025889967637540454,0.032362459546925564
10,9,0.006472491909385114,0.022653721682847898,0.032362459546925564
10,11,0.012944983818770227,0.032362459546925564,0.042071197411003236
10,12,0.012944983818770227,0.038834951456310676,0.042071197411003236
10,6,0.003236245954692557,0.022653721682847898,0.045307443365695796
10,1,0.003236245954692557,0.012944983818770227,0.03559870550161812
10,2,0.009708737864077669,0.019417475728155338,0.02912621359223301
10,3,0.006472491909385114,0.019417475728155338,0.022653721682847898
10,4,0.006472491909385114,0.022653721682847898,0.032362459546925564
10,5,0.003236245954692557,0.019417475728155338,0.038834951456310676
9,21,0.006472491909385114,0.038834951456310676,0.05177993527508091
9,20,0.009708737864077669,0.032362459546925564,0.061488673139158574
9,23,0.003236245954692557,0.038834951456310676,0.06472491909385113
9,24,0.003236245954692557,0.05501618122977346,0.08737864077669903
9,19,0.006472491909385114,0.025889967637540454,0.061488673139158574
9,22,0.003236245954692557,0.025889967637540454,0.05825242718446602
9,15,0.003236245954692557,0.016181229773462782,0.032362459546925564
9,14,0.003236245954692557,0.016181229773462782,0.02912621359223301
9,13,0.0,0.019417475728155338,0.03559870550161812
9,17,0.003236245954692557,0.022653721682847898,0.042071197411003236
9,16,0.003236245954692557,0.019417475728155338,0.045307443365695796
9,18,0.003236245954692557,0.022653721682847898,0.04854368932038835
9,7,0.0,0.012944983818770227,0.02912621359223301
9,8,0.0,0.012944983818770227,0.025889967637540454
9,10,0.003236245954692557,0.016181229773462782,0.022653721682847898
9,11,0.003236245954692557,0.016181229773462782,0.038834951456310676
9,9,0.003236245954692557,0.012944983818770227,0.022653721682847898
9,12,0.009708737864077669,0.022653721682847898,0.042071197411003236
9,1,0.006472491909385114,0.012944983818770227,0.022653721682847898
9,5,0.0,0.022653721682847898,0.045307443365695796
9,2,0.0,0.019417475728155338,0.038834951456310676
9,3,0.0,0.012944983818770227,0.038834951456310676
9,4,0.0,0.016181229773462782,0.032362459546925564
9,6,0.0,0.012944983818770227,0.032362459546925564
8,21,0.006472491909385114,0.02912621359223301,0.05825242718446602
8,24,0.006472491909385114,0.045307443365695796,0.0970873786407767
8,22,0.003236245954692557,0.02912621359223301,0.05177993527508091
8,19,0.012944983818770227,0.02912621359223301,0.042071197411003236
8,20,0.012944983818770227,0.02912621359223301,0.04854368932038835
8,23,0.003236245954692557,0.03559870550161812,0.05501618122977346
8,13,0.0,0.019417475728155338,0.045307443365695796
8,18,0.006472491909385114,0.022653721682847898,0.045307443365695796
8,14,0.003236245954692557,0.019417475728155338,0.032362459546925564
8,15,0.003236245954692557,0.019417475728155338,0.03559870550161812
8,16,0.003236245954692557,0.025889967637540454,0.032362459546925564
8,17,0.003236245954692557,0.025889967637540454,0.032362459546925564
8,7,0.0,0.012944983818770227,0.02912621359223301
8,8,0.0,0.019417475728155338,0.042071197411003236
8,10,0.0,0.016181229773462782,0.032362459546925564
8,9,0.0,0.016181229773462782,0.03559870550161812
8,12,0.003236245954692557,0.025889967637540454,0.045307443365695796
8,11,0.0,0.019417475728155338,0.032362459546925564
8,2,0.0,0.012944983818770227,0.03559870550161812
8,1,0.0,0.009708737864077669,0.012944983818770227
8,3,0.0,0.025889967637540454,0.02912621359223301
8,4,0.0,0.019417475728155338,0.032362459546925564
8,5,0.0,0.025889967637540454,0.045307443365695796
8,6,0.0,0.016181229773462782,0.03559870550161812
7,20,0.003236245954692557,0.02912621359223301,0.061488673139158574
7,23,0.003236245954692557,0.042071197411003236,0.061488673139158574
7,19,0.003236245954692557,0.02912621359223301,0.061488673139158574
7,22,0.003236245954692557,0.03559870550161812,0.061488673139158574
7,21,0.003236245954692557,0.032362459546925564,0.05501618122977346
7,24,0.0,0.038834951456310676,0.09061488673139159
7,14,0.003236245954692557,0.019417475728155338,0.032362459546925564
7,13,0.003236245954692557,0.022653721682847898,0.042071197411003236
7,15,0.003236245954692557,0.019417475728155338,0.032362459546925564
7,16,0.003236245954692557,0.019417475728155338,0.03559870550161812
7,17,0.003236245954692557,0.016181229773462782,0.038834951456310676
7,18,0.003236245954692557,0.019417475728155338,0.04854368932038835
7,9,0.003236245954692557,0.022653721682847898,0.038834951456310676
7,7,0.003236245954692557,0.025889967637540454,0.04854368932038835
7,10,0.003236245954692557,0.019417475728155338,0.038834951456310676
7,8,0.003236245954692557,0.022653721682847898,0.032362459546925564
7,11,0.003236245954692557,0.019417475728155338,0.045307443365695796
7,12,0.003236245954692557,0.019417475728155338,0.045307443365695796
7,1,0.006472491909385114,0.009708737864077669,0.022653721682847898
7,2,0.003236245954692557,0.016181229773462782,0.025889967637540454
7,3,0.003236245954692557,0.019417475728155338,0.025889967637540454
7,5,0.003236245954692557,0.032362459546925564,0.038834951456310676
7,4,0.003236245954692557,0.022653721682847898,0.045307443365695796
7,6,0.006472491909385114,0.02912621359223301,0.042071197411003236
6,21,0.006472491909385114,0.025889967637540454,0.05501618122977346
6,20,0.003236245954692557,0.032362459546925564,0.06472491909385113
6,22,0.003236245954692557,0.032362459546925564,0.061488673139158574
6,19,0.003236245954692557,0.025889967637540454,0.04854368932038835
6,23,0.006472491909385114,0.025889967637540454,0.07119741100323625
6,24,0.003236245954692557,0.02912621359223301,0.06472491909385113
6,15,0.003236245954692557,0.006472491909385114,0.032362459546925564
6,16,0.003236245954692557,0.012944983818770227,0.038834951456310676
6,17,0.003236245954692557,0.012944983818770227,0.042071197411003236
6,14,0.003236245954692557,0.009708737864077669,0.042071197411003236
6,18,0.003236245954692557,0.016181229773462782,0.05501618122977346
6,13,0.003236245954692557,0.016181229773462782,0.038834951456310676
6,9,0.006472491909385114,0.012944983818770227,0.032362459546925564
6,10,0.006472491909385114,0.012944983818770227,0.03559870550161812
6,8,0.006472491909385114,0.012944983818770227,0.02912621359223301
6,11,0.003236245954692557,0.009708737864077669,0.042071197411003236
6,7,0.006472491909385114,0.016181229773462782,0.038834951456310676
6,12,0.003236245954692557,0.009708737864077669,0.032362459546925564
6,1,0.0,0.009708737864077669,0.02912621359223301
6,2,0.003236245954692557,0.006472491909385114,0.038834951456310676
6,3,0.003236245954692557,0.016181229773462782,0.038834951456310676
6,4,0.006472491909385114,0.025889967637540454,0.045307443365695796
6,6,0.009708737864077669,0.016181229773462782,0.05177993527508091
6,5,0.006472491909385114,0.022653721682847898,0.05825242718446602
5,19,0.009708737864077669,0.02912621359223301,0.04854368932038835
5,22,0.006472491909385114,0.02912621359223301,0.05825242718446602
5,21,0.006472491909385114,0.02912621359223301,0.061488673139158574
5,20,0.006472491909385114,0.032362459546925564,0.05501618122977346
5,23,0.009708737864077669,0.032362459546925564,0.045307443365695796
5,24,0.006472491909385114,0.02912621359223301,0.042071197411003236
5,15,0.003236245954692557,0.012944983818770227,0.032362459546925564
5,13,0.006472491909385114,0.022653721682847898,0.03559870550161812
5,16,0.003236245954692557,0.022653721682847898,0.03559870550161812
5,17,0.003236245954692557,0.022653721682847898,0.038834951456310676
5,18,0.006472491909385114,0.022653721682847898,0.04854368932038835
5,14,0.003236245954692557,0.025889967637540454,0.042071197411003236
5,7,0.003236245954692557,0.022653721682847898,0.03559870550161812
5,8,0.006472491909385114,0.02912621359223301,0.042071197411003236
5,12,0.003236245954692557,0.019417475728155338,0.03559870550161812
5,9,0.006472491909385114,0.025889967637540454,0.038834951456310676
5,10,0.009708737864077669,0.019417475728155338,0.038834951456310676
5,11,0.003236245954692557,0.025889967637540454,0.042071197411003236
5,5,0.009708737864077669,0.025889967637540454,0.042071197411003236
5,2,0.003236245954692557,0.016181229773462782,0.025889967637540454
5,1,0.003236245954692557,0.012944983818770227,0.022653721682847898
5,6,0.006472491909385114,0.025889967637540454,0.042071197411003236
5,3,0.006472491909385114,0.019417475728155338,0.038834951456310676
5,4,0.006472491909385114,0.02912621359223301,0.045307443365695796
4,20,0.009708737864077669,0.042071197411003236,0.05501618122977346
4,21,0.012944983818770227,0.038834951456310676,0.06472491909385113
4,22,0.012944983818770227,0.03559870550161812,0.05825242718446602
4,24,0.009708737864077669,0.038834951456310676,0.05501618122977346
4,19,0.012944983818770227,0.032362459546925564,0.045307443365695796
4,23,0.012944983818770227,0.03559870550161812,0.06796116504854369
4,13,0.006472491909385114,0.016181229773462782,0.038834951456310676
4,15,0.003236245954692557,0.016181229773462782,0.03559870550161812
4,14,0.003236245954692557,0.025889967637540454,0.045307443365695796
4,17,0.006472491909385114,0.022653721682847898,0.038834951456310676
4,18,0.009708737864077669,0.025889967637540454,0.045307443365695796
4,16,0.006472491909385114,0.022653721682847898,0.038834951456310676
4,7,0.003236245954692557,0.02912621359223301,0.03559870550161812
4,8,0.003236245954692557,0.022653721682847898,0.02912621359223301
4,10,0.006472491909385114,0.022653721682847898,0.03559870550161812
4,9,0.003236245954692557,0.022653721682847898,0.03559870550161812
4,12,0.006472491909385114,0.012944983818770227,0.032362459546925564
4,11,0.006472491909385114,0.019417475728155338,0.03559870550161812
4,2,0.003236245954692557,0.009708737864077669,0.025889967637540454
4,4,0.009708737864077669,0.019417475728155338,0.045307443365695796
4,3,0.006472491909385114,0.016181229773462782,0.03559870550161812
4,1,0.003236245954692557,0.009708737864077669,0.022653721682847898
4,6,0.006472491909385114,0.032362459546925564,0.045307443365695796
4,5,0.009708737864077669,0.025889967637540454,0.038834951456310676
3,20,0.003236245954692557,0.038834951456310676,0.06472491909385113
3,19,0.003236245954692557,0.022653721682847898,0.05177993527508091
3,21,0.003236245954692557,0.038834951456310676,0.061488673139158574
3,24,0.012944983818770227,0.02912621359223301,0.06472491909385113
3,22,0.003236245954692557,0.032362459546925564,0.05501618122977346
3,23,0.009708737864077669,0.038834951456310676,0.061488673139158574
3,14,0.006472491909385114,0.02912621359223301,0.03559870550161812
3,13,0.009708737864077669,0.022653721682847898,0.038834951456310676
3,15,0.006472491909385114,0.019417475728155338,0.045307443365695796
3,16,0.009708737864077669,0.025889967637540454,0.042071197411003236
3,18,0.003236245954692557,0.02912621359223301,0.042071197411003236
3,17,0.006472491909385114,0.022653721682847898,0.038834951456310676
3,8,0.009708737864077669,0.016181229773462782,0.038834951456310676
3,9,0.006472491909385114,0.016181229773462782,0.032362459546925564
3,11,0.006472491909385114,0.012944983818770227,0.025889967637540454
3,7,0.009708737864077669,0.022653721682847898,0.045307443365695796
3,10,0.006472491909385114,0.02912621359223301,0.038834951456310676
3,12,0.006472491909385114,0.016181229773462782,0.038834951456310676
3,1,0.003236245954692557,0.016181229773462782,0.022653721682847898
3,3,0.003236245954692557,0.019417475728155338,0.038834951456310676
3,5,0.009708737864077669,0.03559870550161812,0.04854368932038835
3,2,0.006472491909385114,0.019417475728155338,0.032362459546925564
3,4,0.009708737864077669,0.019417475728155338,0.05177993527508091
3,6,0.009708737864077669,0.025889967637540454,0.04854368932038835
2,20,0.003236245954692557,0.025889967637540454,0.05825242718446602
2,19,0.006472491909385114,0.025889967637540454,0.05177993527508091
2,21,0.009708737864077669,0.032362459546925564,0.05177993527508091
2,22,0.006472491909385114,0.032362459546925564,0.05501618122977346
2,23,0.003236245954692557,0.03559870550161812,0.05825242718446602
2,24,0.009708737864077669,0.038834951456310676,0.05501618122977346
2,14,0.006472491909385114,0.02912621359223301,0.04854368932038835
2,13,0.006472491909385114,0.02912621359223301,0.04854368932038835
2,15,0.006472491909385114,0.025889967637540454,0.05177993527508091
2,16,0.006472491909385114,0.025889967637540454,0.05501618122977346
2,17,0.006472491909385114,0.02912621359223301,0.04854368932038835
2,18,0.006472491909385114,0.02912621359223301,0.04854368932038835
2,9,0.003236245954692557,0.02912621359223301,0.04854368932038835
2,7,0.003236245954692557,0.022653721682847898,0.045307443365695796
2,12,0.003236245954692557,0.022653721682847898,0.042071197411003236
2,11,0.006472491909385114,0.02912621359223301,0.042071197411003236
2,10,0.006472491909385114,0.025889967637540454,0.05177993527508091
2,8,0.003236245954692557,0.02912621359223301,0.04854368932038835
2,1,0.003236245954692557,0.016181229773462782,0.02912621359223301
2,2,0.006472491909385114,0.025889967637540454,0.03559870550161812
2,3,0.003236245954692557,0.022653721682847898,0.042071197411003236
2,4,0.003236245954692557,0.025889967637540454,0.042071197411003236
2,5,0.003236245954692557,0.025889967637540454,0.04854368932038835
2,6,0.0,0.032362459546925564,0.045307443365695796
1,19,0.006472491909385114,0.025889967637540454,0.05177993527508091
1,21,0.006472491909385114,0.02912621359223301,0.05177993527508091
1,20,0.003236245954692557,0.032362459546925564,0.05825242718446602
1,23,0.006472491909385114,0.032362459546925564,0.05177993527508091
1,24,0.006472491909385114,0.032362459546925564,0.05501618122977346
1,22,0.006472491909385114,0.03559870550161812,0.05177993527508091
1,13,0.006472491909385114,0.032362459546925564,0.045307443365695796
1,14,0.006472491909385114,0.032362459546925564,0.05177993527508091
1,15,0.009708737864077669,0.032362459546925564,0.045307443365695796
1,16,0.003236245954692557,0.02912621359223301,0.042071197411003236
1,17,0.003236245954692557,0.02912621359223301,0.05177993527508091
1,18,0.003236245954692557,0.032362459546925564,0.05177993527508091
1,7,0.0,0.025889967637540454,0.045307443365695796
1,10,0.006472491909385114,0.032362459546925564,0.05177993527508091
1,8,0.003236245954692557,0.02912621359223301,0.045307443365695796
1,12,0.006472491909385114,0.022653721682847898,0.04854368932038835
1,9,0.009708737864077669,0.032362459546925564,0.05177993527508091
1,11,0.009708737864077669,0.02912621359223301,0.05177993527508091
1,3,0.003236245954692557,0.025889967637540454,0.042071197411003236
1,1,0.003236245954692557,0.019417475728155338,0.025889967637540454
1,5,0.006472491909385114,0.025889967637540454,0.045307443365695796
1,2,0.006472491909385114,0.02912621359223301,0.042071197411003236
1,4,0.003236245954692557,0.025889967637540454,0.03559870550161812
1,6,0.003236245954692557,0.02912621359223301,0.038834951456310676


==> data/layer_means.txt <==
28.362
23.307
22.194
22.051
22.031
21.784
21.943
22.148
22.203
22.171
22.150
22.251
22.295
22.246
22.230
22.130
22.096
22.255
22.347
22.239
22.317
22.245
22.302
22.285
22.261
22.281
22.287
22.292
22.290
22.293
22.296
22.251


==> data/layers-flickr8k.txt <==
18
4
31
18
19
19
17
18
15
19
20
17
19
18
11
9
17
23
17
13
2
18
0
17
16
2
22
13
17
19
21
18
25
17
13
2
17
19
21
16
21
5
18
16
15
20
15
19
17
17
20
12
17
18
1
31
18
10
0
31
22
17
14
21
18
21
20
17
20
16
16
29
4
19
6
16
19
13
17
31
13
20
17
0
17
31
19
19
18
18
17
16
18
15
31
21
7
18
18
18
17
19
18
19
27
18
22
24
20
16
12
15
19
18
18
17
20
25
17
23
18
18
18
17
5
21
7
20
20
17
17
2
18
30
16
31
18
20
19
22
17
22
17
20
9
19
17
18
19
20
7
31
20
16
19
20
17
21
17
18
17
4
6
30
16
15
21
23
0
18
9
18
17
19
18
17
19
18
16
0
20
18
19
20
4
14
18
8
17
18
22
18
20
20
15
6
4
16
19
20
18
21
17
19
18
27
22
20
21
21
19
18
18
9
17
17
18
21
19
19
18
18
16
18
21
12
24
19
19
7
15
20
5
19
19
0
18
15
17
21
15
22
14
10
8
19
20
17
19
20
18
19
17
18
19
13
18
19
18
17
18
18
19
17
18
20
6
18
29
18
19
19
12
20
20
19
28
21
22
17
18
18
20
19
18
18
18
31
13
18
30
4
17
20
20
21
19
2
20
20
15
21
15
18
21
14
23
19
20
3
17
18
18
17
19
21
20
17
14
18
0
18
10
16
20
17
19
18
10
28
11
14
16
22
21
5
18
8
17
17
17
16
22
18
18
9
20
13
18
17
23
31
14
19
17
18
31
16
23
19
17
17
17
18
17
20
19
31
9
20
1
19
19
17
19
19
18
17
19
19
20
17
17
18
19
31
17
14
0
17
16
18
31
19
19
17
18
16
19
13
23
19
15
19
18
17
13
9
18
18
26
17
17
18
20
18
20
11
18
20
18
17
18
18
20
25
9
17
17
20
21
15
15
3
2
21
25
20
17
0
15
14
9
12
18
19
17
17
24
18
2
4
19
17
18
17
17
29
17
19
20
16
17
18
18
8
16
16
19
18
17
20
17
18
1
19
20
13
17
17
19
10
17
20
18
19
19
20
17
31
3
12
17
20
17
16
18
31
19
17
17
18
17
18
30
1
20
18
16
10
18
17
18
10
25
23
18
0
17
18
9
4
17
19
18
18
23
17
17
18
9
15
19
17
18
16
18
19
17
16
17
4
25
20
17
23
1
20
17
21
18
17
20
19
17
21
18
13
18
20
23
16
9
17
6
20
19
22
19
20
13
18
18
21
19
20
5
18
6
19
17
16
16
15
19
18
17
18
31
13
17
17
18
18
18
20
20
18
18
16
29
18
16
25
31
21
21
17
25
14
19
23
10
8
15
18
17
15
3
19
20
18
15
19
11
14
18
16
18
22
18
25
18
18
19
17
20
17
15
12
17
18
31
22
21
9
26
23
15
17
0
21
17
18
21
19
15
20
22
20
10
17
20
17
21
18
23
7
19
20
19
13
26
23
17
18
18
17
18
17
18
18
21
20
18
17
18
18
19
21
19
14
18
16
17
19
22
8
18
18
20
19
19
17
19
31
18
18
10
24
4
20
18
18
22
21
18
19
15
17
19
26
17
18
21
17
17
18
17
21
17
0
6
18
5
13
31
24
31
10
16
20
17
9
17
17
15
22
17
18
18
25
16
17
18
28
9
18
19
21
19
18
18
18
16
18
17
17
2
19
14
19
18
2
18
18
17
31
18
16
4
23
5
14
16
24
16
23
19
17
20
5
20
17
21
29
17
17
18
18
4
1
22
18
19
20
18
5
29
18
22
18
19
27
18
10
19
18
20
19
18
19
13
17
22
21
20
18
19
18
18
18
16
17
20
18
22
27
17
17
18
18
18
19
22
17
31
15
18
15
20
18
17
17
18
13
17
15
23
21
20
11
18
18
18
31
22
17
21
22
18
19
18
22
31
19
18
20
19
18
17
18
17
13
18
17
20
17
30
22
17
17
20
31
18
31
17
20
16
18
16
19
17
18
16
11
15
1
18
4
17
12
21
19
15
18
18
19
19
22
19
19
18
18
18
19
17
20
2
7
18
20
17
19
19
20
18
9
18
0
18
29
20
6
18
18
23
23
18
19
19
21
12
11
20
1
16
24
20
1
19
19
31
20
0
21
19
22
16
19
19
19
20
18
19
17
19
17
8
18
18
18
17
19
10
18
18
23
19
17
8
19
3
31
19
0
18
18
31
28
14
21
11
22
21
18
20
18
18
20
13
23
19
21
19
19
9
18
18
17
18
21
18
21
17
18
13
18
7
18
25
18
22
19
19
18
20
20
2
19
20
17
22
13
31
19
20
16
17
19
31
18
18
18
19
13
19
23
12
7
11
18
18
18
18
21
7
17
22
18
17
19
18
13
18
17
16
12
0
18
21
3
21
6
18
14
16
22
21
17
31
18
9
2
17
19
6
17
14
22
17
19
19
18
31
19
18
20
20
17
17
20
31
18
31
19
15
14
16
10
17
18
23
18
18
22
22
16
13
23
17
20
13
16
18
18
17
18
22
20
18
20
17
16
18
17
16
20
18
18
18
31
11
18
19
17
25
17
11
17
20
21
16
17
18
18
18
16
31
20
24
19
18
20
2
13
20
18
19
12
18
31
19
16
19
18
18
18
14
2
22
13
18
18
22
19
18
19
15
6
18
21
15
17
18
16
17
19
15
23
20
18
18
18
18
23
15
18
17
2
17
16
12
18
13
6
2
16
18
31
21
20
31
19
19
19
7
2
16
19
31
18
18
0
18
18
18
7
20
10
18
0
16
16
15
17
19
14
29
2
9
18
18
18
12
19
21
17
21
29
21
17
13
19
20
18
18
18
18
19
21
18
17
19
9
9
18
20
18
20
18
6
18
2
18
18
18
18
18
9
17
1
17
19
20
18
20
17
1
10
17
17
19
14
19
19
15
18
18
15
18
20
25
18
19
15
2
18
11
17
18
31
17
19
18
18
19
21
3
18
18
20
16
20
18
19
17
21
15
15
17
17
17
21
16
18
21
17
19
19
31
17
18
19
18
18
15
20
18
20
17
18
9
0
18
19
20
21
20
17
17
17
17
23
17
18
11
16
18
30
20
22
15
17
19
31
23
17
10
14
18
17
31
18
18
29
16
30
15
17
0
15
21
18
21
7
13
11
21
19
19
1
19
9
17
16
4
17
20
20
21
17
19
31
18
17
19
23
0
21
20
19
18
16
0
17
17
19
3
19
24
31
20
18
19
8
17
15
19
17
7
18
17
20
22
1
22
0
22
19
17
17
19
17
10
18
17
20
17
18
18
17
31
31
19
17
1
18
15
6
18
17
22
17
18
15
31
7
31
17
17
17
31
19
18
22
21
18
22
17
19
18
19
18
12
18
19
15
23
17
31
20
17
21
15
31
31
19
20
18
9
19
17
21
17
18
18
19
16
12
31
20
22
18
31
8
18
9
20
18
20
18
30
18
24
19
31
13
21
19
21
6
17
23
21
18
21
18
18
25
17
18
16
17
19
18
18
25
18
18
9
17
18
17
18
17
18
17
18
19
19
17
14
21
13
18
30
16
19
16
21
23
18
19
23
18
31
20
15
23
20
19
31
18
17
16
18
3
14


==> data/layers-harsmart.txt <==
1
1
1
1
1
2
2
2
2
0
2
2
3
1
3
0
1
0
2
1
1
1
2
1
2
2
1
1
1
1
2
2
2
1
3
2
2
0
2
1
1
1
1
2
0
0
2
3
3
0
1
3
2
0
1
1
1
2
1
2
3
4
3
0
0
3
1
1
1
0
0
0
1
0
1
2
2
3
2
1
1
1
1
2
2
2
1
1
2
1
2
2
1
1
1
2
1
2
1
2
1
0
1
0
2
2
1
0
0
1
2
1
0
1
2
0
1
1
0
0
0
0
1
0
0
1
0
1
1
0
0
2
2
3
2
1
0
0
2
1
2
2
0
1
0
1
1
0
1
0
0
0
0
1
0
0
2
1
1
1
2
3
2
0
0
0
0
0
1
2
1
1
1
1
1
0
0
0
1
1
1
2
0
0
2
0
0
0
3
0
3
3
0
0
1
0
1
0
2
3
1
0
2
2
2
3
3
3
1
1
1
1
1
1
0
0
2
0
1
1
0
2
2
0
0
0
2
0
0
2
2
1
2
2
1
1
2
2
2
2
2
1
2
2
2
2
0
2
2
2
2
2
2
1
2
1
0
1
2
2
2
2
2
1
1
0
1
0
0
0
0
1
1
2
0
0
2
2
2
1
2
0
2
1
0
0
1
1
0
0
1
0
4
1
0
2
1
1
0
2
0
2
0
2
0
1
0
0
2
2
0
2
1
3
0
0
0
0
1
0
2
0
0
1
2
1
0
1
0
0
0
1
0
2
3
0
2
1
2
3
3
2
0
0
3
3
2
3
2
2
2
2
0
1
0
0
2
0
0
2
2
1
1
0
0
0
0
0
0
1
1
1
1
2
1
1
3
0
2
2
2
1
1
2
2
0
1
0
1
1
2
1
1
1
1
0
2
1
1
1
1
1
2
1
0
0
1
2
0
2
1
0
1
1
1
1
0
2
2
1
1
1
2
1
2
1
1
3
0
0
1
1
0
0
1
2
1
1
1
2
1
1
1
1
1
1
0
0
1
1
1
1
0
1
0
0
1
1
0
0
0
0
1
1
1
1
1
1
0
2
1
2
0
1
0
1
1
0
0
1
0
0
2
1
1
2
2
1
0
0
2
2
1
3
0
0
1
1
2
1
0
0
2
0
2
2
2
1
0
0
1
3
0
2
1
0
0
0
1
1
1
1
2
1
1
1
0
1
1
0
0
0
1
2
2
0
0
0
0
1
2
0
1
2
0
1
1
0
0
0
0
2
2
0
0
1
2
2
2
1
0
0
0
1
0
0
0
0
0
0
2
2
0
2
1
2
2
2
2
1
2
2
0
1
2
2
2
0
0
1
1
0
0
0
0
0
1
2
0
1
1
0
2
0
0
0
1
1
1
1
1
0
0
2
0
1
1
0
3
0
0
1
2
0
0
2
2
1
1
0
1
1
1
1
0
0
0
1
1
2
2
0
0
1
0
2
1
0
0
0
2
0
1
1
2
0
3
0
2
1
1
1
2
0
1
2
0
0
1
0
1
1
1
1
0
2
0
1
1
1
1
2
0
0
1
1
1
2
1
1
1
1
1
1
1
1
1
2
2
1
1
2
2
2
3
1
1
2
1
1
2
1
1
2
2
1
0
0
2
1
1
1
2
1
3
2
1
1
1
0
2
1
0
2
1
1
2
2
0
0
0
0
1
1
1
2
1
0
0
2
1
0
0
2
1
1
0
0
1
1
2
2
2
2
2
1
1
1
1
1
1
1
0
0
1
0
0
2
1
1
1
0
1
1
0
2
1
1
0
0
1
1
1
2
1
0
2
2
0
0
1
1
0
0
1
1
0
0
2
0
0
1
0
1
0
0
0
0
0
1
2
2
1
2
2
1
1
1
0
2
2
1
0
0
3
1
1
2
1
1
0
0
2
1
0
2
1
2
2
2
2
2
2
1
1
2
0
2
1
0
2
0
0
2
2
1
1
2
2
2
1
2
1
1
0
2
0
0
0
1
1
2
2
2
0
2
2
0
1
2
2
1
2
1
0
1
1
1
2
2
2
2
1
1
2
1
2
0
0
1
1
0
1
1
0
0
2
1
1
0
0
0
0
0
0
2
1
0
1
1
1
1
1
2
3
2
1
2
1
1
0
3
0
0
1
1
1
1
2
2
0
0
4
2
1
1
2
1
0
0
2
2
0
0
1
2
2
2
0
0
1
1
1
1
2
1
2
0
0
0
1
0
0
1
0
2
2
2
2
2
2
1
2
2
2
2
2
2
2
2
2
2
2
1
2
1
1
2
1
0
2
2
2
2
2
1
0
0
2
1
1
0
0
1
1
1
2
0
1
1
1
0
1
0
0
1
2
0
1
1
1
2
0
1
2
2
0
1
1
2
1
1
0
1
0
1
2
1
0
2
1
0
0
0
1
0
0
0
1
0
2
2
1
0
1
0
0
0
1
2
0
2
1
1
2
0
2
2
3
1
1
0
1
0
0
0
1
3
1
0
0
0
2
2
1
1
2
3
3
1
2
2
2
1
2
0
1
0
2
0
0
2
1
2
2
3
2
1
2
2
1
2
0
0
0
0
1
0
0
1
0
2
1
2
1
2
1
1
1
0
2
1
0
0
1
1
1
1
2
2
1
1
2
2
2
2
2
1
0
1
2
2
2
2
2
2
2
0
0
0
2
2
3
2
2
3
1
2
2
1
1
1
0
0
0
1
3
0
2
2
2
0
0
0
3
0
0
1
0
1
2
2
1
0
1
1
2
2
3
0
0
0
1
1
1
0
0
0
2
2
1
1
0
2
2
0
2
1
1
1
0
2
2
0
0
1
1
2
2
2
2
1
2
2
1
2
0
0
1
0
1
1
0
1
0
0
1
1
1
0
1
2
0
0
1
0
0
0
0
2
0
2
1
2
2
2
2
2
2
0
1
2
3
0
3
1
1
0
1
2
2
2
1
0
0
2
2
0
1
2
2
0
0
2
1
1
2
2
1
0
0
0
0
0
2
0
1
2
0
0
2
0
0
0
1
0
1
0
1
1
0
2
1
0
1
1
2
1
0
1
1
2
1
1
2
0
0
1
1
2
3
2
0
2
2
2
2
1
1
2
2
2
0
1
1
2
1
1
1
1
0
1
1
2
0
1
1
0
1
1
2
2
1
1
2
0
2
2
1
1
1
1
2
2
0
1
2
0
0
0
2
0
0
0
0
2
1
1
2
1
1
1
2
0
0
0
2
0
2
1
2
0
0
3
1
2
2
1
0
1
2
0
1
1
0
3
2
1
0
2
0
0
2
1
2
1
2
1
2
0
2
2
2
0
2
2
2
2
1
2
1
0
0
0
0
2
1
0
2
0
2
1
1
1
2
0
0
2
1
0
0
0
0
0
0
1
2
1
1
1
2
2
1
0
1
2
1
2
2
2
3
2
2
1
1
1
1
1
2
0
0
0
1
3
0
0
0
2
1
2
2
2
2
1
2
1
3
1
1
2
2
0
0
2
2
0
0
2
0
2
2
3
1
0
3
2
1
1
1
1
1
1
2
1
2
2
3
2
2
2
2
4
1
1
1
0
0
0
0
0
1
2
0
2
1
1
2
1
0
2
0
0
1
1
2
1
0
0
0
0
0
0
0
1
1
2
1
2
2
2
2
2
2
2
2
1
2
2
1
2
1
1
2
1
1
1
1
2
2
2
2
2
2
2
1
1
0
2
2
2
2
2
1
1
2
1
1
2
1
1
1
1
1
2
1
2
1
0
0
2
1
1
0
0
1
0
1
2
0
1
0
1
1
2
3
1
0
0
2
0
1
0
2
1
2
0
1
1
1
0
2
4
2
1
0
0
2
2
0
0
2
1
0
1
0
1
0
1
0
0
1
2
0
2
2
2
0
0
1
0
2
4
3
0
1
1
2
1
3
1
2
1
2
0
0
1
2
1
3
1
3
1
2
0
1
1
1
1
0
1
1
0
0
1
1
1
1
1
2
0
3
1
1
1
0
0
2
0
0
1
2
2
1
1
0
1
2
1
1
1
1
1
2
2
1
2
2
1
1
2
1
1
2
2
1
1
1
1
2
2
2
2
2
2
0
1
2
2
2
0
0
0
0
2
2
1
2
2
2
2
1
1
1
1
2
2
2
2
1
1
2
2
3
2
1
1
1
1
3
2
3
2
2
2
1
1
2
2
2
3
1
1
1
2
1
2
1
0
1
1
1
0
1
1
0
0
2
1
0
1
2
1
1
2
1
3
2
1
1
1
1
0
1
0
2
2
2
1
2
3
1
2
2
0
1
3
3
1
1
1
2
1
0
2
1
2
1
1
2
0
1
1
2
2
2
0
0
2
1
0
0
2
1
2
1
3
1
0
0
3
1
1
1
0
0
0
0
1
0
1
2
2
1
1
1
1
3
3
1
2
2
2
2
1
2
1
2
3
2
2
2
3
1
1
3
2
1
1
1
1
2
2
2
0
0
2
2
2
1
1
2
2
1
2
1
2
0
0
1
0
1
2
2
2
1
1
0
0
0
2
2
2
1
1
1
2
1
1
1
1
1
1
1
0
0
2
1
1
0
1
3
1
0
0
0
2
1
0
0
2
1
0
0
2
1
0
0
0
1
1
1
1
1
1
2
2
3
2
3
1
2
1
2
1
1
1
0
2
1
2
3
0
0
0
2
3
2
0
2
1
2
2
2
2
2
2
0
1
1
0
2
0
0
1
2
1
0
1
3
2
2
1
3
1
0
0
1
0
0
0
0
0
4
2
4
2
2
0
2
3
2
2
2
1
0
1
2
2
2
4
2
0
0
2
1
2
0
3
2
2
2
1
1
0
1
2
2
3
3
3
2
3
3
2
3
3
1
1
1
2
1
1
2
1
2
2
2
0
1
2
2
2
0
0
1
0
1
1
2
2
1
1
0
1
0
0
0
0
0
0
1
0
0
2
1
1
1
2
1
0
0
0
0
0
0
2
0
0
0
0
0
1
0
2
0
1
1
1
1
0
0
2
0
0
0
1
2
2
2
1
0
1
1
2
0
1
1
1
1
0
1
0
1
1
2
0
0
1
1
3
0
2
0
1
0
0
1
0
0
0
1
1
0
1
2
1
2
3
0
0
0
2
0
3
1
3
2
0
0
3
0
0
1
1
0
1
2
1
0
2
2
0
1
2
1
1
1
1
1
2
2
1
2
1
0
0
1
2
1
0
2
1
3
1
0
0
0
0
1
2
1
2
2
2
1
1
2
2
2
1
2
1
2
1
2
1
2
2
2
2
2
1
2
2
0
1
2
1
2
2
0
2
2
1
2
2
2
2
0
1
1
2
2
2
2
0
0
1
1
2
2
2
2
0
2
2
2
0
0
2
2
1
0
1
0
1
0
1
1
0
2
2
3
2
1
1
2
2
0
0
2
0
2
2
1
1
2
1
2
2
2
0
0
0
1
0
1
1
1
1
1
0
2
1
0
1
0
2
2
0
0
0
0
1
2
2
0
0
0
1
1
4
3
2
2
0
2
2
1
2
1
0
2
0
3
1
0
2
1
0
1
3
0
1
1
0
1
1
0
1
1
2
1
2
2
1
0
0
0
0
1
0
2
2
2
2
1
3
1
2
1
1
2
2
1
1
1
1
3
2
1
0
1
0
2
2
2
2
2
1
0
2
2
2
2
2
0
2
2
2
0
1
0
1
2
2
1
2
1
1
2
2
2
2
0
2
1
2
2
2
0
0
2
1
1
1
1
2
2
1
1
1
1
0
1
1
1
2
2
2
1
1
2
1
1
2
2
2
1
1
0
0
2
0
0
2
1
1
1
1
2
0
0
0
0
1
0
1
1
2
2
1
2
3
0
2
1
1
1
1
2
1
3
2
2
0
1
1
0
0
2
1
1
0
1
3
1
2
2
0
0
2
1
1
1
0
1
0
0
0
0
1
2
1
1
1
2
2
0
0
0
2
1
2
2
1
2
2
0
1
0
1
2
1
0
2
1
1
1
1
1
0
0
0
1
0
1
2
2
0
1
0
0
0
1
1
3
0
1
1
1
2
0
0
0
0
0
0
1
1
1
1
1
0
0
2
0
0
1
1
1
2
1
1
2
1
1
1
2
2
1
1
2
1
2
1
2
1
0
0
2
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
0
1
2
2
2
2
2
0
0
0
1
1
0
0
2
2
2
0
1
3
1
1
2
2
2
2
2
1
2
2
0
1
1
0
0
0
1
2
0
1
0
1
0
0
0
0
1
0
1
1
1
3
3
2
0
0
1
1
1
0
0
1
2
2
0
0
3
1
1
0
0
0
1
4
2
2
1
0
1
1
1
0
0
0
0
0
1
1
1
0
3
2
2
2
0
1
0
1
0
2
1
1
1
1
0
0
1
1
0
3
2
2
1
1
0
0
3
3
0
2
1
1
3
0
0
1
2
2
2
1
0
0
0
2
1
1
2
2
1
2
2
0
1
1
1
1
1
1
0
2
1
0
1
1
2
1
2
2
2
2
2
1
1
2
1
2
0
1
2
1
0
0
1
0
0
0
2
1
2
1
2
2
2
1
0
2
1
0
0
0
2
2
1
0
0
0
2
1
1
2
2
2
1
2
3
2
1
2
2
2
1
1
1
1
0
2
1
2
1
1
3


==> data/model_accuracies.txt <==
0.198
0.198
0.329
0.495
0.578
0.705
0.824
0.894
0.935
0.951
0.960
0.961
0.957
0.964
0.961
0.959
0.947
0.931
0.959
0.975
0.981
0.992
0.994
0.999
0.994
0.998
0.998
0.996
0.998
0.988
0.978
0.947


==> data/predict_10.txt <==
9
4
11
9
9
2
0
2
2
5
11
13
15
21
4
15
5
4
8
8
16
14
1
3
1
11
7
5
21
9
14
15
10
19
7
4
2
9
17
12
2
1
4
10
9
21
11
4
7
7
17
1
0
17
1
6
9
4
12
6
21
8
7
9
11
9
9
11
7
9
11
21
5
14
7
5
4
12
7
11
13
7
8
0
8
0
14
0
9
4
15
2
15
6
4
7
15
9
13
9
1
8
14
19
11
2
0
9
5
7
0
7
1
2
5
3
9
5
3
19
10
11
9
6
4
0
5
15
11
1
9
0
5
5
5
7
0
10
5
7
4
14
0
5
16
8
15
6
22
19
18
0
9
12
10
7
12
10
7
15
5
3
0
11
3
4
0
17
10
2
9
13
11
11
13
16
11
15
7
1
16
1
3
9
8
10
3
3
5
19
2
2
15
6
7
0
4
9
7
4
7
21
12
11
4
12
16
0
9
2
12
11
11
2
0
12
5
0
7
18
14
8
11
3
20
3
12
9
8
12
9
19
0
5
2
7
1
10
17
7
7
5
18
10
4
9
3
1
4
1
17
17
1
7
11
2
7
6
9
13
14
2
1
7
5
9
11
11
4
12
10
7
14
7
0
7
2
1
9
9
9
1
16
12
2
3
6
11
10
2
0
11
18
12
9
19
14
15
0
1
13
3
0
11
0
10
19
7
8
7
4
1
7
7
13
12
16
13
11
11
6
2
9
9
11
10
1
15
18
8
16
11
5
1
6
10
9
7
8
8
17
15
4
23
10
0
3
7
3
0
7
4
15
6
8
9
1
7
2
15
7
4
22
13
6
3
10
6
14
9
4
7
8
4
5
5
21
12
16
17
2
14
7
4
4
6
12
12
11
12
1
7
18
7
1
10
11
9
15
11
11
2
0
11
5
11
13
9
22
7
15
5
5
16
0
5
9
12
7
11
2
10
0
3
5
6
13
16
6
8
15
9
13
8
9
7
15
0
17
0
4
0
7
7
10
5
11
1
6
9
8
9
10
19
3
8
14
17
1
3
10
4
15
4
9
1
4
1
10
10
3
5
14
0
6
2
2
7
6
7
18
5
12
10
16
13
8
5
1
7
3
7
8
2
7
5
7
3
13
7
7
5
9
14
0
11
3
6
5
1
3
4
8
4
11
2
8
7
4
7
8
8
13
11
20
7
19
0
7
7
5
3
8
12
6
9
2
11
8
12
16
11
20
7
12
1
12
10
15
0
18
11
15
1
17
14
5
15
13
11
9
13
10
7
12
11
11
14
5
7
9
4
14
6
12
9
2
5
9
3
4
7
3
7
7
20
15
2
5
7
19
16
10
7
17
10
8
7
8
5
7
9
7
4
15
4
11
8
3
18
7
8
12
3
10
12
3
2
2
10
12
9
15
2
9
12
1
18
7
7
10
10
8
2
1
13
11
0
9
15
5
8
11
12
8
7
10
2
14
7
5
1
12
5
0
29
13
7
11
8
12
14
1
7
15
4
9
10
8
4
18
7
2
6
4
9
11
10
10
6
19
11
7
4
2
1
7
9
6
14
0
15
3
11
17
5
10
12
7
9
11
18
10
7
2
14
13
11
15
23
13
18
8
15
10
10
10
6
15
14
6
9
8
7
11
11
2
2
6
7
9
7
13
7
1
2
16
8
14
7
14
7
11
15
10
2
10
12
3
0
15
10
4
6
7
12
9
9
14
7
9
25
11
4
9
4
1
4
3
19
11
9
1
13
2
1
6
11
1
13
6
10
11
7
0
7
10
9
16
14
19
2
5
7
8
5
4
10
13
7
11
9
2
2
2
11
8
12
2
0
2
7
7
2
15
7
11
14
4
18
11
4
14
21
4
4
14
9
15
7
3
10
7
8
19
12
1
8
8
3
11
4
10
25
10
18
7
7
8
7
2
2
8
7
2
9
4
4
9
0
10
0
11
21
7
8
8
13
19
6
16
2
21
18
9
11
3
7
12
3
9
10
7
9
1
9
11
14
9
11
11
7
3
8
12
2
8
9
3
15
0
16
14
8
7
5
3
18
15
16
10
11
15
15
11
1
7
3
5
15
8
6
14
8
4
14
16
11
3
7
9
1
6
2
1
23
4
15
15
7
7
7
7
17
1
11
10
13
4
16
14
9
7
11
6
14
1
16
8
6
7
7
17
9
0
19
4
7
10
5
1
7
7
2
7
6
16
15
10
12
3
15
0
0
7
3
9
12
9
11
30
7
8
3
11
7
8
2
7
11
11
28
1
10
6
11
6
11
2
8
1
11
12
11
7
8
5
15
3
8
10
9
1
19
12
15
15
1
20
3
10
2
17
7
5
3
7
11
6
6
21
11
1
3
7
10
4
3
8
2
20
7
7
10
15
7
1
2
11
0
17
12
2
17
9
8
13
3
7
2
0
15
8
12
5
13
0
8
7
5
12
19
7
19
11
15
7
6
9
13
7
0
9
2
5
10
2
0
10
5
2
9
2
10
11
12
11
9
6
9
5
7
4
5
7
7
7
11
11
11
7
8
15
5
1
9
7
8
6
5
0
16
6
30
6
12
5
4
2
30
9
10
2
9
7
22
2
10
4
16
2
13
14
3
20
6
5
12
16
7
10
3
7
5
4
16
5
8
10
6
2
12
3
8
5
9
5
13
15
8
3
12
1
10
10
9
7
10
11
19
0
12
4
2
11
16
10
11
5
9
5
3
9
7
9
16
7
7
5
9
0
15
4
11
9
31
5
6
8
5
1
1
0
9
8
11
4
1
3
13
2
5
11
9
5
8
8
9
11
6
2
1
19
2
12
9
15
0
2
11
14
15
2
7
9
10
1
2
8
8
19
6
9
14
7
9
15
4
30
10
13
12
8
11
5
18
17
0
15
4
12
7
8
15
6
3
12
5
7
9
2
4
7
7
9
11
6
9
8
0
7
7
9
17
7
3
4
7
15
5
11
4
7
11
15
4
9
11
8
3
8
6
14
7
11
0
11
8
4
0
4
2
8
15
12
16
3
17
5
10
5
8
11
8
0
7
10
1
6
1
1
7
12
10
7
9
10
4
7
14
10
9
7
3
2
0
2
7
9
7
11
9
13
14
11
11
8
9
1
21
11
3
15
9
7
9
7
16
2
6
21
7
2
4
20
15
8
9
4
18
15
2
1
15
7
3
14
11
6
13
4
6
0
16
7
12
7
0
7
9
3
7
1
13
3
9
2
7
10
20
2
2
12
15
5
7
16
9
7
0
16
10
7
10
8
7
6
10
7
13
14
7
9
3
9
13
3
12
3
9
1
2
10
10
10
2
5
9
7
1
13
2
13
12
9
0
5
15
15
16
17
17
9
11
1
12
7
14
6
4
7
11
24
0
0
14
1
13
2
1
14
5
3
9
3
4
14
0
4
5
20
7
7
7
1
12
0
2
14
15
6
5
7
22
11
11
15
4
7
7
9
2
0
26
8
7
18
2
7
10
7
11
15
9
4
7
4
13
17
10
7
9
4
0
5
16
2
7
7
5
8
15
7
13
11
15
16
9
4
7
7
13
7
20
1
8
1
13
8
14
9
4
5
15
5
13
4
8
11
9
6
7
2
13
6
5
6
8
10
16
3
10
11
9
2
16
10
7
4
11
4
10
16
21
6
10
15
3
9
11
10
13
10
4
7
11
0
15
13
9
12
4
6
9
17
10
11
10
10
4
4
2
29
15
2
15
6
2
5
7
15
2
7
14
8
13
15
12
18
6
10
13
10
7
14
2
8
10
5
11
7
10
6
9
11
10
12
21
9
7
12
14
1
15
12
3
10
3
9
7
5
4
4
8
0
0
8
15
5
16
1
14
3
15
7
14
10
6
11
11
11
16
0
9
2
12
10
7
3
0
2
7
5
16
7
2
4
9
0
4
5
18
11
5
7
16
0
2
10
11
16
12
2
2
7
8
7
2
0
3
5
0
16
12
10
0
7
17
11
11
8
15
4
11
1
17
4
18
10
13
12
5
15
4
3
7
9
12
10
4
8
7
8
14
6
9
15
1
13
7
15
2
18
6
4
17
7
10
10
1
16
16
1
7
9
11
0
2
8
7
11
7
3
0
4
6
9
2
7
3
16
7
12
13
15
12
16
7
12
7
7
8
7
12
15
11
31
13
9
8
6
12
9
12
12
15
9
9
14
7
5
10
13
7
3
7
5
10
7
7
1
7
6
3
8
0
15
12
19
7
17
7
15
14
1
7
15
1
11
6
9
0
8
9
2
19
9
3
8
4
11
0
2
5
4
4
1
5
13
5
0
9
11
16
19
21
21
9
6
0
24
21
2
5
4
11
2
7
13
1
19
7
0
12
12
11
10
8
10
2
4
11
0
8
7
14
7
6
15
6
11
8
5
18
15
14
10
12
1
10
19
11
2
0
4
0
16
16
7
7
6
7
7
12
6
3
2
8
4
6
7
3
15
10
8
10
19
11
5
13
9
11
3
9
12
4
13
3
11
13
8
0
11
9
13
9
5
4
5
4
7
19
7
5
7
7
7
8
11
7
10
15
9
21
12
10
7
3
20
2
0
5
9
0
10
10
17
9
9
0
23
8
10
11
0
7
5
12
7
8
1
6
1
2
1
1
13
9
8
14
3
9
10
7
6
8
15
8
11
10
6
2
2
15
2
5
11
11
7
7
13
7
10
2
10
7
7
7
5
12
31
7
6
7
6
14
16
13
11
7
15
7
4
21
6
16
11
12
7
16
4
16
15
10
7
7
15
10
2
7
7
12
5
5
10
21
14
10
12
12
4
18
9
15
4
6
7
7
3
7
6
7
9
13
7
4
8
8
1
9
0
7
7
10
10
7
2
9
11
6
7
4
2
0
4
18
7
16
10
5
13
14
2
7
5
8
12
7
9
1
3
8
3
9
7
2
7
12
17
2
15
14
12
0
11
11
15
17
7
21
9
5
1
6
6
7
7
16
5
6
10
8
7
7
14
8
15
7
10
15
6
13
2
7
0
8
10
9
3
2
7
6
5
13
0
21
7
1
16
0
12
4
7
10
10
3
3
19
11
16
8
14
17
16
10
5
20
11
5
7
1
5
1
0
15
7
11
7
22
11
6
15
5
0
3
3
9
5
8
3
7
17
9
12
7
3
8
9
10
16
1
12
0
1
6
7
9
11
6
15
7
5
0
11
10
19
11
6
10
3
4
2
6
9
11
3
1
7
1
7
14
0
4
19
8
7
16
6
7
6
19
7
0
6
7
9
7
5
5
6
4
6
0
2
4
10
2
9
14
10
10
8
16
2
7
11
5
15
9
11
10
1
9
4
9
7
16
15
15
15
4
9
4
1
1
2
1
6
13
3
12
17
8
10
20
16
1
7
2
10
11
7
6
9
3
0
10
2
10
1
7
8
3
8
15
14
7
5
4
11
13
8
9
15
0
6
13
11
3
4
11
9
17
11
7
0
1
10
11
7
14
5
15
7
20
4
5
6
10
19
11
4
8
8
13
6
10
12
9
2
4
2
16
16
6
9
9
4
6
11
14
6
4
4
15
0
7
6
19
11
16
9
13
13
2
10
7
14
4
8
4
7
10
16
0
14
11
4
3
13
14
1
8
16
11
0
7
8
9
7
11
14
7
8
12
14
11
20
7
19
1
4
13
10
1
10
3
8
6
11
1
9
7
6
9
7
0
10
15
11
6
0
11
7
9
2
7
4
11
3
14
12
3
12
10
17
14
9
8
14
7
15
1
7
1
14
7
5
8
7
8
0
4
1
5
13
13
11
6
20
1
7
15
2
5
1
12
0
13
10
15
16
5
10
2
3
11
22
7
8
12
12
6
19
7
0
16
13
2
4
10
8
6
8
6
18
7
12
7
9
7
8
16
11
7
0
16
0
17
1
17
8
7
11
11
8
11
10
7
10
2
11
6
21
1
6
0
6
31
12
2
8
14
11
7
7
7
9
4
8
4
14
7
10
3
12
12
20
12
6
14
5
2
9
1
10
14
6
6
3
12
7
9
9
7
3
8
0
7
9
0
5
1
8
9
7
10
6
10
5
1
1
15
6
3
11
0
0
10
15
0
4
10
3
9
6
10
6
8
5
7
0
17
12
16
1
5
9
16
11
4
10
2
7
18
2
0
3
5
9
19
9
7
1
6
7
14
8
9
12
3
2
12
9
2
7
7
5
1
10
11
10
11
6
10
12
7
9
3
15
10
3
7
6
3
4
15
15
9
6
2
0
13
3
8
4
8
15
19
7
10
2
14
4
1
2
12
4
13
10
8
11
4
7
7
12
5
7
4
11
1
11
0
7
8
7
8
13
10
5
29
14
8
10
11
5
11
19
11
7
7
2
10
17
9
6
0
9
7
3
1
15
3
14
17
12
10
2
10
10
15
12
7
10
15
0
8
6
14
21
5
15
4
7
1
15
16
0
13
0
11
8
18
10
8
9
12
7
14
11
14
3
11
6
7
9
10
12
0
6
6
1
8
4
13
7
12
17
6
8
7
15
5
0
7
9
10
13
11
7
8
3
5
11
2
14
7
2
13
10
11
9
14
12
0
0
9
9
7
0
15
7
7
5
7
8
0
7
9
7
13
10
14
15
7
19
0
12
8
4
2
6
9
7
7
3
2
16
0
7
11
0
4
12
8
4
2
9
5
8
6
15
6
9
5
9
7
0
15
12
3
11
2
5
2
7
7
7
9
5
7
7
9
10
10
9
10
12
2
7
16
13
7
8
3
3
12
9
3
3
13
10
2
7
4
9
9
1
7
10
13
0
16
12
5
4
3
4
11
12
7
7
15
12
7
2
12
6
12
12
7
18
10
7
21
9
15
2
8
8
15
1
0
13
0
4
12
9
11
0
1
2
7
8
3
14
3
15
0
7
7
9
20
0
5
11
19
2
4
14
5
7
11
7
3
7
6
11
20
15
11
0
8
2
6
16
7
18
12
15
7
7
6
7
3
7
2
0
7
11
11
7
9
4
31
10
10
0
9
9
21
7
8
11
13
9
6
7
7
13
6
7
7
14
6
6
5
15
6
7
1
8
6
2
17
13
10
7
9
0
5
2
3
11
9
2
2
2
1
14
7
5
10
13
14
2
7
6
2
8
8
9
2
8
11
3
18
8
17
19
9
11
9
11
3
14
9
9
2
3
15
5
9
12
7
9
15
9
14
6
10
2
6
9
7
15
2
1
1
15
14
10
6
7
3
0
1
13
15
5
6
11
14
5
12
14
7
1
14
9
7
7
2
13
6
12
10
9
0
13
8
2
13
20
7
11
15
1
7
9
5
14
8
0
1
2
8
11
10
0
8
2
4
11
6
7
13
4
17
12
1
4
7
1
9
0
7
5
9
17
12
8
10
8
0
7
1
10
4
10
14
7
6
9
9
9
20
5
9
14
9
9
4
7
5
3
3
2
12
6
2
2
9
6
11
6
13
11
5
7
1
11
7
7
7
9
3
1
10
7
13
0
7
11
4
0
7
11
4
1
7
7
0
0
16
3
15
12
11
0
6
5
7
7
15
9
2
12
15
5
7
16
0
6
4
14
12
7
11
14
5
9
9
5
3
6
16
1
9
2
7
2
12
3
7
9
11
6
6
9
4
6
6
19
9
7
5
6
10
14
4
16
7
0
9
5
0
6
4
24
10
4
11
1
1
1
14
18
8
19
10
21
14
9
13
6
9
21
13
5
5
3
15
8
12
6
31
16
9
4
2
17
14
12
1
9
11
7
7
10
4
9
2
0
4
7
7
13
15
10
9
21
0
8
5
1
0
7
8
18
2
16
0
12
11
10
11
10
5
12
13
9
3
12
10
6
9
18
7
11
1
7
12
14
21
0
11
3
7
17
11
2
10
19
15
9
9
12
7
14
5
4
6
0
7
17
11
15
13
17
11
7
2
7
1
3
2
12
6
6
2
2
2
0
9
7
11
5
6
2
9
3
6
11
10
14
6
9
6
1
7
1
3
2
15
0
0
12
10
0
4
7
7
10
11
0
1
16
4
8
7
8
10
7
4
16
17
2
5
16
15
12
3
3
7
9
18
5
8
10
16
15
21
10
10
14
9
1
11
4
11
4
9
11
10
7
18
0
9
8
6
3
14
10
15
7
9
7
11
10
7
9
11
8
11
8
8
13
8
1
7
10
2
8
8
10
15
7
9
6
4
7
0
18
19
6
2
4
10
18
7
4
6
7
11
0
0
2
5
15
4
2
12
3
3
0
13
2
7
5
10
11
4
11
8
10
8
14
2
0
9
0
15
13
3
6
4
0
10
0
6
12
7
9
11
10
1
10
13
11
6
13
11
20
12
1
15
18
3
1
3
4
16
16
2
9
14
14
12
13
4
12
7
3
10
19
10
9
7
10
8
10
15
11
7
11
4
7
7
9
14
7
4
4
0
1
1
8
4
7
7
9
16
14
1
11
7
14
17
2
10
14
14
9
3
17
8
15
3
10
21
15
16
3
7
16
6
7
4
6
5
21
2
12
5
11
1
7
2
9
8
9
6
21
10
14
6
3
11
0
2
9
8
8
6
10
3
13
0
5
5
7
6
9
19
1
10
9
15
3
7
17
11
3
7
3
7
12
7
11
0
13
2
10
12
10
4
16
8
8
4
3
4
5
14
1
2
6
14
16
1
2
2
2
11
9
7
8
14
5
4
6
7
21
11
8
11
14
7
7
12
3
5
0
11
14
17
15
19
2
9
15
10
2
9
13
13
14
19
3
15
5
15
9
7
3
1
9
9
8
0
9
10
14
7
8
11
31
16
4
15
14
2
2
5
28
12
2
9
15
7
7
7
10
8
11
12
11
2
4
2
12
7
6
7
9
9
19
13
1
7
9
10
2
8
8
10
7
11
10
6
7
0
8
16
12
0
7
8
4
10
7
5
7
8
17
15
15
2
11
13
3
5
16
2
8
3
0
10
7
17
7
12
2
2
18
2
14
13
14
10
5
5
9
13
16
2
0
14
12
15
13
12
3
3
12
3
10
8
4
2
17
6
6
9
12
1
7
10
7
2
8
6
15
15
8
5
14
8
8
12
7
6
2
11
19
11
15
11
12
2
7
6
3
6
2
7
0
15
3
0
10
9
7
16
0
15
15
12
4
4
6
19
3
12
6
11
2
0
12
1
4
2
6
14
7
10
1
10
13
10
3
6
9
12
6
17
6
10
15
9
1
11
10
7
4
7
14
15
8
14
7
3
19
9
14
11
5
15
9
8
6
11
0
1
15
6
16
0
7
0
18
3
8
9
9
9
11
6
23
2
8
4
14
13
0
7
14
13
6
8
2
4
11
12
7
2
7
7
3
11
19
8
4
7
1
8
7
5
11
7
16
15
11
8
9
17
0
6
0
10
0
10
2
3
6
17
3
11
8
7
0
8
12
15
10
12
14
7
6
7
14
7
29
7
8
7
9
11
7
10
12
7
5
0
7
7
12
10
3
8
1
2
3
6
7
0
18
8
17
14
1
7
17
13
7
4
15
7
9
10
7
6
13
11
7
6
14
3
5
6
0
12
8
14
12
7
5
15
4
14
14
17
6
1
5
11
9
2
12
8
2
18
6
4
1
19
7
12
18
0
1
15
15
3
11
0
7
2
10
7
17
7
8
16
3
8
21
8
8
7
6
5
7
3
11
9
0
9
9
8
11
10
7
7
15
15
2
13
12
4
14
15
11
5
1
8
0
9
4
20
6
14
7
3
13
9
2
6
4
6
1
5
7
9
11
8
10
1
11
11
12
7
11
5
13
5
8
8
12
7
16
10
7
13
12
9
17
5
2
2
11
10
7
9
23
13
7
0
14
7
31
2
17
9
17
7
8
14
1
15
10
1
0
3
11
11
9
31
0
8
21
13
10
8
8
15
15
4
12
10
16
9
0
9
12
2
5
2
4
8
7
10
7
1
0
14
14
10
4
1
0
19
6
5
11
4
11
11
13
11
7
9
7
9
4
7
5
8
7
10
18
2
7
17
23
7
16
14
15
2
17
4
18
4
3
10
14
11
17
5
1
5
6
17
15
2
2
9
1
8
9
0
2
2
14
6
0
1
10
7
3
15
6
7
17
0
9
11
1
3
11
14
7
8
2
3
16
5
6
11
12
4
7
1
4
8
11
12
14
7
7
16
10
7
12
3
15
9
6
7
31
10
1
19
11
8
0
16
3
5
2
6
1
7
0
16
16
25
7
15
7
17
7
7
11
11
7
8
12
11
3
6
9
7
13
11
12
7
7
6
15
15
28
12
0
12
17
11
1
11
20
0
14
3
3
1
15
7
0
12
13
9
8
11
9
7
2
11
3
14
16
10
10
11
4
13
8
4
2
7
15
14
2
3
4
7
14
0
17
5
7
8
4
12
24
13
4
4
8
16
7
7
2
12
18
7
0
9
1
11
7
15
6
7
1
17
7
0
3
4
4
10
16
3
3
20
2
14
8
12
3
9
11
0
0
2
9
2
8
11
1
9
14
9
7
7
5
19
19
0
11
6
3
18
11
8
15
16
7
2
4
13
15
11
2
5
1
3
13
16
14
7
2
2
1
10
11
15
9
7
7
3
6
6
1
7
1
17
1
12
12
3
7
13
11
1
16
7
0
5
9
1
0
6
11
7
7
7
7
2
2
0
5
14
23
20
9
0
8
7
6
11
2
10
2
9
4
7
5
7
0
8
2
12
8
9
16
10
14
9
17
10
15
10
7
4
3
3
0
6
7
2
14
7
6
8
2
9
17
0
9
4
8
4
2
9
2
16
9
4
10
2
0
2
12
18
2
8
11
7
7
2
6
6
13
4
8
10
9
25
21
9
9
9
19
9
19
17
11
5
7
7
4
6
0
6
15
3
10
9
9
14
15
5
12
8
6
15
7
9
6
10
17
9
7
14
3
4
4
15
19
2
10
13
14
7
19
19
6
20
11
10
5
13
2
12
10
7
7
10
5
0
7
1
16
7
16
4
7
2
9
12
10
13
15
4
10
13
9
7
14
0
3
0
7
9
9
8
10
9
4
5
7
15
6
8
2
10
19
16
5
1
1
16
9
4
4
12
18
4
8
13
11
10
7
7
4
1
7
7
7
15
11
8
9
5
15
11
19
3
24
9
8
1
12
10
17
4
5
9
13
12
11
13
9
2
9
14
5
0
5
15
11
18
6
7
7
12
10
6
2
5
15
8
10
7
9
4
1
5
7
21
3
2
13
0
15
5
7
10
7
18
4
7
4
2
7
7
1
1
4
8
9
13
0
4
4
3
11
1
11
12
7
8
13
12
5
3
0


==> data/processed_e2e_results_coco.csv <==
Tensor,Q,Accuracy,Type
6.091,5.0,0.2904,E2E
20.6756,5.0,0.4416,Dynamic
20.6756,5.0,0.7268,E2E
17.1986,5.0,0.5912,Dynamic
17.1986,5.0,0.7892,E2E
16.4884,5.0,0.226,Dynamic
16.4884,5.0,0.468,E2E
20.8324,5.0,0.6716,Dynamic
20.8324,5.0,0.89,E2E
21.0326,5.0,0.542,Dynamic
21.0326,5.0,0.8084,E2E
13.2764,5.0,0.2196,Dynamic
13.2764,5.0,0.4364,E2E
17.3602,5.0,0.4096,Dynamic
17.3602,5.0,0.5348,E2E
21.0236,5.0,0.6884,Dynamic
21.0236,5.0,0.9052,E2E
14.612,5.0,0.2036,Dynamic
14.612,5.0,0.4088,E2E
8.764,5.0,0.118,Dynamic
8.764,5.0,0.2908,E2E
6.9032,5.0,0.1412,Dynamic
6.9032,5.0,0.2588,E2E
18.8684,5.0,0.6004,Dynamic
18.8684,5.0,0.7732,E2E
20.6846,5.0,0.5748,Dynamic
20.6846,5.0,0.8176,E2E
17.45,5.0,0.3692,Dynamic
17.45,5.0,0.64,E2E
17.37,5.0,0.4084,Dynamic
17.37,5.0,0.6152,E2E
19.6244,5.0,0.4908,Dynamic
19.6244,5.0,0.7644,E2E
18.6598,5.0,0.3672,Dynamic
18.6598,5.0,0.5512,E2E
17.7394,5.0,0.356,Dynamic
17.7394,5.0,0.578,E2E
17.6124,5.0,0.3984,Dynamic
17.6124,5.0,0.614,E2E
17.178,5.0,0.3572,Dynamic
17.178,5.0,0.498,E2E
9.4078,5.0,0.1312,Dynamic
9.4078,5.0,0.2836,E2E
9.1902,5.0,0.1436,Dynamic
9.1902,5.0,0.3184,E2E
10.253,5.0,0.1592,Dynamic
10.253,5.0,0.3548,E2E
14.4234,5.0,0.466,Dynamic
14.4234,5.0,0.61,E2E
19.0132,5.0,0.4884,Dynamic
19.0132,5.0,0.6696,E2E
14.5638,5.0,0.312,Dynamic
14.5638,5.0,0.4728,E2E
16.2652,5.0,0.3556,Dynamic
16.2652,5.0,0.5852,E2E
16.6718,5.0,0.3364,Dynamic
16.6718,5.0,0.5704,E2E
14.8314,5.0,0.3112,Dynamic
14.8314,5.0,0.4912,E2E
15.2774,5.0,0.2784,Dynamic
15.2774,5.0,0.4776,E2E
15.8226,5.0,0.3132,Dynamic
15.8226,5.0,0.5056,E2E
14.466,5.0,0.302,Dynamic
14.466,5.0,0.5188,E2E
10.8804,5.0,0.1588,Dynamic
10.8804,5.0,0.3168,E2E
8.4946,5.0,0.1624,Dynamic
8.4946,5.0,0.3024,E2E
8.2866,5.0,0.142,Dynamic
8.2866,5.0,0.2576,E2E
6.091,10.0,0.2928,E2E
20.6756,10.0,0.8616,E2E
17.1986,10.0,0.8208,E2E
16.4884,10.0,0.6116,E2E
20.8324,10.0,0.9448,E2E
21.0326,10.0,0.896,E2E
13.2764,10.0,0.5656,E2E
17.3602,10.0,0.5796,E2E
21.0236,10.0,0.9464,E2E
14.612,10.0,0.5176,E2E
8.764,10.0,0.3736,E2E
6.9032,10.0,0.3128,E2E
18.8684,10.0,0.8132,E2E
20.6846,10.0,0.8792,E2E
17.45,10.0,0.7176,E2E
17.37,10.0,0.698,E2E
19.6244,10.0,0.8436,E2E
18.6598,10.0,0.6408,E2E
17.7394,10.0,0.6736,E2E
17.6124,10.0,0.7052,E2E
17.178,10.0,0.5896,E2E
9.4078,10.0,0.3432,E2E
9.1902,10.0,0.4088,E2E
10.253,10.0,0.4396,E2E
14.4234,10.0,0.646,E2E
19.0132,10.0,0.7316,E2E
14.5638,10.0,0.5584,E2E
16.2652,10.0,0.662,E2E
16.6718,10.0,0.6684,E2E
14.8314,10.0,0.5624,E2E
15.2774,10.0,0.602,E2E
15.8226,10.0,0.602,E2E
14.466,10.0,0.5988,E2E
10.8804,10.0,0.404,E2E
8.4946,10.0,0.3776,E2E
8.2866,10.0,0.31,E2E
6.091,20.0,0.2944,E2E
20.6756,20.0,0.9724,E2E
17.1986,20.0,0.8564,E2E
16.4884,20.0,0.7656,E2E
20.8324,20.0,0.984,E2E
21.0326,20.0,0.9744,E2E
13.2764,20.0,0.6728,E2E
17.3602,20.0,0.6568,E2E
21.0236,20.0,0.9808,E2E
14.612,20.0,0.6428,E2E
8.764,20.0,0.4556,E2E
6.9032,20.0,0.3512,E2E
18.8684,20.0,0.854,E2E
20.6846,20.0,0.926,E2E
17.45,20.0,0.782,E2E
17.37,20.0,0.7752,E2E
19.6244,20.0,0.9084,E2E
18.6598,20.0,0.7472,E2E
17.7394,20.0,0.7408,E2E
17.6124,20.0,0.7996,E2E
17.178,20.0,0.7092,E2E
9.4078,20.0,0.4,E2E
9.1902,20.0,0.4824,E2E
10.253,20.0,0.5288,E2E
14.4234,20.0,0.666,E2E
19.0132,20.0,0.7984,E2E
14.5638,20.0,0.6224,E2E
16.2652,20.0,0.726,E2E
16.6718,20.0,0.7508,E2E
14.8314,20.0,0.648,E2E
15.2774,20.0,0.696,E2E
15.8226,20.0,0.7004,E2E
14.466,20.0,0.6912,E2E
10.8804,20.0,0.4864,E2E
8.4946,20.0,0.4384,E2E
8.2866,20.0,0.3764,E2E
6.091,50.0,0.2956,E2E
20.6756,50.0,1.0416,E2E
17.1986,50.0,0.8928,E2E
16.4884,50.0,0.8828,E2E
20.8324,50.0,1.0256,E2E
21.0326,50.0,1.0388,E2E
13.2764,50.0,0.7728,E2E
17.3602,50.0,0.778,E2E
21.0236,50.0,1.0208,E2E
14.612,50.0,0.7752,E2E
8.764,50.0,0.5796,E2E
6.9032,50.0,0.4076,E2E
18.8684,50.0,0.8912,E2E
20.6846,50.0,0.9788,E2E
17.45,50.0,0.8568,E2E
17.37,50.0,0.8744,E2E
19.6244,50.0,0.9756,E2E
18.6598,50.0,0.8912,E2E
17.7394,50.0,0.818,E2E
17.6124,50.0,0.9152,E2E
17.178,50.0,0.8472,E2E
9.4078,50.0,0.4644,E2E
9.1902,50.0,0.5728,E2E
10.253,50.0,0.6052,E2E
14.4234,50.0,0.6768,E2E
19.0132,50.0,0.8796,E2E
14.5638,50.0,0.7144,E2E
16.2652,50.0,0.8,E2E
16.6718,50.0,0.8464,E2E
14.8314,50.0,0.7316,E2E
15.2774,50.0,0.7992,E2E
15.8226,50.0,0.8044,E2E
14.466,50.0,0.8096,E2E
10.8804,50.0,0.5936,E2E
8.4946,50.0,0.5352,E2E
8.2866,50.0,0.4672,E2E
6.091,100.0,0.2972,E2E
20.6756,100.0,1.0716,E2E
17.1986,100.0,0.9028,E2E
16.4884,100.0,0.9476,E2E
20.8324,100.0,1.0488,E2E
21.0326,100.0,1.0516,E2E
13.2764,100.0,0.8224,E2E
17.3602,100.0,0.858,E2E
21.0236,100.0,1.0444,E2E
14.612,100.0,0.8432,E2E
8.764,100.0,0.6476,E2E
6.9032,100.0,0.4512,E2E
18.8684,100.0,0.9108,E2E
20.6846,100.0,1.0052,E2E
17.45,100.0,0.9116,E2E
17.37,100.0,0.9276,E2E
19.6244,100.0,1.01,E2E
18.6598,100.0,0.9756,E2E
17.7394,100.0,0.8796,E2E
17.6124,100.0,0.9704,E2E
17.178,100.0,0.9192,E2E
9.4078,100.0,0.5012,E2E
9.1902,100.0,0.6312,E2E
10.253,100.0,0.6436,E2E
14.4234,100.0,0.682,E2E
19.0132,100.0,0.9152,E2E
14.5638,100.0,0.7696,E2E
16.2652,100.0,0.8632,E2E
16.6718,100.0,0.8964,E2E
14.8314,100.0,0.808,E2E
15.2774,100.0,0.8652,E2E
15.8226,100.0,0.868,E2E
14.466,100.0,0.8796,E2E
10.8804,100.0,0.6784,E2E
8.4946,100.0,0.6008,E2E
8.2866,100.0,0.5388,E2E
1,0.67,0.0,Baseline
2,0.67,0.0016,Baseline
3,0.67,0.0028,Baseline
4,0.67,0.0032,Baseline
5,0.67,0.002,Baseline
7,0.67,0.0048,Baseline
8,0.67,0.004,Baseline
9,0.67,0.0032,Baseline
10,0.67,0.004,Baseline
11,0.67,0.0088,Baseline
12,0.67,0.0072,Baseline
13,0.67,0.0056,Baseline
14,0.67,0.0104,Baseline
15,0.67,0.0108,Baseline
16,0.67,0.0284,Baseline
17,0.67,0.0444,Baseline
18,0.67,0.0492,Baseline
19,0.67,0.072,Baseline
20,0.67,0.1132,Baseline
21,0.67,0.1688,Baseline
22,0.67,0.2756,Baseline
23,0.67,0.38,Baseline
24,0.67,0.5284,Baseline
25,0.67,0.5744,Baseline
26,0.67,0.6252,Baseline
27,0.67,0.6292,Baseline
28,0.67,0.6452,Baseline
29,0.67,0.622,Baseline
30,0.67,0.7524,Baseline
31,0.67,0.8548,Baseline
32,0.67,0.998,Baseline
32,0.67,0.998,Baseline
6,0.67,0.0012,Baseline
32,0.67,0.9772,Baseline-plora
1,0.67,0.0008,Baseline-plora
2,0.67,0.0028,Baseline-plora
3,0.67,0.0024,Baseline-plora
4,0.67,0.002,Baseline-plora
5,0.67,0.0024,Baseline-plora
6,0.67,0.0016,Baseline-plora
7,0.67,0.006,Baseline-plora
8,0.67,0.0028,Baseline-plora
9,0.67,0.0064,Baseline-plora
10,0.67,0.0084,Baseline-plora
11,0.67,0.012,Baseline-plora
12,0.67,0.0112,Baseline-plora
13,0.67,0.0124,Baseline-plora
14,0.67,0.0136,Baseline-plora
13,0.67,0.0124,Baseline-plora
15,0.67,0.016,Baseline-plora
14,0.67,0.0136,Baseline-plora
16,0.67,0.0284,Baseline-plora
15,0.67,0.016,Baseline-plora
17,0.67,0.0536,Baseline-plora
16,0.67,0.0284,Baseline-plora
18,0.67,0.064,Baseline-plora
17,0.67,0.0536,Baseline-plora
19,0.67,0.0924,Baseline-plora
18,0.67,0.064,Baseline-plora
20,0.67,0.1368,Baseline-plora
21,0.67,0.1844,Baseline-plora
19,0.67,0.0924,Baseline-plora
22,0.67,0.2988,Baseline-plora
20,0.67,0.1368,Baseline-plora
23,0.67,0.4204,Baseline-plora
21,0.67,0.1844,Baseline-plora
24,0.67,0.5576,Baseline-plora
22,0.67,0.2988,Baseline-plora
25,0.67,0.586,Baseline-plora
26,0.67,0.6264,Baseline-plora
23,0.67,0.4204,Baseline-plora
24,0.67,0.5576,Baseline-plora
27,0.67,0.6232,Baseline-plora
28,0.67,0.6412,Baseline-plora
25,0.67,0.586,Baseline-plora
29,0.67,0.6328,Baseline-plora
26,0.67,0.6264,Baseline-plora
30,0.67,0.7676,Baseline-plora
27,0.67,0.6232,Baseline-plora
31,0.67,0.8876,Baseline-plora
32,0.67,0.9772,Baseline-plora
28,0.67,0.6412,Baseline-plora
29,0.67,0.6328,Baseline-plora
30,0.67,0.7676,Baseline-plora
31,0.67,0.8876,Baseline-plora
32,0.67,0.9772,Baseline-plora
1,0.67,0.002,Baseline-trunk-lora
2,0.67,0.0028,Baseline-trunk-lora
3,0.67,0.012,Baseline-trunk-lora
4,0.67,0.016,Baseline-trunk-lora
5,0.67,0.0136,Baseline-trunk-lora
6,0.67,0.0248,Baseline-trunk-lora
7,0.67,0.034,Baseline-trunk-lora
8,0.67,0.0476,Baseline-trunk-lora
9,0.67,0.0572,Baseline-trunk-lora
10,0.67,0.0756,Baseline-trunk-lora
11,0.67,0.1028,Baseline-trunk-lora
12,0.67,0.1112,Baseline-trunk-lora
13,0.67,0.1536,Baseline-trunk-lora
14,0.67,0.1732,Baseline-trunk-lora
15,0.67,0.2248,Baseline-trunk-lora
16,0.67,0.3148,Baseline-trunk-lora
17,0.67,0.3916,Baseline-trunk-lora
18,0.67,0.4664,Baseline-trunk-lora
19,0.67,0.5412,Baseline-trunk-lora
20,0.67,0.6032,Baseline-trunk-lora
21,0.67,0.676,Baseline-trunk-lora
22,0.67,0.778,Baseline-trunk-lora
23,0.67,0.8304,Baseline-trunk-lora
24,0.67,0.9,Baseline-trunk-lora
25,0.67,0.9296,Baseline-trunk-lora
26,0.67,0.9576,Baseline-trunk-lora
27,0.67,0.9728,Baseline-trunk-lora
28,0.67,0.9916,Baseline-trunk-lora
29,0.67,1.0156,Baseline-trunk-lora
30,0.67,1.0432,Baseline-trunk-lora
31,0.67,1.08,Baseline-trunk-lora
32,0.67,1.1152,Baseline-trunk-lora


==> data/result_test_flickr8k_plora_s1_e50_ratio3_with_head.csv <==
Inference Result,Layer
0.6646077825818406,32.0
0.6213712168004941,31.0
0.5843113032736257,30.0
0.5262507720815318,29.0
0.5206917850525016,28.0
0.5089561457689932,27.0
0.5058678196417542,26.0
0.4823965410747375,25.0
0.45398394070413833,24.0
0.38789376158122296,23.0
0.3150092649783817,22.0
0.21494749845583694,21.0
0.14762198888202593,20.0
0.07967881408276714,19.0
0.05867819641754169,18.0
0.0426189005558987,17.0
0.025941939468807906,16.0
0.01605929586164299,15.0
0.011117974058060531,14.0
0.008029647930821495,13.0
0.008647313156269302,12.0
0.008029647930821495,11.0
0.00926497838171711,10.0
0.004941321803582459,9.0
0.004941321803582459,8.0
0.0037059913526868438,7.0
0.0037059913526868438,6.0
0.0030883261272390363,5.0
0.0024706609017912293,4.0
0.004323656578134651,3.0
0.0030883261272390363,2.0
0.0018529956763434219,1.0


==> data/result_test_flickr8k_tlora_s1_e100_ratio3_without_head.csv <==
Inference Result,Layer
0.6917850525015442,32.0
0.6732550957381099,31.0
0.6516368128474367,30.0
0.634342186534898,29.0
0.6207535515750463,28.0
0.6151945645460161,27.0
0.6102532427424336,26.0
0.5892526250772081,25.0
0.5713403335392218,24.0
0.5046324891908586,23.0
0.4638665843113033,22.0
0.40086473131562694,21.0
0.3218035824583076,20.0
0.19518221124150711,19.0
0.12291537986411365,18.0
0.07226683137739345,17.0
0.04076590487955528,16.0
0.016676961087090797,15.0
0.012353304508956145,14.0
0.0074119827053736875,13.0
0.0037059913526868438,12.0
0.006176652254478073,11.0
0.009882643607164917,10.0
0.005558987029030266,9.0
0.004941321803582459,8.0
0.0024706609017912293,7.0
0.0024706609017912293,6.0
0.0024706609017912293,5.0
0.0018529956763434219,4.0
0.0018529956763434219,3.0
0.0006176652254478073,2.0
0.0012353304508956147,1.0


==> data/result_test_flickr8k_zeroshot.csv <==
Inference Result,Layer
0.6788140827671402,32.0
0.6226065472513898,31.0
0.5614576899320568,30.0
0.47004323656578134,29.0
0.4589252625077208,28.0
0.4410129709697344,27.0
0.44718962322421246,26.0
0.43730697961704756,25.0
0.4045707226683138,24.0
0.31006794317479924,23.0
0.21803582458307597,22.0
0.13588634959851761,21.0
0.09141445336627547,20.0
0.06423718344657196,19.0
0.04323656578134651,18.0
0.027794935145151328,17.0
0.013588634959851761,16.0
0.009882643607164917,15.0
0.009882643607164917,14.0
0.006176652254478073,13.0
0.004941321803582459,12.0
0.006176652254478073,11.0
0.004941321803582459,10.0
0.0037059913526868438,9.0
0.004941321803582459,8.0
0.0030883261272390363,7.0
0.0024706609017912293,6.0
0.006176652254478073,5.0
0.0037059913526868438,4.0
0.0012353304508956147,3.0
0.0018529956763434219,2.0
0.0012353304508956147,1.0


==> data/sorted_indices.txt <==
35
1285
1421
481
1251
517
443
1152
15
929
170
1059
1299
179
1077
1188
697
93
1457
72
451
1617
1272
1456
164
909
786
1058
845
58
458
272
222
1561
1284
735
885
1382
1255
96
1249
1310
440
661
1098
109
130
439
75
674
302
1500
1175
46
161
364
22
235
229
1443
891
977
1446
23
20
708
867
499
472
1599
16
1143
1302
1583
134
153
1086
421
770
462
1350
382
126
1073
557
590
906
923
142
1066
1074
1246
907
1243
1242
898
1225
1438
171
317
883
1218
911
1067
905
300
930
1300
267
518
1351
516
1346
512
463
1342
240
466
491
521
997
490
488
1305
259
250
1002
1008
255
1005
1355
525
184
1387
1404
1400
187
1048
310
197
554
1257
538
1047
204
531
1384
1381
1263
446
534
1372
1371
455
456
1364
1216
0
681
1167
52
53
1110
692
352
793
349
685
1547
1546
800
62
1103
64
1535
676
811
1529
84
1179
1524
345
1519
51
354
1094
386
1616
1615
1614
3
730
1608
1132
11
14
1124
18
746
1592
723
748
752
753
1584
1120
1155
1157
1573
1118
823
1311
841
1490
1499
115
622
1493
412
339
1489
863
123
1203
847
857
124
848
640
853
838
832
641
336
1192
1089
1470
1091
1211
1142
264
263
325
1309
1208
1148
1084
340
1121
1153
337
1134
261
1140
474
1303
413
1220
1128
1022
1069
377
338
470
1296
1295
1016
1207
1093
1164
1228
309
433
1261
415
1174
733
341
1244
1245
1119
1177
1193
1180
311
1183
1049
407
1106
447
1195
1267
1085
322
321
383
1186
1113
1166
422
271
390
1275
1197
1196
286
428
1078
536
1312
594
831
835
113
1494
122
633
624
1476
129
876
136
1460
1459
593
829
1453
592
256
587
156
1435
1434
904
908
915
169
1417
564
653
1511
563
774
4
728
727
7
1605
28
1586
33
707
766
701
44
1568
699
99
48
56
57
687
1549
799
1539
680
678
90
820
660
827
1415
147
956
1354
243
948
1385
949
519
1380
216
1379
236
1136
507
214
1370
985
1335
1374
979
1366
203
496
933
482
177
556
1319
932
1401
1000
495
215
221
936
529
1327
783
671
1101
812
978
524
801
969
769
698
992
994
726
725
379
745
1123
716
760
503
471
767
402
702
988
500
384
817
922
532
899
1076
441
1072
418
420
544
892
585
547
598
900
548
934
569
1061
432
568
1051
596
535
1025
842
656
655
1026
1027
459
558
955
1033
635
875
454
851
632
630
453
861
619
615
1135
348
262
1212
1323
1317
1514
1307
92
1298
86
1532
275
73
1545
297
307
312
313
1238
1235
1231
326
1217
332
1567
1571
100
1326
1328
373
1441
1424
146
174
138
175
1461
180
1403
188
1472
1329
1388
211
1362
225
1501
1504
103
102
1507
1509
42
160
1582
5
1589
355
27
1178
360
1598
1187
1146
1145
34
1590
1198
1202
1200
1485
840
118
1491
634
233
565
505
1484
971
1480
1349
855
230
155
981
1158
1159
743
578
501
242
1330
1162
1165
1111
1325
1169
249
1321
523
963
143
176
1469
366
1611
185
1127
1408
913
1359
926
1411
1413
580
6
729
618
1425
1471
199
202
381
1475
860
363
220
1367
1363
1320
371
959
223
528
1206
353
487
1056
291
61
346
1266
798
683
1262
1550
1250
792
1052
1054
1551
1553
284
1189
784
1092
694
780
408
1070
331
1219
763
417
704
703
1035
1046
734
1513
1301
393
1294
476
665
1019
574
815
1105
1515
1297
266
257
461
273
31
754
41
1562
782
652
158
1458
1607
695
1597
38
659
45
744
579
750
149
152
1565
677
740
601
679
804
63
1533
1527
1548
120
1478
627
828
1477
758
1473
621
9
1579
664
617
616
1465
1479
1521
690
877
1137
1017
477
445
1041
1036
1031
1287
467
159
469
1006
209
1332
502
1336
1340
1348
232
533
1378
1252
1248
438
1237
376
368
378
1154
387
391
1107
1172
1173
394
347
405
416
1214
328
319
1236
537
935
168
1394
162
945
552
921
549
914
551
1222
1566
775
1227
917
700
1570
1079
887
1474
318
431
1082
316
1455
790
791
924
927
299
543
768
761
37
1199
1429
1130
1129
1428
365
1427
359
570
1595
749
720
398
1420
718
404
1580
890
759
344
69
1191
1398
682
571
975
1522
609
260
938
95
1007
825
871
1271
87
253
238
101
638
990
1393
1334
239
1337
1487
1347
1279
213
864
285
1537
231
189
970
281
849
1277
127
1282
125
1391
850
667
265
982
584
121
150
370
581
70
645
650
605
292
450
137
686
77
688
314
60
141
128
172
607
335
148
247
498
409
342
258
1618
809
1117
1444
884
1273
1292
1304
1534
1314
1338
1517
1353
859
1358
1365
1368
854
810
1386
1390
1454
1161
1260
964
1603
972
974
1062
1004
954
1064
966
991
483
206
870
186
210
1376
989
167
826
1440
1442
1015
1028
1383
1115
1341
1100
1141
731
403
920
1182
918
343
1224
583
1097
1096
952
430
606
1315
434
612
822
984
1581
132
1560
1557
689
1516
54
97
776
1576
1452
719
1503
1486
1558
814
12
816
669
657
666
1339
401
251
873
943
1564
821
1536
1538
493
1572
1281
1563
757
380
555
280
65
595
294
1541
1270
591
819
388
573
506
668
1462
1210
742
1409
1416
575
207
1230
1492
577
901
110
1233
1042
219
1045
1419
1190
1578
426
1613
1357
620
1204
764
772
1447
1138
1108
43
1555
411
717
1057
442
30
1029
724
1014
1009
1602
406
582
234
862
636
228
114
1510
1528
78
691
227
675
1280
1506
599
108
628
882
1399
323
1234
1253
1542
1265
1436
651
178
181
289
856
803
1375
452
1037
475
1587
1588
208
473
1039
200
21
1003
1001
996
1585
1226
1040
1373
296
293
350
1163
361
49
288
279
1131
277
1290
76
237
986
1574
1352
1095
98
1081
1213
36
1063
732
869
866
802
836
916
961
806
684
539
693
980
513
545
654
610
881
112
623
824
375
626
1344
1343
872
625
550
1060
839
520
427
140
1450
182
145
1449
648
414
649
1410
320
1430
1156
245
944
561
484
713
1316
1010
886
711
298
50
765
973
773
567
269
1021
976
1594
1
19
1215
1023
74
903
647
1254
1201
396
1259
833
910
183
1160
566
372
1322
246
830
254
878
928
1345
931
389
374
1176
274
858
600
195
597
1369
1318
896
25
1497
485
107
714
444
1575
480
1518
1038
965
91
762
1437
89
785
460
778
435
119
1068
741
662
1087
818
154
1463
1593
10
1283
1256
1241
771
315
602
1610
1288
1591
308
586
712
305
39
304
303
1600
301
1293
715
1289
1426
66
131
1422
173
1412
663
1448
1406
144
670
813
672
196
198
1389
637
67
1466
1495
805
106
105
797
796
1512
1523
788
82
68
1308
248
987
1147
494
999
1205
1185
919
479
968
1150
540
1144
1139
553
449
1109
395
397
423
1071
1209
925
902
1596
527
104
1043
1044
960
1050
1053
1055
111
437
1502
807
1498
116
117
1505
1508
530
526
1526
1525
88
1609
1032
1034
522
1520
962
94
789
794
795
497
448
436
1496
492
1065
425
139
424
2
1451
947
419
951
504
1075
1080
1445
1083
151
950
135
958
1481
1612
808
1488
673
1483
1482
1468
1464
1467
736
957
953
429
133
85
1030
83
457
486
509
510
511
40
13
738
478
514
1569
710
709
47
1011
706
739
1577
756
26
998
17
489
995
24
508
747
755
722
29
721
1601
751
32
515
1559
705
967
71
781
464
1024
1531
1604
8
1540
1530
1606
787
79
80
81
779
465
1012
1552
1013
55
1556
737
1554
59
1544
993
1543
777
468
696
1018
1020
658
576
410
1286
560
1168
604
1291
603
1170
351
268
614
562
270
1171
1181
879
1278
276
1306
356
1313
874
611
241
1333
1331
244
1149
1324
1151
362
983
559
252
358
357
608
1184
278
880
334
1221
330
329
306
1258
1223
327
572
895
1247
324
1240
1239
1229
897
333
894
1276
1264
282
283
1274
1194
287
888
589
290
1269
1268
588
889
295
893
912
613
367
1439
1405
399
942
1407
1102
1104
392
941
1402
369
646
1397
1396
190
191
192
193
1414
400
834
1418
1088
157
1090
1433
1232
1431
541
163
542
165
166
946
1423
1099
546
194
1112
1114
852
217
218
631
629
1361
1360
224
1125
226
1126
937
865
1356
1133
868
1122
846
1395
844
385
1392
644
201
643
940
642
205
837
1116
639
843
939
1377
212
1432


==> data/sorted_matrix.txt <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 0 1 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 0 0 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 0 1 0 1 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 0 1 1 0 1 1 1 1 1 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 0 1 0 0 1 1 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 0 1 1 0 1 1 0 1 1 0 1 0 1 1 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 0 1 1 1 1 0 0 1 0 1 0 0 0 1 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 0 1 1 1 1 0 1 1 1 1 1 1 0 1 1 1 1 1 1 0 1 0 0 0 1 1 1 1 1 0 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 1 0 0 0 0 1 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 1 1 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 1 0 1 0 0 0 1 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 1 1 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 0 0 1 0 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 0 1 1 1 0 1 1 1 0 1 0 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 1 1 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 1 0 0 0 1 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 0 1 0 0 0 1 0 0 1 0 0 1 0 1 0 0 1 0 0 1 0 0 1 1 0 0 0 1 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 1 1 0 0 1 0 0 0 0 0 0 0 1 0 1 1 0 0 1 0 0 1 0 0 0 1 0 0 0 0 1 0 1 1 1 1 0 1 1 0 1 0 0 0 0 0 1 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 1 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 0 1 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 0 0 0 1 0 0 0 0 0 1 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 1 0 0 0 1 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 1 0 0 0 0 0 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 0 1 1 0 1 1 0 1 0 1 0 1 1 1 0 1 1 0 1 0 1 0 1 1 1 0 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 0 1 1 1 1 1 0 1 1 1 1 0 1 1 0 1 1 1 1 1 1 0 1 1 1 0 0 1 0 1 1 0 0 0 1 0 1 0 0 1 0 0 1 1 1 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 1 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 1 0 0 0 1 0 0 0 1 0 0 0 1 1 0 1 0 0 0 0 1 1 1 0 0 0 0 0 0 1 1 0 1 1 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 0 0 1 1 0 0 0 1 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 1 1 0 0 0 0 0 0 0 0 1 1 0 1 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 1 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 1 0 1 1 0 0 0 0 0 0 1 0 1 0 0 0 1 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 1 0 0 0 1 1 0 0 0 0 0 0 0 0 0 1 0 1 0 1 0 0 1 0 1 1 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 1 0 0 1 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 1 0 1 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 1 0 1 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 0 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 0 0 1 0 0 1 1 1 0 1 1 1 0 1 1 1 1 1 0 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 1 1 1 1 1 0 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 0 1 0 1 0 0 0 0 0 1 0 1 1 0 0 0 0 1 1 1 0 0 1 0 0 0 0 1 0 0 0 1 0 0 0 0 1 0 0 1 0 0 0 1 0 0 1 1 1 0 0 0 0 1 0 1 0 0 1 0 0 1 0 1 1 0 1 0 0 0 1 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 1 1 1 0 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 1 1 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 0 1 0 1 0 0 0 0 0 0 0 0 0 1 1 0 1 0 1 1 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 1 0 1 1 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 1 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 1 0 0 0 1 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 0 1 1 0 1 1 1 1 1 1 0 0 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 0 1 0 1 1 1 1 1 1 1 0 1 1 0 1 0 1 0 1 1 1 1 1 1 1 0 0 0 1 1 0 1 0 1 0 1 1 1 1 1 1 1 1 0 0 1 0 0 0 1 1 1 1 1 0 1 1 0 1 1 0 1 0 1 1 0 0 1 1 0 1 1 0 1 1 1 1 1 0 1 1 1 0 1 1 1 1 0 1 1 1 1 1 1 0 1 1 0 1 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 1 1 0 0 0 1 1 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 1 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 1 0 0 1 0 0 0 0 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 1 0 1 0 0 1 0 0 1 1 0 1 0 0 0 1 0 1 0 1 1 0 0 0 1 1 0 0 0 0 1 0 1 0 0 0 1 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 1 0 0 0 0 1 0 0 0 1 1 0 0 0 1 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 1 1 0 1 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 0 1 1 1 1 0 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 0 0 1 1 1 1 1 0 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 1 0 1 1 0 1 0 0 1 0 0 1 0 0 0 1 1 0 0 0 1 1 0 1 1 0 0 0 0 1 0 0 1 1 1 1 0 0 0 0 0 1 0 1 1 1 1 0 0 0 1 0 1 1 0 1 1 1 0 0 1 1 0 1 0 0 0 1 0 0 0 0 1 0 1 0 0 1 1 1 1 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 1 1 0 0 1 0 1 1 0 0 1 0 0 1 0 1 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 1 1 0 0 0 0 1 0 0 0 0 0 1 0 0 0 1 1 1 0 1 1 1 1 0 1 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 1 1 0 0 1 0 0 1 1 0 0 1 0 1 0 0 1 0 1 0 0 0 0 1 1 0 1 0 1 0 0 1 0 0 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 0 0 0 0 0 1 0 0 0 1 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 0 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 0 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 0 0 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 0 1 1 1 1 1 1 1 0 0 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 0 1 1 0 0 0 1 0 1 0 0 1 1 1 1 0 0 1 0 0 1 0 0 0 1 0 1 0 1 1 1 0 0 0 0 1 1 0 1 0 0 1 1 0 0 1 0 1 0 1 0 0 1 1 1 1 0 0 1 0 0 0 0 1 0 0 0 0 1 0 0 0 1 0 1 0 0 1 0 0 1 0 0 1 0 0 0 1 0 0 1 1 0 0 1 1 0 0 0 1 0 0 1 1 0 0 0 0 1 1 0 0 0 0 0 0 0 1 1 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 1 0 1 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 0 1 1 0 0 0 0 1 1 1 0 0 0 1 1 1 1 1 0 1 1 1 0 1 1 1 1 1 1 1 1 0 1 0 1 1 1 0 1 1 1 1 1 1 1 0 1 1 0 1 0 0 1 0 1 1 1 0 0 1 1 0 0 0 1 1 1 0 0 1 0 0 1 1 0 1 1 1 0 0 0 0 0 0 0 0 1 0 1 0 1 1 1 0 1 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 1 1 0 0 0 0 0 0 0 0 1 0 1 1 1 0 0 0 0 1 0 0 0 1 0 0 1 1 0 1 1 1 1 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 1 1 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 0 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 0 1 1 0 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 0 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 0 1 0 1 0 1 1 0 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 0 0 1 1 1 1 1 1 0 0 1 1 0 0 1 0 1 1 0 0 0 0 1 0 1 0 1 1 0 0 1 0 1 1 1 1 0 0 1 1 1 0 0 1 0 1 1 0 0 0 1 0 0 0 0 1 0 1 0 0 0 0 0 0 1 0 0 1 1 1 1 0 1 1 0 0 0 1 0 0 0 0 0 0 1 0 1 1 0 1 0 1 0 0 0 1 1 1 0 1 0 0 0 0 1 1 0 1 0 1 1 1 1 0 1 1 0 0 0 0 0 1 0 0 0 0 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 1 0 1 1 1 1 1 1 0 1 0 1 1 1 0 1 0 1 1 1 1 1 0 1 1 0 1 1 1 1 0 1 1 1 0 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 0 1 0 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 0 1 1 0 1 0 1 1 1 0 1 0 1 1 1 0 0 1 1 0 1 1 1 0 0 0 1 1 1 1 1 1 0 0 0 0 1 0 1 1 0 0 0 0 1 1 1 1 0 0 1 0 1 0 0 1 0 1 1 1 0 0 1 1 0 1 0 1 0 0 1 0 0 0 0 0 0 1 0 0 0 0 1 0 0 1 1 1 0 0 0 0 1 1 1 0 0 1 1 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 0 0 0 1 1 0 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 1 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 0 1 0 1 1 1 0 1 0 1 1 1 1 1 1 1 0 1 0 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 0 0 1 1 1 1 1 1 0 1 1 1 1 0 1 1 1 0 1 1 1 1 1 0 1 1 1 1 1 0 1 1 1 0 1 1 0 1 1 1 0 1 0 0 1 1 0 1 1 0 1 1 1 1 1 0 0 1 1 0 1 1 1 1 0 0 0 0 1 1 1 0 1 1 0 1 1 1 0 1 1 0 0 0 1 0 1 1 0 0 1 1 1 0 0 0 0 1 1 0 1 0 1 1 0 0 0 1 1 1 1 0 1 0 0 1 0 1 0 1 1 1 1 0 1 1 1 1 0 0 0 0 0 1 0 0 0 1 0 1 0 0 0 1 0 1 0 1 0 0 0 1 0 1 1 0 1 0 0 1 1 0 0 1 0 0 0 0 0 0 0 0 1 1 0 1 1 0 1 0 0 1 0 0 0 1 1 0 0 0 1 0 1 0 1 0 1 1 0 1 0 1 0 0 1 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 0 1 1 1 0 1 1 1 0 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 0 1 1 1 1 0 1 0 1 0 1 1 1 0 1 1 1 0 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 0 1 0 1 0 1 1 1 1 1 1 1 1 1 1 0 0 0 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 0 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 0 0 1 0 1 0 1 1 1 0 1 1 1 0 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 0 0 1 1 1 1 1 1 0 0 0 1 1 1 1 0 1 1 0 0 1 0 0 1 0 1 1 0 0 0 1 1 1 1 0 0 1 0 1 0 0 0 0 1 1 1 0 1 0 0 1 1 0 0 1 1 1 1 1 1 1 0 0 1 0 1 0 1 0 1 0 0 0 0 1 1 1 1 1 1 0 0 0 1 0 1 0 0 0 1 1 1 1 0 1 0 0 0 0 0 1 1 1 1 1 0 0 1 0 1 1 0 1 0 0 0 0 0 1 1 0 1 0 0 1 0 0 1 1 0 0 0 0 0 0 0 1 1 1 1 0 0 0 1 0 0 1 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 0 1 1 1 1 0 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 1 1 0 1 1 1 1 1 1 1 0 1 1 1 0 1 1 0 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 0 0 0 0 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 1 0 1 1 0 0 1 1 1 1 0 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 0 1 1 1 0 1 0 1 0 1 0 1 0 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 0 0 0 1 0 0 0 1 1 1 1 1 0 0 1 1 0 1 1 0 0 1 1 1 0 0 0 0 1 1 1 1 0 1 1 0 1 0 0 0 1 0 1 0 0 0 0 1 0 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 0 0 0 0 1 1 0 1 1 1 0 0 0 1 1 1 1 1 1 1 0 0 0 1 1 0 1 1 1 1 1 1 1 0 1 0 1 0 0 1 1 1 0 1 0 0 0 0 0 1 1 0 1 1 0 0 0 1 1 1 0 1 1 0 1 0 1 1 1 1 0 1 0 0 0 0 0 1 1 1 1 0 0 1 1 0 1 1 1 1 0 1 0 1 0 1 0 0 1 0 1 0 1 1 1 1 1 1 0 0 0 0 1 0 0 0 0 1 0 1 0 0 0 0 0 0 0 1 0 1 1 0 0 1 0 1 0 0 1 1 0 0 0 0 1 1 0 0 1 1 0 1 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 1 0 0 0 0 0 0 0 1 0 0 0 0 0 1 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 0 1 1 1 1 1 0 0 0 1 1 1 1 1 1 1 1 0 1 0 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 0 0 1 1 1 1 1 1 1 1 1 0 1 0 1 1 0 1 0 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 1 1 1 1 1 1 0 1 0 1 1 1 1 1 0 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 0 1 1 1 0 1 0 0 0 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 0 1 1 0 0 0 0 0 1 0 0 0 1 0 0 0 0 1 0 1 1 1 1 1 1 1 1 1 0 0 1 0 0 1 0 1 0 0 0 0 1 1 1 0 1 0 1 1 1 1 1 1 1 1 1 0 0 1 0 1 1 0 1 1 1 0 0 1 1 1 1 1 0 1 1 0 0 0 1 1 1 1 1 1 1 1 1 1 0 1 1 1 0 0 0 1 0 0 1 0 1 0 1 0 1 1 0 1 1 1 0 1 0 1 1 1 1 1 0 1 0 0 1 1 1 0 1 0 0 0 1 0 1 1 1 1 0 1 1 1 0 1 1 0 1 1 1 0 0 0 1 0 0 0 0 1 0 1 1 1 1 1 1 0 0 1 0 1 0 0 0 0 1 0 1 0 1 1 1 0 0 0 1 0 1 1 0 0 1 1 1 0 0 1 1 0 0 0 1 1 1 0 0 1 1 0 1 1 1 0 0 1 1 0 0 0 0 1 0 1 0 0 0 1 0 1 0 0 0 0 1 0 1 0 1 0 0 0 0 0 1 1 1 0 0 0 0 0 1 0 0 0 1 1 0 1 0 0 0 0 0 0 1 0 0 1 0 0 1 1 0 1 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0


==> data/test_coco_zeroshot_origin_unbalanced.csv <==
32,19,0.3840144230769231,0.6487379807692307,0.7496995192307693
32,24,0.5003004807692307,0.7430889423076923,0.8221153846153846
32,21,0.43179086538461536,0.6841947115384616,0.7830528846153846
32,22,0.44591346153846156,0.7040264423076923,0.7923677884615384
32,20,0.40775240384615385,0.6712740384615384,0.7686298076923077
32,23,0.4723557692307692,0.7214543269230769,0.8094951923076923
32,14,0.24489182692307693,0.48287259615384615,0.6063701923076923
32,16,0.2965745192307692,0.5411658653846154,0.6574519230769231
32,18,0.36478365384615385,0.6286057692307693,0.7262620192307693
32,15,0.2665264423076923,0.5138221153846154,0.6355168269230769
32,17,0.3293269230769231,0.5850360576923077,0.6929086538461539
32,13,0.19050480769230768,0.4230769230769231,0.5399639423076923
32,12,0.12319711538461539,0.3034855769230769,0.4143629807692308
32,11,0.07872596153846154,0.2208533653846154,0.3134014423076923
32,10,0.0703125,0.20192307692307693,0.29867788461538464
32,9,0.056490384615384616,0.16436298076923078,0.2530048076923077
32,7,0.03665865384615385,0.12770432692307693,0.20222355769230768
32,8,0.03936298076923077,0.13371394230769232,0.20823317307692307
32,4,0.031850961538461536,0.13521634615384615,0.20763221153846154
32,5,0.03545673076923077,0.13671875,0.20402644230769232
32,6,0.029146634615384616,0.12259615384615384,0.1853966346153846
32,3,0.024639423076923076,0.1006610576923077,0.15354567307692307
32,2,0.0234375,0.08653846153846154,0.13551682692307693
32,1,0.01532451923076923,0.060396634615384616,0.09795673076923077
31,19,0.3269230769230769,0.58203125,0.6902043269230769
31,24,0.42337740384615385,0.6760817307692307,0.76953125
31,22,0.38040865384615385,0.6304086538461539,0.7292668269230769
31,23,0.4014423076923077,0.6472355769230769,0.7478966346153846
31,21,0.36929086538461536,0.6213942307692307,0.7196514423076923
31,20,0.34975961538461536,0.6012620192307693,0.7010216346153846
31,18,0.3043870192307692,0.5609975961538461,0.6628605769230769
31,17,0.28185096153846156,0.5300480769230769,0.6385216346153846
31,15,0.22686298076923078,0.46424278846153844,0.5880408653846154
31,14,0.20342548076923078,0.44861778846153844,0.5646033653846154
31,16,0.25600961538461536,0.49068509615384615,0.6060697115384616
31,13,0.1700721153846154,0.3828125,0.5042067307692307
31,12,0.11177884615384616,0.28725961538461536,0.40084134615384615
31,11,0.0790264423076923,0.23768028846153846,0.32572115384615385
31,10,0.0655048076923077,0.20673076923076922,0.29897836538461536
31,9,0.051382211538461536,0.17067307692307693,0.2527043269230769
31,8,0.041165865384615384,0.14513221153846154,0.22355769230769232
31,7,0.036959134615384616,0.1388221153846154,0.21394230769230768
31,4,0.03876201923076923,0.13701923076923078,0.21033653846153846
31,5,0.04026442307692308,0.13611778846153846,0.20222355769230768
31,6,0.03635817307692308,0.12530048076923078,0.19381009615384615
31,3,0.029747596153846152,0.09945913461538461,0.15745192307692307
31,2,0.020432692307692308,0.078125,0.12830528846153846
31,1,0.016826923076923076,0.0694110576923077,0.10216346153846154
30,23,0.3386418269230769,0.5907451923076923,0.7004206730769231
30,21,0.3097956730769231,0.5561899038461539,0.6703725961538461
30,19,0.27283653846153844,0.5285456730769231,0.6298076923076923
30,20,0.29236778846153844,0.5372596153846154,0.6481370192307693
30,24,0.36778846153846156,0.6274038461538461,0.7352764423076923
30,22,0.31971153846153844,0.5688100961538461,0.6817908653846154
30,17,0.2325721153846154,0.4768629807692308,0.5778245192307693
30,18,0.2608173076923077,0.5075120192307693,0.6105769230769231
30,16,0.20612980769230768,0.43569711538461536,0.5537860576923077
30,14,0.17938701923076922,0.3996394230769231,0.5096153846153846
30,13,0.14453125,0.34164663461538464,0.45913461538461536
30,15,0.1893028846153846,0.41556490384615385,0.5279447115384616
30,12,0.09705528846153846,0.2527043269230769,0.34705528846153844
30,11,0.06430288461538461,0.19831730769230768,0.28305288461538464
30,10,0.055588942307692304,0.17518028846153846,0.25330528846153844
30,9,0.04326923076923077,0.13551682692307693,0.20943509615384615
30,8,0.03395432692307692,0.11598557692307693,0.17818509615384615
30,7,0.029146634615384616,0.10757211538461539,0.17638221153846154
30,4,0.03245192307692308,0.11117788461538461,0.16436298076923078
30,6,0.02403846153846154,0.10426682692307693,0.15895432692307693
30,5,0.02674278846153846,0.09975961538461539,0.16796875
30,3,0.020733173076923076,0.07752403846153846,0.1219951923076923
30,2,0.013822115384615384,0.06580528846153846,0.10036057692307693
30,1,0.008713942307692308,0.045973557692307696,0.0772235576923077
29,19,0.22205528846153846,0.4621394230769231,0.5769230769230769
29,24,0.30679086538461536,0.5766225961538461,0.6859975961538461
29,20,0.23527644230769232,0.4753605769230769,0.5934495192307693
29,23,0.27794471153846156,0.5300480769230769,0.6478365384615384
29,21,0.25180288461538464,0.49068509615384615,0.6135817307692307
29,22,0.25991586538461536,0.5018028846153846,0.6298076923076923
29,18,0.20733173076923078,0.43930288461538464,0.5558894230769231
29,17,0.19621394230769232,0.4032451923076923,0.5252403846153846
29,16,0.16496394230769232,0.3722956730769231,0.48617788461538464
29,15,0.14963942307692307,0.34164663461538464,0.46424278846153844
29,14,0.140625,0.33263221153846156,0.45072115384615385
29,13,0.109375,0.27403846153846156,0.39122596153846156
29,12,0.07241586538461539,0.19381009615384615,0.27734375
29,11,0.05078125,0.14963942307692307,0.21995192307692307
29,10,0.04056490384615385,0.1268028846153846,0.19411057692307693
29,9,0.02794471153846154,0.10877403846153846,0.15775240384615385
29,8,0.01953125,0.0928485576923077,0.14182692307692307
29,7,0.017427884615384616,0.08563701923076923,0.12770432692307693
29,4,0.018329326923076924,0.08143028846153846,0.1307091346153846
29,5,0.018329326923076924,0.078125,0.13010817307692307
29,6,0.014122596153846154,0.07662259615384616,0.11448317307692307
29,3,0.012920673076923076,0.051382211538461536,0.09525240384615384
29,2,0.008713942307692308,0.04447115384615385,0.07602163461538461
29,1,0.007211538461538462,0.038161057692307696,0.0694110576923077
28,24,0.31971153846153844,0.5841346153846154,0.7028245192307693
28,23,0.29356971153846156,0.5441706730769231,0.6685697115384616
28,22,0.2800480769230769,0.5198317307692307,0.6421274038461539
28,20,0.24939903846153846,0.49158653846153844,0.60546875
28,21,0.2692307692307692,0.5087139423076923,0.6301081730769231
28,19,0.23828125,0.47836538461538464,0.5949519230769231
28,18,0.21995192307692307,0.46274038461538464,0.5823317307692307
28,17,0.20733173076923078,0.4293870192307692,0.5462740384615384
28,16,0.1796875,0.3996394230769231,0.5138221153846154
28,14,0.1466346153846154,0.3584735576923077,0.47836538461538464
28,15,0.15354567307692307,0.3746995192307692,0.5009014423076923
28,13,0.11688701923076923,0.2956730769230769,0.4128605769230769
28,12,0.07181490384615384,0.21123798076923078,0.2971754807692308
28,11,0.05348557692307692,0.16015625,0.23407451923076922
28,10,0.042367788461538464,0.13972355769230768,0.21183894230769232
28,9,0.033052884615384616,0.10787259615384616,0.17457932692307693
28,8,0.02013221153846154,0.09134615384615384,0.14393028846153846
28,7,0.019831730769230768,0.0850360576923077,0.13191105769230768
28,4,0.017427884615384616,0.07932692307692307,0.1328125
28,5,0.01893028846153846,0.07872596153846154,0.12800480769230768
28,6,0.017127403846153848,0.07061298076923077,0.11959134615384616
28,3,0.010516826923076924,0.05588942307692308,0.09495192307692307
28,2,0.009915865384615384,0.04537259615384615,0.07782451923076923
28,1,0.006310096153846154,0.030048076923076924,0.056790865384615384
27,19,0.22385817307692307,0.4621394230769231,0.58203125
27,20,0.24188701923076922,0.47836538461538464,0.6015625
27,21,0.2578125,0.49849759615384615,0.6195913461538461
27,24,0.3088942307692308,0.5679086538461539,0.6920072115384616
27,23,0.28846153846153844,0.5366586538461539,0.6571514423076923
27,22,0.2686298076923077,0.5129206730769231,0.6334134615384616
27,18,0.2109375,0.44290865384615385,0.5658052884615384
27,17,0.19441105769230768,0.40384615384615385,0.5204326923076923
27,16,0.16856971153846154,0.3674879807692308,0.4879807692307692
27,15,0.14723557692307693,0.34314903846153844,0.4735576923076923
27,14,0.13581730769230768,0.328125,0.45462740384615385
27,13,0.10757211538461539,0.2800480769230769,0.38882211538461536
27,12,0.0625,0.19771634615384615,0.2887620192307692
27,11,0.049879807692307696,0.15264423076923078,0.22295673076923078
27,10,0.03786057692307692,0.12890625,0.20402644230769232
27,9,0.027644230769230768,0.10606971153846154,0.1619591346153846
27,7,0.01622596153846154,0.0790264423076923,0.12920673076923078
27,8,0.01953125,0.08323317307692307,0.13701923076923078
27,4,0.016826923076923076,0.07481971153846154,0.1268028846153846
27,5,0.018629807692307692,0.07271634615384616,0.12079326923076923
27,6,0.013521634615384616,0.0634014423076923,0.10817307692307693
27,3,0.01201923076923077,0.05108173076923077,0.09134615384615384
27,2,0.0078125,0.04296875,0.06911057692307693
27,1,0.007211538461538462,0.03395432692307692,0.056790865384615384
26,19,0.22145432692307693,0.47055288461538464,0.5877403846153846
26,24,0.3043870192307692,0.5763221153846154,0.69921875
26,22,0.26712740384615385,0.5228365384615384,0.6400240384615384
26,20,0.2442908653846154,0.4840745192307692,0.5964543269230769
26,21,0.2536057692307692,0.5138221153846154,0.6286057692307693
26,23,0.28455528846153844,0.5411658653846154,0.6649639423076923
26,18,0.2127403846153846,0.4465144230769231,0.5736177884615384
26,17,0.1932091346153846,0.40865384615384615,0.52734375
26,14,0.1349158653846154,0.33533653846153844,0.4483173076923077
26,16,0.16736778846153846,0.37289663461538464,0.49068509615384615
26,15,0.14903846153846154,0.3485576923076923,0.4729567307692308
26,13,0.10877403846153846,0.28064903846153844,0.3879206730769231
26,12,0.07181490384615384,0.20703125,0.2878605769230769
26,11,0.053786057692307696,0.15925480769230768,0.23016826923076922
26,10,0.04176682692307692,0.14573317307692307,0.21634615384615385
26,9,0.032151442307692304,0.109375,0.16826923076923078
26,7,0.02283653846153846,0.08233173076923077,0.13040865384615385
26,8,0.022536057692307692,0.08984375,0.14453125
26,4,0.01953125,0.08082932692307693,0.12890625
26,5,0.02013221153846154,0.07782451923076923,0.125
26,6,0.015625,0.06790865384615384,0.11147836538461539
26,3,0.015024038461538462,0.054086538461538464,0.08924278846153846
26,1,0.007512019230769231,0.030949519230769232,0.056490384615384616
26,2,0.010216346153846154,0.0390625,0.059194711538461536
25,21,0.2361778846153846,0.48647836538461536,0.6045673076923077
25,23,0.25240384615384615,0.5180288461538461,0.640625
25,20,0.2208533653846154,0.4597355769230769,0.5760216346153846
25,24,0.27974759615384615,0.5504807692307693,0.6754807692307693
25,22,0.2421875,0.5015024038461539,0.6159855769230769
25,19,0.20342548076923078,0.44200721153846156,0.5655048076923077
25,18,0.19050480769230768,0.42337740384615385,0.5450721153846154
25,16,0.1502403846153846,0.34525240384615385,0.4609375
25,17,0.17157451923076922,0.3933293269230769,0.4963942307692308
25,15,0.13221153846153846,0.32752403846153844,0.4444110576923077
25,14,0.1201923076923077,0.30709134615384615,0.42367788461538464
25,13,0.09164663461538461,0.24729567307692307,0.3545673076923077
25,12,0.06310096153846154,0.1739783653846154,0.25330528846153844
25,11,0.04296875,0.1328125,0.1974158653846154
25,10,0.034555288461538464,0.12139423076923077,0.18239182692307693
25,9,0.025240384615384616,0.08984375,0.1424278846153846
25,8,0.018629807692307692,0.0733173076923077,0.12229567307692307
25,7,0.016826923076923076,0.07061298076923077,0.11207932692307693
25,4,0.018329326923076924,0.06790865384615384,0.1084735576923077
25,5,0.017427884615384616,0.06370192307692307,0.10426682692307693
25,6,0.014723557692307692,0.054086538461538464,0.09525240384615384
25,3,0.009915865384615384,0.04567307692307692,0.0772235576923077
25,2,0.009314903846153846,0.034555288461538464,0.059495192307692304
25,1,0.005709134615384615,0.028846153846153848,0.047776442307692304
24,19,0.18990384615384615,0.421875,0.5396634615384616
24,24,0.26412259615384615,0.5228365384615384,0.6568509615384616
24,23,0.24519230769230768,0.5,0.6165865384615384
24,21,0.2244591346153846,0.4636418269230769,0.58203125
24,20,0.20042067307692307,0.4323918269230769,0.5567908653846154
24,22,0.23317307692307693,0.4834735576923077,0.5880408653846154
24,17,0.15715144230769232,0.36478365384615385,0.4813701923076923
24,18,0.17548076923076922,0.39993990384615385,0.5219350961538461
24,15,0.1219951923076923,0.3073918269230769,0.42367788461538464
24,16,0.13251201923076922,0.3233173076923077,0.44591346153846156
24,14,0.10967548076923077,0.28305288461538464,0.3987379807692308
24,13,0.07572115384615384,0.22596153846153846,0.3332331730769231
24,12,0.052584134615384616,0.1619591346153846,0.22926682692307693
24,11,0.03515625,0.12049278846153846,0.17487980769230768
24,10,0.03155048076923077,0.10907451923076923,0.16736778846153846
24,9,0.02403846153846154,0.08353365384615384,0.12530048076923078
24,8,0.01953125,0.06820913461538461,0.11147836538461539
24,7,0.017127403846153848,0.05979567307692308,0.09375
24,4,0.015925480769230768,0.057692307692307696,0.09375
24,5,0.014723557692307692,0.05588942307692308,0.08743990384615384
24,6,0.010516826923076924,0.05108173076923077,0.08082932692307693
24,3,0.009615384615384616,0.038461538461538464,0.06790865384615384
24,2,0.00811298076923077,0.029146634615384616,0.04537259615384615
24,1,0.004507211538461538,0.020733173076923076,0.03515625
23,24,0.18599759615384615,0.43359375,0.5600961538461539
23,21,0.15114182692307693,0.37109375,0.4834735576923077
23,22,0.15925480769230768,0.38461538461538464,0.5018028846153846
23,20,0.13161057692307693,0.34164663461538464,0.4528245192307692
23,19,0.11929086538461539,0.3251201923076923,0.4344951923076923
23,23,0.17157451923076922,0.40174278846153844,0.5234375
23,18,0.11568509615384616,0.30258413461538464,0.4182692307692308
23,17,0.1024639423076923,0.26772836538461536,0.3701923076923077
23,15,0.0703125,0.21995192307692307,0.3161057692307692
23,16,0.08143028846153846,0.23287259615384615,0.3323317307692308
23,14,0.06911057692307693,0.21153846153846154,0.29927884615384615
23,13,0.04807692307692308,0.15084134615384615,0.22896634615384615
23,12,0.03275240384615385,0.1063701923076923,0.15925480769230768
23,11,0.021935096153846152,0.0712139423076923,0.11598557692307693
23,10,0.018028846153846152,0.06520432692307693,0.11057692307692307
23,9,0.013221153846153846,0.05318509615384615,0.08743990384615384
23,8,0.009615384615384616,0.047475961538461536,0.0790264423076923
23,7,0.010817307692307692,0.03786057692307692,0.06400240384615384
23,4,0.010817307692307692,0.039963942307692304,0.06460336538461539
23,5,0.01201923076923077,0.037259615384615384,0.06430288461538461
23,6,0.00811298076923077,0.031850961538461536,0.060697115384615384
23,3,0.006911057692307692,0.021334134615384616,0.04176682692307692
23,2,0.006009615384615385,0.018028846153846152,0.025841346153846152
23,1,0.0018028846153846155,0.012620192307692308,0.023137019230769232
22,19,0.08623798076923077,0.234375,0.3350360576923077
22,20,0.0889423076923077,0.2530048076923077,0.35546875
22,24,0.13221153846153846,0.3395432692307692,0.47025240384615385
22,21,0.1015625,0.2782451923076923,0.3828125
22,23,0.11748798076923077,0.3125,0.4299879807692308
22,22,0.11057692307692307,0.29447115384615385,0.4092548076923077
22,18,0.07842548076923077,0.21754807692307693,0.32481971153846156
22,17,0.07301682692307693,0.19771634615384615,0.28064903846153844
22,15,0.055288461538461536,0.16105769230769232,0.23377403846153846
22,16,0.060697115384615384,0.16736778846153846,0.2481971153846154
22,14,0.052884615384615384,0.14963942307692307,0.21724759615384615
22,13,0.036959134615384616,0.11117788461538461,0.16917067307692307
22,12,0.02283653846153846,0.08203125,0.12650240384615385
22,11,0.017127403846153848,0.056490384615384616,0.09224759615384616
22,10,0.013221153846153846,0.04957932692307692,0.08353365384615384
22,8,0.008713942307692308,0.036959134615384616,0.060396634615384616
22,9,0.010516826923076924,0.04026442307692308,0.07271634615384616
22,7,0.0078125,0.029146634615384616,0.04837740384615385
22,4,0.008713942307692308,0.029447115384615384,0.051682692307692304
22,5,0.006911057692307692,0.030348557692307692,0.04957932692307692
22,6,0.007211538461538462,0.026442307692307692,0.046875
22,3,0.005408653846153846,0.022235576923076924,0.03545673076923077
22,1,0.001201923076923077,0.009615384615384616,0.021935096153846152
22,2,0.0033052884615384615,0.014423076923076924,0.021334134615384616
21,24,0.08143028846153846,0.23587740384615385,0.33774038461538464
21,23,0.06911057692307693,0.19801682692307693,0.28665865384615385
21,22,0.06881009615384616,0.18780048076923078,0.26502403846153844
21,21,0.061899038461538464,0.1700721153846154,0.25060096153846156
21,20,0.0546875,0.15474759615384615,0.22235576923076922
21,19,0.05078125,0.14122596153846154,0.20793269230769232
21,18,0.048677884615384616,0.13762019230769232,0.19771634615384615
21,17,0.043569711538461536,0.11868990384615384,0.16556490384615385
21,13,0.017728365384615384,0.06310096153846154,0.09795673076923077
21,16,0.03756009615384615,0.10186298076923077,0.15384615384615385
21,15,0.029747596153846152,0.09314903846153846,0.1466346153846154
21,14,0.02674278846153846,0.08743990384615384,0.14032451923076922
21,12,0.012620192307692308,0.04837740384615385,0.078125
21,11,0.009014423076923076,0.03155048076923077,0.05228365384615385
21,10,0.005709134615384615,0.02734375,0.050180288461538464
21,9,0.004807692307692308,0.021033653846153848,0.04056490384615385
21,8,0.003605769230769231,0.018028846153846152,0.034555288461538464
21,7,0.0030048076923076925,0.015625,0.028846153846153848
21,5,0.003605769230769231,0.015625,0.026141826923076924
21,4,0.00390625,0.016526442307692308,0.024939903846153848
21,6,0.0033052884615384615,0.012620192307692308,0.027043269230769232
21,3,0.002704326923076923,0.009314903846153846,0.018629807692307692
21,1,0.00030048076923076925,0.004507211538461538,0.011117788461538462
21,2,0.0009014423076923077,0.006911057692307692,0.010516826923076924
20,24,0.05588942307692308,0.1775841346153846,0.26742788461538464
20,21,0.03635817307692308,0.1180889423076923,0.18479567307692307
20,19,0.030348557692307692,0.0946514423076923,0.14693509615384615
20,23,0.042067307692307696,0.13762019230769232,0.21544471153846154
20,22,0.03786057692307692,0.12860576923076922,0.2052283653846154
20,20,0.03155048076923077,0.10606971153846154,0.1658653846153846
20,18,0.030048076923076924,0.0928485576923077,0.14513221153846154
20,17,0.025841346153846152,0.08443509615384616,0.1271033653846154
20,14,0.015024038461538462,0.06370192307692307,0.09645432692307693
20,16,0.021033653846153848,0.07481971153846154,0.11328125
20,15,0.018329326923076924,0.06610576923076923,0.1015625
20,13,0.01201923076923077,0.041165865384615384,0.07001201923076923
20,12,0.009314903846153846,0.030048076923076924,0.05709134615384615
20,11,0.005709134615384615,0.022536057692307692,0.03876201923076923
20,10,0.00390625,0.018028846153846152,0.034254807692307696
20,8,0.001201923076923077,0.014122596153846154,0.027043269230769232
20,9,0.002704326923076923,0.012920673076923076,0.025240384615384616
20,7,0.0009014423076923077,0.010516826923076924,0.021033653846153848
20,4,0.0015024038461538462,0.010817307692307692,0.019831730769230768
20,5,0.0018028846153846155,0.01171875,0.019230769230769232
20,6,0.001201923076923077,0.010817307692307692,0.020432692307692308
20,1,0.0006009615384615385,0.006009615384615385,0.009014423076923076
20,3,0.001201923076923077,0.0078125,0.013822115384615384
20,2,0.0006009615384615385,0.004807692307692308,0.009615384615384616
19,24,0.03395432692307692,0.11117788461538461,0.17127403846153846
19,19,0.018329326923076924,0.059495192307692304,0.09134615384615384
19,23,0.02674278846153846,0.0850360576923077,0.13191105769230768
19,21,0.024338942307692308,0.078125,0.1180889423076923
19,22,0.028545673076923076,0.08022836538461539,0.1271033653846154
19,20,0.021634615384615384,0.06700721153846154,0.10366586538461539
19,18,0.01532451923076923,0.059495192307692304,0.09164663461538461
19,17,0.015925480769230768,0.04717548076923077,0.07992788461538461
19,14,0.009615384615384616,0.03635817307692308,0.05498798076923077
19,15,0.01201923076923077,0.036959134615384616,0.060396634615384616
19,16,0.012920673076923076,0.041165865384615384,0.06460336538461539
19,13,0.008413461538461538,0.027043269230769232,0.043870192307692304
19,12,0.006911057692307692,0.020733173076923076,0.038161057692307696
19,11,0.004206730769230769,0.015925480769230768,0.028245192307692308
19,10,0.0030048076923076925,0.013521634615384616,0.024639423076923076
19,7,0.0015024038461538462,0.00811298076923077,0.015625
19,8,0.002704326923076923,0.010516826923076924,0.021634615384615384
19,9,0.0030048076923076925,0.009014423076923076,0.02013221153846154
19,4,0.0015024038461538462,0.007512019230769231,0.015625
19,1,0.0009014423076923077,0.00390625,0.009615384615384616
19,6,0.0021033653846153845,0.006610576923076923,0.015024038461538462
19,5,0.002403846153846154,0.0078125,0.013822115384615384
19,3,0.0006009615384615385,0.003605769230769231,0.010516826923076924
19,2,0.0006009615384615385,0.003605769230769231,0.008413461538461538
18,24,0.024639423076923076,0.08924278846153846,0.14092548076923078
18,22,0.020432692307692308,0.061899038461538464,0.10126201923076923
18,23,0.021334134615384616,0.07091346153846154,0.11207932692307693
18,21,0.018329326923076924,0.05979567307692308,0.09435096153846154
18,19,0.011117788461538462,0.045072115384615384,0.07301682692307693
18,20,0.015625,0.05228365384615385,0.0850360576923077
18,18,0.009314903846153846,0.040865384615384616,0.0712139423076923
18,17,0.009915865384615384,0.03485576923076923,0.0625
18,15,0.005408653846153846,0.02674278846153846,0.046274038461538464
18,16,0.009314903846153846,0.03064903846153846,0.047776442307692304
18,14,0.006009615384615385,0.025240384615384616,0.04417067307692308
18,13,0.004507211538461538,0.021334134615384616,0.03125
18,12,0.004807692307692308,0.016526442307692308,0.029447115384615384
18,11,0.0033052884615384615,0.014122596153846154,0.024338942307692308
18,10,0.002403846153846154,0.012620192307692308,0.023137019230769232
18,8,0.0009014423076923077,0.009014423076923076,0.014122596153846154
18,9,0.001201923076923077,0.008713942307692308,0.017127403846153848
18,7,0.0015024038461538462,0.00811298076923077,0.015925480769230768
18,4,0.0015024038461538462,0.006310096153846154,0.01171875
18,5,0.0021033653846153845,0.006911057692307692,0.01141826923076923
18,6,0.001201923076923077,0.005108173076923077,0.01201923076923077
18,3,0.0006009615384615385,0.002403846153846154,0.007512019230769231
18,2,0.0006009615384615385,0.003605769230769231,0.006610576923076923
18,1,0.001201923076923077,0.003605769230769231,0.007512019230769231
17,24,0.022536057692307692,0.07481971153846154,0.11658653846153846
17,23,0.015024038461538462,0.05588942307692308,0.0907451923076923
17,21,0.01141826923076923,0.04026442307692308,0.06850961538461539
17,22,0.012620192307692308,0.047475961538461536,0.07361778846153846
17,19,0.006310096153846154,0.028545673076923076,0.047776442307692304
17,20,0.009314903846153846,0.03515625,0.056490384615384616
17,18,0.005108173076923077,0.026141826923076924,0.04927884615384615
17,15,0.0033052884615384615,0.01622596153846154,0.029146634615384616
17,13,0.0030048076923076925,0.01171875,0.021334134615384616
17,17,0.004507211538461538,0.02283653846153846,0.041165865384615384
17,14,0.004807692307692308,0.017427884615384616,0.028545673076923076
17,16,0.003605769230769231,0.020432692307692308,0.03365384615384615
17,12,0.0033052884615384615,0.010817307692307692,0.019831730769230768
17,11,0.002403846153846154,0.0078125,0.01532451923076923
17,10,0.0006009615384615385,0.005709134615384615,0.014122596153846154
17,9,0.0018028846153846155,0.006009615384615385,0.011117788461538462
17,8,0.0009014423076923077,0.007211538461538462,0.01141826923076923
17,7,0.0009014423076923077,0.005709134615384615,0.012920673076923076
17,5,0.0009014423076923077,0.006009615384615385,0.008713942307692308
17,6,0.0015024038461538462,0.004807692307692308,0.008713942307692308
17,1,0.0006009615384615385,0.002704326923076923,0.005709134615384615
17,4,0.00030048076923076925,0.004507211538461538,0.009615384615384616
17,2,0.00030048076923076925,0.002704326923076923,0.005709134615384615
17,3,0.00030048076923076925,0.0030048076923076925,0.005408653846153846
16,24,0.014423076923076924,0.045072115384615384,0.0703125
16,23,0.01171875,0.03545673076923077,0.05618990384615385
16,20,0.00390625,0.020432692307692308,0.03395432692307692
16,21,0.006009615384615385,0.02674278846153846,0.039963942307692304
16,22,0.009314903846153846,0.028545673076923076,0.045973557692307696
16,19,0.00390625,0.017127403846153848,0.028545673076923076
16,18,0.004807692307692308,0.018329326923076924,0.029747596153846152
16,16,0.0033052884615384615,0.010216346153846154,0.020733173076923076
16,13,0.0021033653846153845,0.0078125,0.013521634615384616
16,17,0.003605769230769231,0.015625,0.025540865384615384
16,15,0.002403846153846154,0.009915865384615384,0.01953125
16,14,0.0015024038461538462,0.010216346153846154,0.017127403846153848
16,12,0.0021033653846153845,0.007211538461538462,0.015625
16,11,0.0015024038461538462,0.006009615384615385,0.01141826923076923
16,10,0.0009014423076923077,0.004507211538461538,0.00811298076923077
16,7,0.0009014423076923077,0.003605769230769231,0.007512019230769231
16,9,0.0006009615384615385,0.00390625,0.007512019230769231
16,8,0.0006009615384615385,0.004206730769230769,0.009915865384615384
16,1,0.0009014423076923077,0.0018028846153846155,0.002403846153846154
16,2,0.00030048076923076925,0.0015024038461538462,0.00390625
16,6,0.001201923076923077,0.0030048076923076925,0.006009615384615385
16,5,0.0015024038461538462,0.003605769230769231,0.005709134615384615
16,4,0.0009014423076923077,0.004206730769230769,0.005408653846153846
16,3,0.001201923076923077,0.003605769230769231,0.004807692307692308
15,24,0.005108173076923077,0.02674278846153846,0.04537259615384615
15,23,0.004507211538461538,0.020733173076923076,0.03545673076923077
15,22,0.00390625,0.021334134615384616,0.029146634615384616
15,21,0.002704326923076923,0.016526442307692308,0.027644230769230768
15,19,0.0015024038461538462,0.01201923076923077,0.018629807692307692
15,20,0.0018028846153846155,0.014122596153846154,0.023137019230769232
15,18,0.002403846153846154,0.01171875,0.01953125
15,15,0.0015024038461538462,0.006009615384615385,0.013521634615384616
15,13,0.0009014423076923077,0.004206730769230769,0.009915865384615384
15,17,0.0021033653846153845,0.01201923076923077,0.018629807692307692
15,16,0.002704326923076923,0.0078125,0.017127403846153848
15,14,0.002403846153846154,0.007211538461538462,0.01171875
15,11,0.0021033653846153845,0.00390625,0.007512019230769231
15,12,0.0018028846153846155,0.004807692307692308,0.009014423076923076
15,10,0.001201923076923077,0.00390625,0.006009615384615385
15,7,0.0006009615384615385,0.002704326923076923,0.005408653846153846
15,9,0.0009014423076923077,0.004206730769230769,0.006911057692307692
15,8,0.0009014423076923077,0.0030048076923076925,0.004507211538461538
15,1,0.0006009615384615385,0.0021033653846153845,0.004206730769230769
15,2,0.0,0.002403846153846154,0.00390625
15,6,0.0,0.0018028846153846155,0.00390625
15,5,0.0009014423076923077,0.002403846153846154,0.00390625
15,4,0.00030048076923076925,0.0018028846153846155,0.0033052884615384615
15,3,0.00030048076923076925,0.0018028846153846155,0.002403846153846154
14,24,0.004807692307692308,0.018329326923076924,0.035757211538461536
14,19,0.0030048076923076925,0.006310096153846154,0.015024038461538462
14,20,0.002403846153846154,0.009314903846153846,0.018629807692307692
14,23,0.004807692307692308,0.01532451923076923,0.02734375
14,21,0.0033052884615384615,0.014423076923076924,0.022235576923076924
14,22,0.004807692307692308,0.014723557692307692,0.023137019230769232
14,14,0.0009014423076923077,0.005709134615384615,0.009615384615384616
14,13,0.0009014423076923077,0.005408653846153846,0.010516826923076924
14,18,0.0018028846153846155,0.0078125,0.014122596153846154
14,16,0.001201923076923077,0.006009615384615385,0.012920673076923076
14,17,0.002403846153846154,0.009314903846153846,0.01622596153846154
14,15,0.0009014423076923077,0.004807692307692308,0.01201923076923077
14,8,0.0009014423076923077,0.004206730769230769,0.005709134615384615
14,11,0.0006009615384615385,0.005108173076923077,0.0078125
14,12,0.0009014423076923077,0.00390625,0.00811298076923077
14,10,0.0009014423076923077,0.003605769230769231,0.006610576923076923
14,7,0.0009014423076923077,0.002704326923076923,0.004507211538461538
14,9,0.0009014423076923077,0.004206730769230769,0.007211538461538462
14,1,0.0006009615384615385,0.0021033653846153845,0.005408653846153846
14,2,0.00030048076923076925,0.0030048076923076925,0.005709134615384615
14,5,0.0009014423076923077,0.003605769230769231,0.005408653846153846
14,4,0.0,0.0021033653846153845,0.00390625
14,3,0.0006009615384615385,0.0018028846153846155,0.004507211538461538
14,6,0.00030048076923076925,0.0033052884615384615,0.004807692307692308
13,24,0.002403846153846154,0.015625,0.028846153846153848
13,19,0.0009014423076923077,0.004206730769230769,0.009915865384615384
13,20,0.0009014423076923077,0.006310096153846154,0.010216346153846154
13,23,0.0015024038461538462,0.012620192307692308,0.02013221153846154
13,22,0.0018028846153846155,0.009314903846153846,0.01622596153846154
13,21,0.0006009615384615385,0.007512019230769231,0.014423076923076924
13,15,0.0009014423076923077,0.002704326923076923,0.010516826923076924
13,14,0.0009014423076923077,0.004807692307692308,0.010216346153846154
13,13,0.0009014423076923077,0.0021033653846153845,0.006310096153846154
13,16,0.001201923076923077,0.004206730769230769,0.009314903846153846
13,18,0.001201923076923077,0.004206730769230769,0.010516826923076924
13,17,0.0015024038461538462,0.005108173076923077,0.009615384615384616
13,12,0.001201923076923077,0.0030048076923076925,0.005408653846153846
13,11,0.0009014423076923077,0.00390625,0.006911057692307692
13,7,0.0006009615384615385,0.001201923076923077,0.004507211538461538
13,9,0.0006009615384615385,0.002704326923076923,0.007211538461538462
13,8,0.001201923076923077,0.002704326923076923,0.006009615384615385
13,10,0.0006009615384615385,0.0033052884615384615,0.005709134615384615
13,1,0.001201923076923077,0.002704326923076923,0.003605769230769231
13,4,0.00030048076923076925,0.001201923076923077,0.0030048076923076925
13,2,0.0006009615384615385,0.002403846153846154,0.003605769230769231
13,3,0.00030048076923076925,0.0018028846153846155,0.0030048076923076925
13,5,0.00030048076923076925,0.002403846153846154,0.004807692307692308
13,6,0.0006009615384615385,0.0021033653846153845,0.004206730769230769
12,24,0.0030048076923076925,0.013221153846153846,0.027644230769230768
12,23,0.001201923076923077,0.00811298076923077,0.018329326923076924
12,22,0.0015024038461538462,0.007211538461538462,0.014423076923076924
12,21,0.0006009615384615385,0.006310096153846154,0.012920673076923076
12,20,0.0,0.0030048076923076925,0.009014423076923076
12,19,0.00030048076923076925,0.0033052884615384615,0.0078125
12,13,0.0006009615384615385,0.0021033653846153845,0.003605769230769231
12,14,0.0006009615384615385,0.0021033653846153845,0.006911057692307692
12,17,0.0,0.00390625,0.00811298076923077
12,16,0.00030048076923076925,0.0033052884615384615,0.006009615384615385
12,15,0.00030048076923076925,0.002403846153846154,0.007512019230769231
12,18,0.00030048076923076925,0.0033052884615384615,0.0078125
12,7,0.00030048076923076925,0.0021033653846153845,0.0033052884615384615
12,12,0.0006009615384615385,0.0030048076923076925,0.005709134615384615
12,8,0.00030048076923076925,0.001201923076923077,0.0030048076923076925
12,11,0.0006009615384615385,0.0030048076923076925,0.005108173076923077
12,9,0.00030048076923076925,0.0018028846153846155,0.002704326923076923
12,10,0.0,0.002704326923076923,0.004206730769230769
12,2,0.0009014423076923077,0.002403846153846154,0.003605769230769231
12,4,0.0,0.001201923076923077,0.0033052884615384615
12,1,0.0021033653846153845,0.0030048076923076925,0.004206730769230769
12,5,0.0006009615384615385,0.002403846153846154,0.004206730769230769
12,6,0.001201923076923077,0.0021033653846153845,0.003605769230769231
12,3,0.0006009615384615385,0.0015024038461538462,0.0030048076923076925
11,24,0.002704326923076923,0.01622596153846154,0.029146634615384616
11,23,0.001201923076923077,0.007211538461538462,0.016826923076923076
11,22,0.0006009615384615385,0.006911057692307692,0.01141826923076923
11,19,0.0,0.0030048076923076925,0.006009615384615385
11,21,0.0006009615384615385,0.005709134615384615,0.012319711538461538
11,20,0.0,0.00390625,0.009314903846153846
11,15,0.0,0.004206730769230769,0.008413461538461538
11,18,0.0,0.0018028846153846155,0.006610576923076923
11,16,0.0,0.004507211538461538,0.008413461538461538
11,14,0.00030048076923076925,0.005108173076923077,0.0078125
11,17,0.0,0.0021033653846153845,0.005709134615384615
11,13,0.00030048076923076925,0.0021033653846153845,0.005408653846153846
11,7,0.0009014423076923077,0.002704326923076923,0.006009615384615385
11,12,0.00030048076923076925,0.002704326923076923,0.004507211538461538
11,11,0.00030048076923076925,0.0021033653846153845,0.006009615384615385
11,8,0.00030048076923076925,0.0021033653846153845,0.003605769230769231
11,9,0.0,0.001201923076923077,0.003605769230769231
11,10,0.0,0.0021033653846153845,0.004206730769230769
11,2,0.0015024038461538462,0.0033052884615384615,0.005108173076923077
11,1,0.0018028846153846155,0.0033052884615384615,0.00390625
11,5,0.00030048076923076925,0.002704326923076923,0.006009615384615385
11,3,0.0006009615384615385,0.002704326923076923,0.004807692307692308
11,4,0.00030048076923076925,0.0030048076923076925,0.005408653846153846
11,6,0.00030048076923076925,0.0030048076923076925,0.004507211538461538
10,24,0.0018028846153846155,0.012620192307692308,0.022235576923076924
10,20,0.001201923076923077,0.005408653846153846,0.01201923076923077
10,19,0.00030048076923076925,0.003605769230769231,0.009314903846153846
10,23,0.0015024038461538462,0.009014423076923076,0.016526442307692308
10,22,0.0009014423076923077,0.0078125,0.014423076923076924
10,21,0.0009014423076923077,0.007211538461538462,0.013221153846153846
10,16,0.001201923076923077,0.006310096153846154,0.011117788461538462
10,14,0.0015024038461538462,0.006009615384615385,0.009915865384615384
10,18,0.001201923076923077,0.004206730769230769,0.01141826923076923
10,17,0.00030048076923076925,0.006310096153846154,0.013221153846153846
10,13,0.0006009615384615385,0.002704326923076923,0.005709134615384615
10,15,0.0009014423076923077,0.005408653846153846,0.010817307692307692
10,7,0.0009014423076923077,0.0015024038461538462,0.006009615384615385
10,12,0.0006009615384615385,0.0030048076923076925,0.005709134615384615
10,8,0.0006009615384615385,0.0021033653846153845,0.003605769230769231
10,9,0.00030048076923076925,0.0015024038461538462,0.002704326923076923
10,11,0.0006009615384615385,0.00390625,0.005709134615384615
10,10,0.0006009615384615385,0.002704326923076923,0.00390625
10,1,0.0018028846153846155,0.0030048076923076925,0.006009615384615385
10,3,0.0009014423076923077,0.0018028846153846155,0.00390625
10,2,0.0021033653846153845,0.00390625,0.005408653846153846
10,4,0.00030048076923076925,0.0018028846153846155,0.0033052884615384615
10,5,0.00030048076923076925,0.0018028846153846155,0.004206730769230769
10,6,0.0006009615384615385,0.002704326923076923,0.005709134615384615
9,24,0.0018028846153846155,0.006911057692307692,0.01953125
9,23,0.0009014423076923077,0.005408653846153846,0.015625
9,22,0.001201923076923077,0.004807692307692308,0.01201923076923077
9,21,0.0009014423076923077,0.005709134615384615,0.014122596153846154
9,19,0.00030048076923076925,0.003605769230769231,0.009314903846153846
9,20,0.00030048076923076925,0.006009615384615385,0.01141826923076923
9,14,0.0006009615384615385,0.006009615384615385,0.010516826923076924
9,18,0.0006009615384615385,0.005408653846153846,0.012319711538461538
9,13,0.0006009615384615385,0.004807692307692308,0.009314903846153846
9,15,0.00030048076923076925,0.005108173076923077,0.010216346153846154
9,16,0.00030048076923076925,0.005709134615384615,0.01141826923076923
9,17,0.0006009615384615385,0.005408653846153846,0.010216346153846154
9,7,0.0009014423076923077,0.0033052884615384615,0.006310096153846154
9,8,0.00030048076923076925,0.002403846153846154,0.005408653846153846
9,11,0.0006009615384615385,0.003605769230769231,0.009615384615384616
9,12,0.00030048076923076925,0.0033052884615384615,0.00811298076923077
9,9,0.0,0.003605769230769231,0.005408653846153846
9,10,0.00030048076923076925,0.0033052884615384615,0.006911057692307692
9,1,0.0,0.005709134615384615,0.0078125
9,3,0.0,0.002704326923076923,0.00811298076923077
9,2,0.0006009615384615385,0.0030048076923076925,0.006310096153846154
9,4,0.00030048076923076925,0.0030048076923076925,0.006610576923076923
9,5,0.0006009615384615385,0.0018028846153846155,0.004807692307692308
9,6,0.0009014423076923077,0.0030048076923076925,0.006310096153846154
8,24,0.001201923076923077,0.008413461538461538,0.017127403846153848
8,21,0.001201923076923077,0.007211538461538462,0.012920673076923076
8,19,0.0009014423076923077,0.005108173076923077,0.01201923076923077
8,20,0.001201923076923077,0.005709134615384615,0.013221153846153846
8,23,0.001201923076923077,0.009014423076923076,0.016526442307692308
8,22,0.001201923076923077,0.006009615384615385,0.013221153846153846
8,13,0.0006009615384615385,0.006610576923076923,0.010817307692307692
8,14,0.0009014423076923077,0.006009615384615385,0.011117788461538462
8,15,0.00030048076923076925,0.006310096153846154,0.01201923076923077
8,18,0.0009014423076923077,0.006911057692307692,0.014122596153846154
8,16,0.0006009615384615385,0.006610576923076923,0.01201923076923077
8,17,0.001201923076923077,0.006009615384615385,0.014122596153846154
8,7,0.0009014423076923077,0.004206730769230769,0.008413461538461538
8,11,0.0018028846153846155,0.005709134615384615,0.0078125
8,10,0.0015024038461538462,0.005108173076923077,0.008413461538461538
8,8,0.001201923076923077,0.0030048076923076925,0.005709134615384615
8,9,0.0015024038461538462,0.00390625,0.006610576923076923
8,12,0.0009014423076923077,0.004507211538461538,0.009615384615384616
8,1,0.001201923076923077,0.005108173076923077,0.008713942307692308
8,4,0.0,0.003605769230769231,0.007512019230769231
8,3,0.0,0.0030048076923076925,0.006610576923076923
8,5,0.00030048076923076925,0.0033052884615384615,0.006009615384615385
8,2,0.0018028846153846155,0.003605769230769231,0.005709134615384615
8,6,0.001201923076923077,0.004206730769230769,0.006610576923076923
7,24,0.0021033653846153845,0.01171875,0.020733173076923076
7,19,0.0018028846153846155,0.005108173076923077,0.009615384615384616
7,20,0.0018028846153846155,0.006310096153846154,0.01171875
7,23,0.0018028846153846155,0.008713942307692308,0.01622596153846154
7,22,0.0015024038461538462,0.006911057692307692,0.013822115384615384
7,21,0.0015024038461538462,0.006310096153846154,0.01201923076923077
7,13,0.0018028846153846155,0.005709134615384615,0.009615384615384616
7,14,0.0018028846153846155,0.006310096153846154,0.010516826923076924
7,15,0.0018028846153846155,0.006009615384615385,0.009615384615384616
7,18,0.0015024038461538462,0.005408653846153846,0.011117788461538462
7,17,0.0021033653846153845,0.006009615384615385,0.009615384615384616
7,16,0.0015024038461538462,0.006310096153846154,0.008713942307692308
7,7,0.0006009615384615385,0.005709134615384615,0.008713942307692308
7,8,0.0009014423076923077,0.005408653846153846,0.008413461538461538
7,11,0.001201923076923077,0.007512019230769231,0.009314903846153846
7,9,0.001201923076923077,0.004807692307692308,0.008713942307692308
7,12,0.0015024038461538462,0.006310096153846154,0.010216346153846154
7,10,0.0021033653846153845,0.006009615384615385,0.009615384615384616
7,2,0.0009014423076923077,0.0033052884615384615,0.006610576923076923
7,1,0.0015024038461538462,0.003605769230769231,0.0078125
7,3,0.0,0.004206730769230769,0.005709134615384615
7,4,0.0006009615384615385,0.003605769230769231,0.007211538461538462
7,6,0.00030048076923076925,0.004807692307692308,0.009014423076923076
7,5,0.001201923076923077,0.004206730769230769,0.0078125
6,19,0.001201923076923077,0.004206730769230769,0.009314903846153846
6,20,0.0009014423076923077,0.005709134615384615,0.009615384615384616
6,24,0.0009014423076923077,0.007211538461538462,0.017127403846153848
6,23,0.0006009615384615385,0.007512019230769231,0.013822115384615384
6,22,0.001201923076923077,0.006911057692307692,0.012920673076923076
6,21,0.0015024038461538462,0.007512019230769231,0.012319711538461538
6,14,0.0006009615384615385,0.0033052884615384615,0.007512019230769231
6,16,0.001201923076923077,0.004206730769230769,0.0078125
6,13,0.0006009615384615385,0.004206730769230769,0.006610576923076923
6,18,0.0009014423076923077,0.004206730769230769,0.009615384615384616
6,17,0.001201923076923077,0.004507211538461538,0.008413461538461538
6,15,0.0009014423076923077,0.004206730769230769,0.007512019230769231
6,7,0.0,0.002704326923076923,0.007211538461538462
6,8,0.00030048076923076925,0.002704326923076923,0.007211538461538462
6,10,0.00030048076923076925,0.004507211538461538,0.006911057692307692
6,11,0.00030048076923076925,0.0033052884615384615,0.007211538461538462
6,9,0.0,0.004507211538461538,0.005709134615384615
6,12,0.0006009615384615385,0.00390625,0.007512019230769231
6,1,0.0018028846153846155,0.0030048076923076925,0.007512019230769231
6,2,0.0009014423076923077,0.002704326923076923,0.005108173076923077
6,3,0.0,0.003605769230769231,0.006911057692307692
6,4,0.0,0.0030048076923076925,0.006911057692307692
6,5,0.0,0.003605769230769231,0.005408653846153846
6,6,0.00030048076923076925,0.0033052884615384615,0.007512019230769231
5,21,0.002403846153846154,0.0078125,0.012620192307692308
5,20,0.0006009615384615385,0.006009615384615385,0.011117788461538462
5,19,0.00030048076923076925,0.005108173076923077,0.0078125
5,24,0.001201923076923077,0.006310096153846154,0.012319711538461538
5,23,0.0015024038461538462,0.0078125,0.013221153846153846
5,22,0.002704326923076923,0.007512019230769231,0.012319711538461538
5,17,0.0009014423076923077,0.005408653846153846,0.007211538461538462
5,13,0.00030048076923076925,0.004507211538461538,0.00811298076923077
5,16,0.0009014423076923077,0.004206730769230769,0.007512019230769231
5,18,0.0006009615384615385,0.005108173076923077,0.007512019230769231
5,14,0.001201923076923077,0.004206730769230769,0.009915865384615384
5,15,0.0009014423076923077,0.005108173076923077,0.008713942307692308
5,7,0.0,0.003605769230769231,0.007512019230769231
5,9,0.00030048076923076925,0.00390625,0.005709134615384615
5,8,0.00030048076923076925,0.0033052884615384615,0.007211538461538462
5,10,0.0,0.0030048076923076925,0.006610576923076923
5,12,0.0009014423076923077,0.004507211538461538,0.008713942307692308
5,11,0.0006009615384615385,0.0033052884615384615,0.005709134615384615
5,1,0.0018028846153846155,0.0033052884615384615,0.006911057692307692
5,2,0.001201923076923077,0.0021033653846153845,0.005408653846153846
5,3,0.0,0.003605769230769231,0.006911057692307692
5,4,0.0006009615384615385,0.00390625,0.006911057692307692
5,5,0.0,0.003605769230769231,0.007211538461538462
5,6,0.0,0.004807692307692308,0.007211538461538462
4,20,0.001201923076923077,0.007211538461538462,0.009615384615384616
4,19,0.001201923076923077,0.006009615384615385,0.0078125
4,24,0.0015024038461538462,0.007211538461538462,0.013822115384615384
4,23,0.0009014423076923077,0.008713942307692308,0.01201923076923077
4,21,0.002704326923076923,0.007512019230769231,0.011117788461538462
4,22,0.002704326923076923,0.009014423076923076,0.01141826923076923
4,16,0.001201923076923077,0.004507211538461538,0.0078125
4,13,0.0,0.004507211538461538,0.0078125
4,14,0.0009014423076923077,0.006310096153846154,0.009915865384615384
4,17,0.0006009615384615385,0.004206730769230769,0.006911057692307692
4,15,0.001201923076923077,0.005108173076923077,0.009314903846153846
4,18,0.0009014423076923077,0.005408653846153846,0.007211538461538462
4,7,0.00030048076923076925,0.00390625,0.006610576923076923
4,11,0.0006009615384615385,0.004507211538461538,0.007512019230769231
4,12,0.00030048076923076925,0.005709134615384615,0.00811298076923077
4,8,0.00030048076923076925,0.002704326923076923,0.006911057692307692
4,10,0.00030048076923076925,0.003605769230769231,0.005709134615384615
4,9,0.00030048076923076925,0.003605769230769231,0.006610576923076923
4,1,0.0018028846153846155,0.00390625,0.007211538461538462
4,3,0.0006009615384615385,0.00390625,0.007211538461538462
4,2,0.0015024038461538462,0.0021033653846153845,0.006009615384615385
4,5,0.0006009615384615385,0.003605769230769231,0.009014423076923076
4,4,0.0009014423076923077,0.003605769230769231,0.007512019230769231
4,6,0.0006009615384615385,0.005108173076923077,0.007211538461538462
3,20,0.0015024038461538462,0.007512019230769231,0.009615384615384616
3,19,0.0021033653846153845,0.006310096153846154,0.008413461538461538
3,23,0.002704326923076923,0.007211538461538462,0.011117788461538462
3,24,0.0018028846153846155,0.005709134615384615,0.010817307692307692
3,22,0.002403846153846154,0.006911057692307692,0.009915865384615384
3,21,0.002704326923076923,0.007512019230769231,0.009314903846153846
3,14,0.0009014423076923077,0.005408653846153846,0.009014423076923076
3,15,0.0009014423076923077,0.004807692307692308,0.009314903846153846
3,13,0.0009014423076923077,0.004206730769230769,0.0078125
3,16,0.0015024038461538462,0.005108173076923077,0.0078125
3,17,0.0009014423076923077,0.005709134615384615,0.00811298076923077
3,18,0.001201923076923077,0.006009615384615385,0.008713942307692308
3,7,0.00030048076923076925,0.005108173076923077,0.008413461538461538
3,8,0.00030048076923076925,0.004507211538461538,0.0078125
3,9,0.0,0.004507211538461538,0.0078125
3,10,0.001201923076923077,0.0033052884615384615,0.006009615384615385
3,11,0.00030048076923076925,0.002704326923076923,0.007512019230769231
3,12,0.0018028846153846155,0.005709134615384615,0.009014423076923076
3,1,0.00030048076923076925,0.005709134615384615,0.0078125
3,2,0.001201923076923077,0.003605769230769231,0.009615384615384616
3,3,0.0015024038461538462,0.004507211538461538,0.007512019230769231
3,5,0.0006009615384615385,0.005709134615384615,0.008713942307692308
3,6,0.00030048076923076925,0.005709134615384615,0.009014423076923076
3,4,0.0015024038461538462,0.005108173076923077,0.007211538461538462
2,24,0.001201923076923077,0.006911057692307692,0.01201923076923077
2,22,0.002704326923076923,0.005408653846153846,0.008413461538461538
2,20,0.002403846153846154,0.004507211538461538,0.008413461538461538
2,21,0.0021033653846153845,0.005408653846153846,0.009314903846153846
2,23,0.002704326923076923,0.006310096153846154,0.009915865384615384
2,19,0.0021033653846153845,0.004206730769230769,0.006610576923076923
2,15,0.0009014423076923077,0.0033052884615384615,0.005108173076923077
2,17,0.001201923076923077,0.004206730769230769,0.005408653846153846
2,16,0.0009014423076923077,0.0033052884615384615,0.005709134615384615
2,18,0.0009014423076923077,0.003605769230769231,0.006610576923076923
2,13,0.0006009615384615385,0.002403846153846154,0.00390625
2,14,0.0006009615384615385,0.0033052884615384615,0.004206730769230769
2,7,0.0006009615384615385,0.0033052884615384615,0.003605769230769231
2,8,0.0006009615384615385,0.0030048076923076925,0.00390625
2,9,0.00030048076923076925,0.002704326923076923,0.00390625
2,11,0.001201923076923077,0.0030048076923076925,0.004507211538461538
2,10,0.001201923076923077,0.0030048076923076925,0.004206730769230769
2,12,0.0009014423076923077,0.0030048076923076925,0.004507211538461538
2,2,0.001201923076923077,0.005108173076923077,0.006610576923076923
2,1,0.0,0.005108173076923077,0.009014423076923076
2,3,0.001201923076923077,0.0033052884615384615,0.004807692307692308
2,5,0.0006009615384615385,0.002403846153846154,0.00390625
2,4,0.0006009615384615385,0.002704326923076923,0.004206730769230769
2,6,0.0009014423076923077,0.0033052884615384615,0.004206730769230769
1,20,0.0006009615384615385,0.005408653846153846,0.007211538461538462
1,19,0.00030048076923076925,0.005408653846153846,0.0078125
1,23,0.0021033653846153845,0.007211538461538462,0.009615384615384616
1,22,0.0006009615384615385,0.006009615384615385,0.00811298076923077
1,24,0.0,0.005709134615384615,0.009314903846153846
1,21,0.00030048076923076925,0.006610576923076923,0.009014423076923076
1,13,0.0,0.0021033653846153845,0.004206730769230769
1,14,0.0,0.0030048076923076925,0.004507211538461538
1,15,0.00030048076923076925,0.0021033653846153845,0.004507211538461538
1,18,0.00030048076923076925,0.004206730769230769,0.007211538461538462
1,17,0.0,0.0033052884615384615,0.006310096153846154
1,16,0.00030048076923076925,0.002403846153846154,0.005408653846153846
1,7,0.0,0.0030048076923076925,0.003605769230769231
1,8,0.0,0.0021033653846153845,0.0033052884615384615
1,9,0.00030048076923076925,0.0018028846153846155,0.003605769230769231
1,12,0.0,0.002403846153846154,0.004206730769230769
1,10,0.00030048076923076925,0.0033052884615384615,0.004507211538461538
1,11,0.00030048076923076925,0.003605769230769231,0.004206730769230769
1,2,0.0,0.0033052884615384615,0.004807692307692308
1,1,0.0009014423076923077,0.0030048076923076925,0.004206730769230769
1,4,0.00030048076923076925,0.002704326923076923,0.004206730769230769
1,3,0.00030048076923076925,0.0030048076923076925,0.005108173076923077
1,5,0.00030048076923076925,0.002403846153846154,0.003605769230769231
1,6,0.0006009615384615385,0.0021033653846153845,0.00390625


==> data/test_flickr8k_lora_valset_head_unbalanced.csv <==
20,32,0.4688079061148857,0.7504632489190859,0.8486720197652872
20,30,0.4663372452130945,0.7535515750463249,0.8468190240889438
20,32,0.4688079061148857,0.7504632489190859,0.8486720197652872
20,27,0.4669549104385423,0.7591105620753552,0.8449660284126004
20,29,0.47251389746757255,0.7560222359481161,0.849289684990735
20,31,0.46819024088943795,0.7479925880172946,0.846201358863496
20,28,0.46819024088943795,0.756639901173564,0.8499073502161828
20,23,0.4663372452130945,0.7572575663990118,0.8468190240889438
20,26,0.46263125386040765,0.7591105620753552,0.846201358863496
20,21,0.46263125386040765,0.752933909820877,0.8517603458925262
20,25,0.4688079061148857,0.7591105620753552,0.8486720197652872
20,22,0.471278567016677,0.7486102532427424,0.849289684990735
20,24,0.4657195799876467,0.7541692402717727,0.8505250154416306
20,16,0.4403953057442866,0.730697961704756,0.8363187152563311
20,19,0.4484249536751081,0.7418159357628166,0.8480543545398395
20,18,0.4410129709697344,0.7393452748610253,0.8468190240889438
20,15,0.41939468807906116,0.7257566399011736,0.8264360716491661
20,20,0.4595429277331686,0.7455219271155034,0.8505250154416306
20,17,0.44471896232242125,0.7251389746757257,0.8387893761581223
20,13,0.42618900555898703,0.7152563310685608,0.8233477455219271
20,12,0.42680667078443485,0.7066090179122916,0.8208770846201359
20,9,0.36133415688696724,0.6479308214947499,0.7757875231624459
20,14,0.42742433600988267,0.7257566399011736,0.8221124150710315
20,10,0.40086473131562694,0.6788140827671402,0.7986411365040148
20,11,0.41815935762816553,0.7010500308832612,0.8103767757875232
20,8,0.32612723903644225,0.5892526250772081,0.7356392835083385
20,7,0.2699197035206918,0.5342804200123533,0.6646077825818406
20,6,0.19518221124150711,0.42618900555898703,0.5602223594811612
20,5,0.13712168004941322,0.3458925262507721,0.46324891908585547
20,4,0.10315009264978382,0.27177269919703523,0.37492279184681904
20,3,0.04817788758492897,0.15873996294008647,0.22483014206300186
19,31,0.3866584311303274,0.6800494132180358,0.7850525015441631
19,29,0.40086473131562694,0.6781964175416924,0.7844348363187152
19,32,0.390982087708462,0.6825200741198271,0.7869054972205065
19,30,0.3885114268066708,0.6837554045707227,0.7875231624459543
20,2,0.014823965410747375,0.05682520074119827,0.09450277949351452
20,1,0.012970969734403953,0.03705991352686844,0.06609017912291539
19,26,0.3971587399629401,0.679431747992588,0.7899938233477455
19,28,0.39468807906114883,0.679431747992588,0.7881408276714021
19,24,0.39283508338480544,0.6831377393452749,0.78875849289685
19,25,0.390982087708462,0.6812847436689314,0.7930821494749846
19,23,0.39345274861025326,0.676343421865349,0.7899938233477455
19,27,0.3983940704138357,0.6781964175416924,0.7875231624459543
19,18,0.3817171093267449,0.6751080914144534,0.7831995058678196
19,20,0.4002470660901791,0.6812847436689314,0.7912291537986411
19,17,0.3743051266213712,0.6553428042001236,0.7794935145151328
19,22,0.4002470660901791,0.6781964175416924,0.794935145151328
19,21,0.40086473131562694,0.6819024088943793,0.7918468190240889
19,19,0.40148239654107476,0.6843730697961705,0.7930821494749846
19,15,0.3650401482396541,0.6534898085237801,0.7696108709079679
19,16,0.3743051266213712,0.654107473749228,0.7751698579369981
19,11,0.34342186534898084,0.6207535515750463,0.7449042618900555
19,14,0.35948116121062385,0.6571957998764669,0.7702285361334157
19,12,0.3502161828289067,0.6361951822112415,0.7609635577516985
19,13,0.35701050030883263,0.6491661519456454,0.7609635577516985
19,10,0.32798023471278565,0.60284126003706,0.7251389746757257
19,9,0.291537986411365,0.5688696726374305,0.6911673872760964
19,8,0.24953675108091414,0.5163681284743669,0.6522544780728845
19,7,0.1957998764669549,0.4410129709697344,0.5756639901173564
19,6,0.13588634959851761,0.33353922174181594,0.4558369363804818
19,5,0.1019147621988882,0.2785670166769611,0.39407041383570107
18,31,0.3150092649783817,0.609017912291538,0.7263743051266214
18,32,0.31624459542927735,0.6084002470660902,0.727609635577517
19,4,0.07288449660284126,0.21556516368128475,0.3038912909203212
19,3,0.03891290920321186,0.12415071031500927,0.19147621988882027
19,2,0.009882643607164917,0.035206917850525016,0.07288449660284126
19,1,0.0024706609017912293,0.02038295243977764,0.056207535515750466
18,29,0.3211859172328598,0.6071649166151946,0.7313156269302038
18,25,0.3211859172328598,0.6096355775169858,0.7269919703520692
18,28,0.3211859172328598,0.6127239036442248,0.7257566399011736
18,30,0.3211859172328598,0.6065472513897467,0.727609635577517
18,27,0.3211859172328598,0.6133415688696726,0.7300802964793082
18,26,0.32550957381099443,0.6096355775169858,0.7300802964793082
18,24,0.3193329215565164,0.6040765904879555,0.7325509573810994
18,22,0.3211859172328598,0.6201358863495985,0.7300802964793082
18,19,0.3242742433600988,0.6312538604076591,0.7399629400864731
18,23,0.3143915997529339,0.6108709079678815,0.7263743051266214
18,20,0.32612723903644225,0.6164298949969117,0.7325509573810994
18,21,0.3211859172328598,0.6139592340951204,0.7350216182828907
18,18,0.32365657813465104,0.6232242124768376,0.7381099444101297
18,17,0.31624459542927735,0.6102532427424336,0.7344039530574429
18,16,0.3125386040765905,0.592958616429895,0.7226683137739345
18,15,0.3069796170475602,0.5731933292155652,0.7134033353922175
18,14,0.30265596046942556,0.5719579987646696,0.7041383570105003
18,13,0.29771463866584313,0.5756639901173564,0.6973440395305744
18,12,0.29215565163681284,0.5589870290302656,0.6868437306979617
18,11,0.28227300802964794,0.5392217418159357,0.6837554045707227
18,9,0.21618282890673254,0.4928968499073502,0.6195182211241507
18,10,0.26127239036442246,0.5311920938851142,0.6497838171710932
18,8,0.18159357628165534,0.43483631871525635,0.5762816553428042
18,7,0.14082767140210006,0.36689314391599753,0.5009264978381717
18,6,0.09697344039530574,0.26930203829524396,0.39592340951204447
18,5,0.07288449660284126,0.21371216800494133,0.3137739345274861
18,4,0.04323656578134651,0.16182828906732552,0.24706609017912293
18,3,0.022235948116121063,0.08276714021000618,0.13465101914762198
18,2,0.008647313156269302,0.029030265596046944,0.05744286596664608
18,1,0.0012353304508956147,0.021000617665225447,0.04817788758492897
17,28,0.26868437306979615,0.5466337245213094,0.6596664607782582
17,29,0.26621371216800493,0.5435453983940705,0.663372452130945
17,30,0.26436071649166154,0.5404570722668314,0.6664607782581841
17,32,0.2649783817171093,0.5429277331686226,0.6689314391599753
17,27,0.2649783817171093,0.5460160592958616,0.6609017912291538
17,31,0.2606547251389747,0.535515750463249,0.6683137739345275
17,22,0.26436071649166154,0.5491043854231007,0.6621371216800495
17,24,0.26621371216800493,0.544780728844966,0.6609017912291538
17,26,0.26744904261890057,0.5429277331686226,0.6621371216800495
17,23,0.2600370599135269,0.5453983940704138,0.6652254478072884
17,25,0.27177269919703523,0.5410747374922792,0.660284126003706
17,21,0.2637430512662137,0.5460160592958616,0.670166769610871
17,19,0.26930203829524396,0.5589870290302656,0.6788140827671402
17,20,0.27177269919703523,0.5472513897467572,0.6695491043854231
17,16,0.26436071649166154,0.5472513897467572,0.6726374305126621
17,17,0.27547869054972207,0.5589870290302656,0.6757257566399012
17,18,0.272390364422483,0.5583693638048178,0.6812847436689314
17,15,0.25386040765904877,0.5311920938851142,0.6565781346510191
17,11,0.2192711550339716,0.48054354539839406,0.6164298949969117
17,13,0.2458307597282273,0.5114268066707844,0.6522544780728845
17,12,0.23471278567016676,0.49536751080914143,0.6355775169857937
17,9,0.1692402717726992,0.4218653489808524,0.5540457072266831
17,14,0.23965410747374924,0.5126621371216801,0.6479308214947499
17,10,0.19888820259419396,0.4663372452130945,0.592958616429895
17,8,0.1439159975293391,0.36936380481778874,0.5077208153180975
17,7,0.10500308832612724,0.30327362569487337,0.43483631871525635
17,6,0.07473749227918468,0.2192711550339716,0.33353922174181594
17,5,0.043854231006794316,0.15935762816553428,0.2631253860407659
17,4,0.03150092649783817,0.13094502779493514,0.1957998764669549
17,3,0.016676961087090797,0.05497220506485485,0.10438542310067943
16,30,0.2205064854848672,0.4589252625077208,0.5972822730080296
16,32,0.2217418159357628,0.4589252625077208,0.5911056207535516
16,29,0.21741815935762818,0.4589252625077208,0.5954292773316863
16,31,0.2217418159357628,0.4638665843113033,0.586781964175417
17,2,0.005558987029030266,0.01852995676343422,0.045089561457689935
17,1,0.0018529956763434219,0.012353304508956145,0.027794935145151328
16,23,0.22483014206300186,0.4576899320568252,0.5861642989499691
16,26,0.2285361334156887,0.46324891908585547,0.5880172946263126
16,28,0.2205064854848672,0.4576899320568252,0.5892526250772081
16,24,0.23038912909203213,0.46201358863495984,0.586781964175417
16,27,0.22544780728844965,0.46263125386040765,0.5886349598517604
16,25,0.22606547251389747,0.4694255713403335,0.5923409512044472
16,17,0.2205064854848672,0.47869054972205066,0.60284126003706
16,18,0.22606547251389747,0.4817788758492897,0.6046942557134033
16,19,0.21865348980852378,0.47313156269302037,0.6034589252625078
16,20,0.22235948116121063,0.46510191476219886,0.5923409512044472
16,22,0.22359481161210623,0.46510191476219886,0.5898702903026559
16,21,0.2266831377393453,0.4638665843113033,0.5880172946263126
16,14,0.20074119827053738,0.44471896232242125,0.5707226683137739
16,15,0.2124768375540457,0.4515132798023471,0.5793699814700433
16,16,0.2198888202594194,0.4836318715256331,0.6077825818406424
16,12,0.20197652872143299,0.42618900555898703,0.5528103767757875
16,13,0.20074119827053738,0.4354539839407041,0.5645460160592959
16,11,0.1791229153798641,0.4156886967263743,0.5410747374922792
16,10,0.16368128474366894,0.37739345274861025,0.5182211241507103
16,9,0.13094502779493514,0.32798023471278565,0.47066090179122916
16,8,0.102532427424336,0.2730080296479308,0.40148239654107476
16,7,0.06856084002470661,0.22112415071031502,0.33106856084002473
16,6,0.045089561457689935,0.1365040148239654,0.2266831377393453
16,5,0.025941939468807906,0.10747374922791847,0.1865348980852378
15,31,0.13341568869672638,0.3477455219271155,0.47004323656578134
15,32,0.13712168004941322,0.3471278567016677,0.47313156269302037
16,4,0.015441630636195183,0.07906114885731934,0.13959234095120446
16,3,0.006176652254478073,0.04323656578134651,0.07782581840642372
16,2,0.004323656578134651,0.014823965410747375,0.033971587399629403
16,1,0.0018529956763434219,0.00926497838171711,0.017912291537986413
15,26,0.13712168004941322,0.34465719579987647,0.4718962322421248
15,27,0.13465101914762198,0.3533045089561458,0.47251389746757255
15,28,0.13712168004941322,0.34651019147621986,0.46757257566399013
15,30,0.1340333539221742,0.342804200123533,0.4657195799876467
15,29,0.13218035824583077,0.3483631871525633,0.471278567016677
15,25,0.13959234095120446,0.35392217418159355,0.4718962322421248
15,21,0.1432983323038913,0.3458925262507721,0.48548486720197653
15,22,0.13773934527486104,0.352686843730698,0.4762198888202594
15,20,0.14144533662754788,0.3607164916615195,0.4823965410747375
15,19,0.14268066707844348,0.3656578134651019,0.49104385423100677
15,24,0.13773934527486104,0.3452748610253243,0.4718962322421248
15,23,0.13897467572575664,0.34465719579987647,0.4694255713403335
15,13,0.1439159975293391,0.3471278567016677,0.4836318715256331
15,15,0.15503397158739962,0.36751080914144535,0.5033971587399629
15,17,0.15626930203829525,0.3705991352686844,0.4947498455836936
15,14,0.1531809759110562,0.35145151327980234,0.49598517603458925
15,16,0.15750463248919086,0.36998147004323656,0.49660284126003706
15,18,0.14947498455836936,0.36936380481778874,0.4947498455836936
15,12,0.14885731933292157,0.3409512044471896,0.4718962322421248
15,11,0.12229771463866584,0.3224212476837554,0.4428659666460778
15,10,0.11550339715873996,0.2983323038912909,0.42063001852995674
15,9,0.07844348363187152,0.25880172946263125,0.36751080914144535
15,8,0.06794317479925881,0.2112415071031501,0.3230389129092032
15,7,0.0506485484867202,0.15565163681284744,0.2526250772081532
15,6,0.02470660901791229,0.10376775787523163,0.1612106238418777
15,5,0.017294626312538603,0.07350216182828907,0.13032736256948735
15,4,0.012970969734403953,0.05744286596664608,0.10562075355157505
15,3,0.0074119827053736875,0.030883261272390366,0.055589870290302656
15,2,0.004941321803582459,0.015441630636195183,0.028412600370599134
15,1,0.0006176652254478073,0.006176652254478073,0.014823965410747375
14,30,0.10376775787523163,0.2890673255095738,0.3891290920321186
14,27,0.10685608400247067,0.29030265596046945,0.3922174181593576
14,29,0.10438542310067943,0.28474366893143915,0.3915997529339098
14,31,0.10067943174799258,0.28227300802964794,0.3885114268066708
14,28,0.10562075355157505,0.2878319950586782,0.38789376158122296
14,32,0.10067943174799258,0.28474366893143915,0.39345274861025326
14,22,0.11241507103150093,0.2933909820877085,0.4002470660901791
14,21,0.11550339715873996,0.29462631253860405,0.4002470660901791
14,26,0.1019147621988882,0.29030265596046945,0.3922174181593576
14,24,0.10376775787523163,0.29030265596046945,0.3891290920321186
14,25,0.10623841877702285,0.28721432983323036,0.390982087708462
14,23,0.1099444101297097,0.2890673255095738,0.3922174181593576
14,18,0.11550339715873996,0.30080296479308216,0.4119827053736875
14,20,0.11550339715873996,0.30018529956763434,0.40580605311920936
14,15,0.12476837554045707,0.3218035824583076,0.43483631871525635
14,17,0.118591723285979,0.30759728227300803,0.42063001852995674
14,16,0.12538604076590487,0.31006794317479924,0.42124768375540456
14,19,0.11056207535515751,0.30080296479308216,0.4064237183446572
14,14,0.13032736256948735,0.3193329215565164,0.4354539839407041
14,13,0.12044471896232242,0.3230389129092032,0.4237183446571958
14,12,0.1179740580605312,0.31068560840024706,0.4095120444718962
14,11,0.10438542310067943,0.2865966646077826,0.39407041383570107
14,10,0.09079678814082767,0.2625077208153181,0.3644224830142063
14,9,0.07164916615194565,0.21680049413218036,0.31315626930203827
14,8,0.053119209388511425,0.17232859789993824,0.26683137739345275
14,7,0.03644224830142063,0.13835701050030882,0.19827053736874614
14,6,0.02285361334156887,0.08029647930821494,0.13218035824583077
14,5,0.016676961087090797,0.06361951822112415,0.1019147621988882
14,4,0.0074119827053736875,0.0426189005558987,0.08400247066090179
14,3,0.005558987029030266,0.02470660901791229,0.04632489190858555
13,32,0.0932674490426189,0.25077208153180974,0.3508338480543545
13,30,0.09573810994441014,0.2557134033353922,0.34959851760345895
13,31,0.0932674490426189,0.2526250772081532,0.3471278567016677
13,29,0.09017912291537987,0.2520074119827054,0.3551575046324892
14,2,0.0018529956763434219,0.010500308832612723,0.02347127856701668
14,1,0.0012353304508956147,0.004941321803582459,0.010500308832612723
13,27,0.09512044471896232,0.2557134033353922,0.35145151327980234
13,23,0.09697344039530574,0.2550957381099444,0.3533045089561458
13,26,0.09079678814082767,0.25386040765904877,0.3551575046324892
13,28,0.09450277949351452,0.24891908585546635,0.3508338480543545
13,24,0.0932674490426189,0.24953675108091414,0.355775169857937
13,25,0.0926497838171711,0.24830142063001853,0.35206917850525016
13,17,0.09697344039530574,0.26868437306979615,0.37183446571958
13,21,0.09573810994441014,0.26744904261890057,0.3631871525633107
13,19,0.09512044471896232,0.2649783817171093,0.3607164916615195
13,18,0.09697344039530574,0.26621371216800493,0.3638048177887585
13,20,0.09882643607164916,0.2637430512662137,0.3631871525633107
13,22,0.09512044471896232,0.2655960469425571,0.3551575046324892
13,12,0.10870907967881409,0.2730080296479308,0.3743051266213712
13,14,0.118591723285979,0.2804200123533045,0.3866584311303274
13,15,0.10932674490426189,0.2816553428042001,0.38542310067943175
13,13,0.11612106238418778,0.291537986411365,0.3891290920321186
13,11,0.10006176652254478,0.25138974675725756,0.3582458307597282
13,16,0.10006176652254478,0.26930203829524396,0.3792464484249537
13,10,0.0926497838171711,0.23347745521927116,0.32859789993823346
13,9,0.06053119209388511,0.19147621988882027,0.2804200123533045
13,8,0.051266213712168,0.15935762816553428,0.23903644224830142
13,7,0.03211859172328598,0.1272390364422483,0.1871525633106856
13,6,0.01852995676343422,0.07720815318097592,0.13032736256948735
13,5,0.011117974058060531,0.053119209388511425,0.09573810994441014
12,31,0.08832612723903645,0.22297714638665844,0.32056825200741196
12,32,0.08832612723903645,0.2192711550339716,0.3242742433600988
13,4,0.00926497838171711,0.03891290920321186,0.07288449660284126
13,3,0.005558987029030266,0.019765287214329835,0.03829524397776405
13,2,0.0024706609017912293,0.011117974058060531,0.021618282890673256
13,1,0.0012353304508956147,0.0037059913526868438,0.012970969734403953
12,28,0.08276714021000618,0.22359481161210623,0.32612723903644225
12,29,0.0846201358863496,0.22730080296479308,0.32550957381099443
12,27,0.08770846201358863,0.2285361334156887,0.3273625694873379
12,26,0.08647313156269303,0.23038912909203213,0.3298332303891291
12,30,0.08832612723903645,0.22421247683755405,0.3218035824583076
12,25,0.08956145768993205,0.2291537986411365,0.32859789993823346
12,23,0.08956145768993205,0.23656578134651018,0.32612723903644225
12,19,0.08091414453366276,0.23409512044471897,0.3329215565163681
12,22,0.08709079678814083,0.23347745521927116,0.32612723903644225
12,24,0.08647313156269303,0.2297714638665843,0.33106856084002473
12,20,0.09017912291537987,0.23285978999382334,0.3298332303891291
12,21,0.08956145768993205,0.23224212476837555,0.32550957381099443
12,14,0.09759110562075356,0.2458307597282273,0.35701050030883263
12,13,0.09388511426806671,0.25077208153180974,0.3582458307597282
12,16,0.08832612723903645,0.24830142063001853,0.3452748610253243
12,15,0.09697344039530574,0.24891908585546635,0.35145151327980234
12,18,0.08770846201358863,0.24150710315009266,0.33353922174181594
12,17,0.08709079678814083,0.24150710315009266,0.33600988264360715
12,12,0.102532427424336,0.2526250772081532,0.36009882643607166
12,10,0.08091414453366276,0.21741815935762818,0.31315626930203827
12,11,0.09017912291537987,0.23533045089561458,0.33415688696726376
12,9,0.06423718344657196,0.1766522544780729,0.2637430512662137
12,8,0.053119209388511425,0.1599752933909821,0.2217418159357628
12,7,0.03211859172328598,0.10747374922791847,0.17541692402717726
12,6,0.01852995676343422,0.06547251389746757,0.11735639283508338
12,5,0.013588634959851761,0.053119209388511425,0.09079678814082767
12,4,0.01173563928350834,0.04138357010500309,0.07411982705373688
12,3,0.004323656578134651,0.02347127856701668,0.04138357010500309
12,2,0.0030883261272390363,0.012970969734403953,0.026559604694255712
12,1,0.0006176652254478073,0.006176652254478073,0.011117974058060531
11,31,0.06917850525015441,0.18838789376158122,0.2865966646077826
11,32,0.06917850525015441,0.18838789376158122,0.27609635577516983
11,28,0.07164916615194565,0.19147621988882027,0.288449660284126
11,30,0.07164916615194565,0.18777022853613343,0.2785670166769611
11,29,0.07288449660284126,0.18838789376158122,0.28412600370599134
11,27,0.07164916615194565,0.1945645460160593,0.28412600370599134
11,24,0.06794317479925881,0.1933292155651637,0.28536133415688697
11,21,0.06794317479925881,0.19888820259419396,0.28968499073502163
11,25,0.07103150092649783,0.1957998764669549,0.28412600370599134
11,26,0.06979617047560223,0.1933292155651637,0.2804200123533045
11,23,0.06979617047560223,0.18962322421247685,0.2835083384805435
11,22,0.06794317479925881,0.20012353304508956,0.2909203211859172
11,15,0.06917850525015441,0.20938851142680667,0.2933909820877085
11,18,0.06794317479925881,0.20877084620135886,0.30080296479308216
11,16,0.06856084002470661,0.20074119827053738,0.29462631253860405
11,17,0.06485484867201977,0.20135886349598517,0.2970969734403953
11,20,0.07226683137739345,0.19950586781964175,0.29524397776405187
11,19,0.07288449660284126,0.20691785052501543,0.2983323038912909
11,11,0.07226683137739345,0.2124768375540457,0.2964793082149475
11,12,0.07906114885731934,0.21309450277949352,0.29956763434218653
11,10,0.06732550957381099,0.1933292155651637,0.28227300802964794
11,13,0.0759728227300803,0.2100061766522545,0.30265596046942556
11,14,0.07103150092649783,0.21556516368128475,0.30018529956763434
11,9,0.04756022235948116,0.1612106238418777,0.2464484249536751
11,8,0.03767757875231625,0.15009264978381717,0.2100061766522545
11,7,0.025941939468807906,0.11117974058060531,0.17356392835083384
11,6,0.014206300185299567,0.06114885731933292,0.11365040148239654
11,5,0.013588634959851761,0.05003088326127239,0.09697344039530574
11,4,0.008029647930821495,0.03829524397776405,0.07350216182828907
11,3,0.004323656578134651,0.02285361334156887,0.03953057442865967
10,30,0.055589870290302656,0.16676961087090797,0.24027177269919703
10,31,0.055589870290302656,0.16182828906732552,0.24397776405188387
10,32,0.05806053119209389,0.1686226065472514,0.2384187770228536
10,29,0.05867819641754169,0.17418159357628166,0.24397776405188387
11,2,0.0024706609017912293,0.011117974058060531,0.02038295243977764
11,1,0.0012353304508956147,0.0074119827053736875,0.013588634959851761
10,27,0.053119209388511425,0.17541692402717726,0.2452130945027795
10,26,0.053736874613959235,0.17418159357628166,0.24397776405188387
10,23,0.054354539839407044,0.17232859789993824,0.2520074119827054
10,28,0.055589870290302656,0.17294626312538605,0.24706609017912293
10,24,0.053736874613959235,0.17603458925262508,0.2445954292773317
10,25,0.05250154416306362,0.17541692402717726,0.24212476837554045
10,20,0.05744286596664608,0.1766522544780729,0.2520074119827054
10,18,0.0592958616429895,0.17541692402717726,0.25694873378628785
10,17,0.062384187770228534,0.17541692402717726,0.2526250772081532
10,22,0.05497220506485485,0.17479925880172947,0.24891908585546635
10,21,0.0592958616429895,0.17726991970352068,0.253242742433601
10,19,0.05497220506485485,0.18035824583075974,0.25386040765904877
10,11,0.06609017912291539,0.1791229153798641,0.26744904261890057
10,14,0.06053119209388511,0.1791229153798641,0.25694873378628785
10,13,0.05806053119209389,0.18159357628165534,0.2606547251389747
10,12,0.06794317479925881,0.18159357628165534,0.2606547251389747
10,15,0.06300185299567634,0.17726991970352068,0.26127239036442246
10,16,0.05744286596664608,0.17171093267449042,0.2458307597282273
10,10,0.06670784434836319,0.18282890673255095,0.2625077208153181
10,9,0.04756022235948116,0.15812229771463868,0.22544780728844965
10,8,0.042001235330450894,0.1340333539221742,0.20074119827053738
10,7,0.026559604694255712,0.10006176652254478,0.16429894996911673
10,6,0.015441630636195183,0.05497220506485485,0.09882643607164916
10,5,0.014823965410747375,0.044471896232242125,0.08647313156269303
9,31,0.03829524397776405,0.12415071031500927,0.2025941939468808
9,32,0.03891290920321186,0.13032736256948735,0.205064854848672
10,4,0.009882643607164917,0.03891290920321186,0.07226683137739345
10,3,0.0074119827053736875,0.017912291537986413,0.04076590487955528
10,2,0.004323656578134651,0.01173563928350834,0.024088943792464484
10,1,0.0018529956763434219,0.0067943174799258805,0.01173563928350834
9,28,0.03891290920321186,0.1278567016676961,0.19888820259419396
9,26,0.04076590487955528,0.12970969734403953,0.2032118591723286
9,25,0.04138357010500309,0.12847436689314393,0.2025941939468808
9,29,0.04014823965410747,0.12909203211859172,0.20691785052501543
9,30,0.03829524397776405,0.13032736256948735,0.20815318097591107
9,27,0.03705991352686844,0.1340333539221742,0.20135886349598517
9,19,0.035824583075972825,0.13279802347127856,0.21432983323038912
9,23,0.04570722668313774,0.13588634959851761,0.21062384187770228
9,21,0.0426189005558987,0.1365040148239654,0.20444718962322422
9,20,0.0426189005558987,0.13588634959851761,0.2032118591723286
9,22,0.045089561457689935,0.13712168004941322,0.20815318097591107
9,24,0.0426189005558987,0.13032736256948735,0.20568252007411983
9,15,0.04138357010500309,0.1340333539221742,0.2118591723285979
9,17,0.034589252625077206,0.12909203211859172,0.2124768375540457
9,14,0.043854231006794316,0.13959234095120446,0.21741815935762818
9,13,0.04138357010500309,0.13897467572575664,0.21494749845583694
9,18,0.03953057442865967,0.1352686843730698,0.21309450277949352
9,16,0.03767757875231625,0.12909203211859172,0.2118591723285979
9,11,0.04323656578134651,0.14823965410747375,0.22359481161210623
9,9,0.03891290920321186,0.1439159975293391,0.20691785052501543
9,10,0.0426189005558987,0.14885731933292157,0.21680049413218036
9,12,0.04323656578134651,0.1445336627547869,0.21432983323038912
9,8,0.033353922174181594,0.1266213712168005,0.18221124150710316
9,7,0.029030265596046944,0.102532427424336,0.1519456454601606
9,6,0.01852995676343422,0.05744286596664608,0.09820877084620136
9,5,0.014206300185299567,0.04632489190858555,0.08029647930821494
9,4,0.008029647930821495,0.03644224830142063,0.06300185299567634
9,3,0.0067943174799258805,0.021000617665225447,0.03829524397776405
9,2,0.0037059913526868438,0.012353304508956145,0.019147621988882025
9,1,0.0018529956763434219,0.0067943174799258805,0.014823965410747375
8,31,0.035206917850525016,0.1179740580605312,0.18097591105620753
8,28,0.03705991352686844,0.11426806670784435,0.18035824583075974
8,27,0.03644224830142063,0.11550339715873996,0.1791229153798641
8,30,0.03705991352686844,0.11612106238418778,0.18097591105620753
8,29,0.03953057442865967,0.11550339715873996,0.17850525015441632
8,32,0.033353922174181594,0.11612106238418778,0.17232859789993824
8,25,0.03829524397776405,0.11735639283508338,0.18344657195799877
8,23,0.034589252625077206,0.1179740580605312,0.18406423718344658
8,21,0.03767757875231625,0.12291537986411365,0.1871525633106856
8,24,0.04014823965410747,0.11673872760963558,0.18221124150710316
8,22,0.03829524397776405,0.1179740580605312,0.19394688079061148
8,26,0.03829524397776405,0.11488573193329216,0.1791229153798641
8,19,0.035206917850525016,0.12168004941321804,0.18900555898702903
8,15,0.03705991352686844,0.12415071031500927,0.1933292155651637
8,20,0.033353922174181594,0.11673872760963558,0.19209388511426806
8,16,0.03705991352686844,0.12106238418777023,0.18591723285979
8,17,0.03829524397776405,0.11735639283508338,0.18900555898702903
8,18,0.03705991352686844,0.11735639283508338,0.18591723285979
8,12,0.03705991352686844,0.12847436689314393,0.19209388511426806
8,11,0.03829524397776405,0.12970969734403953,0.1957998764669549
8,13,0.03953057442865967,0.12044471896232242,0.18838789376158122
8,14,0.035824583075972825,0.12970969734403953,0.1957998764669549
8,10,0.03767757875231625,0.12970969734403953,0.19024088943792464
8,9,0.03644224830142063,0.12229771463866584,0.18035824583075974
8,8,0.03644224830142063,0.11426806670784435,0.17171093267449042
8,7,0.026559604694255712,0.09820877084620136,0.150710315009265
8,6,0.017294626312538603,0.06794317479925881,0.1099444101297097
8,5,0.009882643607164917,0.05806053119209389,0.08585546633724521
8,4,0.0074119827053736875,0.03705991352686844,0.06609017912291539
8,3,0.005558987029030266,0.021000617665225447,0.0426189005558987
7,31,0.033971587399629403,0.09759110562075356,0.1519456454601606
7,32,0.033971587399629403,0.09944410129709698,0.150710315009265
7,29,0.035206917850525016,0.09820877084620136,0.1525633106856084
7,30,0.035824583075972825,0.09512044471896232,0.15379864113650402
8,2,0.0018529956763434219,0.011117974058060531,0.019765287214329835
8,1,0.0018529956763434219,0.004941321803582459,0.009882643607164917
7,28,0.034589252625077206,0.09944410129709698,0.15626930203829525
7,23,0.029030265596046944,0.10932674490426189,0.15873996294008647
7,25,0.03211859172328598,0.102532427424336,0.15626930203829525
7,27,0.033971587399629403,0.10438542310067943,0.15379864113650402
7,24,0.035206917850525016,0.102532427424336,0.1519456454601606
7,26,0.033353922174181594,0.102532427424336,0.150710315009265
7,18,0.03644224830142063,0.10809141445336627,0.15688696726374304
7,20,0.033353922174181594,0.09944410129709698,0.15379864113650402
7,19,0.035206917850525016,0.10623841877702285,0.15441630636195183
7,17,0.03150092649783817,0.10747374922791847,0.15688696726374304
7,22,0.032736256948733784,0.10870907967881409,0.15565163681284744
7,21,0.035824583075972825,0.10376775787523163,0.15626930203829525
7,12,0.03150092649783817,0.11056207535515751,0.17171093267449042
7,16,0.03150092649783817,0.11056207535515751,0.15379864113650402
7,15,0.033971587399629403,0.10747374922791847,0.15812229771463868
7,11,0.035206917850525016,0.11488573193329216,0.16800494132180357
7,14,0.030883261272390366,0.1099444101297097,0.16306361951822113
7,13,0.032736256948733784,0.10932674490426189,0.16615194564546015
7,9,0.03767757875231625,0.10562075355157505,0.16368128474366894
7,10,0.035206917850525016,0.11056207535515751,0.16676961087090797
7,8,0.032736256948733784,0.10067943174799258,0.15379864113650402
7,7,0.027177269919703522,0.0932674490426189,0.1457689932056825
7,6,0.021618282890673256,0.08091414453366276,0.11982705373687462
7,5,0.014823965410747375,0.05682520074119827,0.09512044471896232
6,32,0.017912291537986413,0.06547251389746757,0.11673872760963558
6,31,0.017294626312538603,0.06979617047560223,0.1179740580605312
7,4,0.008647313156269302,0.043854231006794316,0.0753551575046325
7,3,0.004323656578134651,0.021000617665225447,0.045089561457689935
7,2,0.0012353304508956147,0.008029647930821495,0.01852995676343422
7,1,0.0018529956763434219,0.005558987029030266,0.00926497838171711
6,25,0.022235948116121063,0.07164916615194565,0.11612106238418778
6,30,0.01852995676343422,0.07103150092649783,0.11303273625694873
6,26,0.022235948116121063,0.06856084002470661,0.118591723285979
6,29,0.02038295243977764,0.06979617047560223,0.11426806670784435
6,27,0.021618282890673256,0.06917850525015441,0.1179740580605312
6,28,0.019765287214329835,0.07041383570105003,0.11488573193329216
6,21,0.019147621988882025,0.07720815318097592,0.12106238418777023
6,19,0.024088943792464484,0.0765904879555281,0.11612106238418778
6,24,0.021618282890673256,0.06670784434836319,0.1179740580605312
6,22,0.022235948116121063,0.07350216182828907,0.1192093885114268
6,20,0.02038295243977764,0.07288449660284126,0.1192093885114268
6,23,0.021618282890673256,0.07350216182828907,0.11673872760963558
6,15,0.025941939468807906,0.07782581840642372,0.12168004941321804
6,17,0.025941939468807906,0.07288449660284126,0.11673872760963558
6,16,0.025941939468807906,0.0759728227300803,0.12168004941321804
6,13,0.022235948116121063,0.08214947498455837,0.13032736256948735
6,14,0.02347127856701668,0.07782581840642372,0.12353304508956146
6,18,0.02470660901791229,0.07103150092649783,0.118591723285979
6,10,0.021000617665225447,0.08400247066090179,0.13279802347127856
6,11,0.026559604694255712,0.08832612723903645,0.13279802347127856
6,8,0.02285361334156887,0.07288449660284126,0.11735639283508338
6,9,0.02347127856701668,0.08338480543545398,0.12970969734403953
6,12,0.022235948116121063,0.0852378011117974,0.13712168004941322
6,7,0.01852995676343422,0.07906114885731934,0.118591723285979
6,6,0.016676961087090797,0.06670784434836319,0.10685608400247067
6,5,0.01173563928350834,0.05188387893761581,0.08338480543545398
6,4,0.008029647930821495,0.042001235330450894,0.0765904879555281
6,3,0.006176652254478073,0.021000617665225447,0.042001235330450894
6,2,0.0006176652254478073,0.0074119827053736875,0.016676961087090797
6,1,0.0012353304508956147,0.006176652254478073,0.011117974058060531
5,32,0.012353304508956145,0.04879555281037678,0.09141445336627547
5,31,0.013588634959851761,0.04941321803582458,0.09635577516985794
5,27,0.014823965410747375,0.0506485484867202,0.0926497838171711
5,30,0.012970969734403953,0.04879555281037678,0.08956145768993205
5,29,0.014206300185299567,0.05003088326127239,0.0926497838171711
5,28,0.014206300185299567,0.053736874613959235,0.0926497838171711
5,26,0.01605929586164299,0.054354539839407044,0.09141445336627547
5,25,0.014206300185299567,0.05497220506485485,0.09203211859172329
5,24,0.014206300185299567,0.0506485484867202,0.09388511426806671
5,23,0.01605929586164299,0.056207535515750466,0.08956145768993205
5,21,0.014823965410747375,0.05744286596664608,0.09882643607164916
5,22,0.013588634959851761,0.055589870290302656,0.09388511426806671
5,15,0.016676961087090797,0.05991352686843731,0.10315009264978382
5,18,0.014206300185299567,0.05497220506485485,0.09388511426806671
5,17,0.014206300185299567,0.05497220506485485,0.09512044471896232
5,20,0.01605929586164299,0.05250154416306362,0.09017912291537987
5,19,0.014823965410747375,0.05250154416306362,0.09882643607164916
5,16,0.014823965410747375,0.05991352686843731,0.102532427424336
5,9,0.024088943792464484,0.07782581840642372,0.11365040148239654
5,14,0.014206300185299567,0.06114885731933292,0.10623841877702285
5,13,0.021000617665225447,0.06485484867201977,0.1099444101297097
5,11,0.021000617665225447,0.0753551575046325,0.12168004941321804
5,12,0.022235948116121063,0.06361951822112415,0.118591723285979
5,10,0.022235948116121063,0.0759728227300803,0.1192093885114268
5,7,0.019147621988882025,0.06300185299567634,0.10623841877702285
5,8,0.019147621988882025,0.07288449660284126,0.10747374922791847
5,6,0.019765287214329835,0.053119209388511425,0.0926497838171711
5,5,0.012970969734403953,0.04632489190858555,0.07967881408276714
5,4,0.011117974058060531,0.03829524397776405,0.07288449660284126
5,3,0.004323656578134651,0.02347127856701668,0.043854231006794316
4,30,0.00926497838171711,0.044471896232242125,0.0753551575046325
4,29,0.009882643607164917,0.04632489190858555,0.07411982705373688
4,32,0.011117974058060531,0.0426189005558987,0.07967881408276714
4,31,0.008647313156269302,0.04323656578134651,0.0759728227300803
5,2,0.0012353304508956147,0.0067943174799258805,0.015441630636195183
5,1,0.0,0.006176652254478073,0.009882643607164917
4,28,0.008647313156269302,0.045089561457689935,0.07350216182828907
4,24,0.00926497838171711,0.04632489190858555,0.0759728227300803
4,26,0.008647313156269302,0.045089561457689935,0.0753551575046325
4,25,0.00926497838171711,0.04756022235948116,0.0765904879555281
4,27,0.00926497838171711,0.04632489190858555,0.07411982705373688
4,23,0.00926497838171711,0.04570722668313774,0.0765904879555281
4,20,0.012970969734403953,0.045089561457689935,0.0759728227300803
4,19,0.012353304508956145,0.04570722668313774,0.07720815318097592
4,17,0.00926497838171711,0.04570722668313774,0.07473749227918468
4,21,0.011117974058060531,0.04817788758492897,0.07906114885731934
4,22,0.00926497838171711,0.045089561457689935,0.07906114885731934
4,18,0.008647313156269302,0.04632489190858555,0.07967881408276714
4,11,0.017294626312538603,0.06176652254478073,0.1019147621988882
4,14,0.014206300185299567,0.05188387893761581,0.09203211859172329
4,15,0.010500308832612723,0.04817788758492897,0.08770846201358863
4,12,0.016676961087090797,0.05744286596664608,0.0932674490426189
4,13,0.014823965410747375,0.055589870290302656,0.08956145768993205
4,16,0.010500308832612723,0.0426189005558987,0.07844348363187152
4,10,0.019147621988882025,0.06361951822112415,0.10500308832612724
4,9,0.01852995676343422,0.06361951822112415,0.10067943174799258
4,7,0.015441630636195183,0.05250154416306362,0.09079678814082767
4,8,0.015441630636195183,0.05867819641754169,0.09759110562075356
4,6,0.014206300185299567,0.04570722668313774,0.08585546633724521
4,5,0.011117974058060531,0.04570722668313774,0.08338480543545398
4,4,0.0067943174799258805,0.03953057442865967,0.06609017912291539
3,32,0.0074119827053736875,0.033353922174181594,0.05867819641754169
3,31,0.0074119827053736875,0.030883261272390366,0.05867819641754169
4,3,0.004941321803582459,0.024088943792464484,0.04323656578134651
4,2,0.0012353304508956147,0.008029647930821495,0.017912291537986413
4,1,0.0018529956763434219,0.004323656578134651,0.011117974058060531
3,27,0.008647313156269302,0.033353922174181594,0.06053119209388511
3,28,0.0074119827053736875,0.033971587399629403,0.06176652254478073
3,30,0.0067943174799258805,0.02964793082149475,0.05806053119209389
3,26,0.008029647930821495,0.033353922174181594,0.05867819641754169
3,25,0.0074119827053736875,0.034589252625077206,0.06053119209388511
3,29,0.008029647930821495,0.033971587399629403,0.06053119209388511
3,24,0.0067943174799258805,0.032736256948733784,0.0592958616429895
3,22,0.0067943174799258805,0.032736256948733784,0.06176652254478073
3,20,0.008647313156269302,0.03644224830142063,0.06361951822112415
3,21,0.006176652254478073,0.033971587399629403,0.06053119209388511
3,23,0.0074119827053736875,0.030883261272390366,0.0592958616429895
3,19,0.008029647930821495,0.03705991352686844,0.06053119209388511
3,14,0.00926497838171711,0.03829524397776405,0.06670784434836319
3,16,0.0074119827053736875,0.035206917850525016,0.05991352686843731
3,15,0.009882643607164917,0.034589252625077206,0.062384187770228534
3,13,0.010500308832612723,0.03829524397776405,0.07103150092649783
3,17,0.00926497838171711,0.03829524397776405,0.05991352686843731
3,18,0.006176652254478073,0.035824583075972825,0.06176652254478073
3,7,0.012970969734403953,0.05003088326127239,0.08029647930821494
3,11,0.009882643607164917,0.05003088326127239,0.08091414453366276
3,8,0.013588634959851761,0.051266213712168,0.08214947498455837
3,9,0.01605929586164299,0.05188387893761581,0.08709079678814083
3,10,0.016676961087090797,0.04941321803582458,0.09017912291537987
3,12,0.01173563928350834,0.03829524397776405,0.07041383570105003
3,5,0.010500308832612723,0.04014823965410747,0.06917850525015441
3,6,0.011117974058060531,0.03891290920321186,0.06670784434836319
3,4,0.011117974058060531,0.034589252625077206,0.06547251389746757
3,3,0.005558987029030266,0.026559604694255712,0.04632489190858555
3,2,0.004323656578134651,0.01605929586164299,0.027177269919703522
3,1,0.0018529956763434219,0.008029647930821495,0.017294626312538603
2,28,0.0030883261272390363,0.016676961087090797,0.03705991352686844
2,30,0.0037059913526868438,0.017294626312538603,0.035824583075972825
2,31,0.004323656578134651,0.017912291537986413,0.034589252625077206
2,27,0.004323656578134651,0.017912291537986413,0.035824583075972825
2,29,0.0030883261272390363,0.015441630636195183,0.033971587399629403
2,32,0.0037059913526868438,0.017912291537986413,0.035206917850525016
2,22,0.0037059913526868438,0.016676961087090797,0.034589252625077206
2,26,0.0037059913526868438,0.016676961087090797,0.03705991352686844
2,23,0.0024706609017912293,0.016676961087090797,0.035206917850525016
2,25,0.0037059913526868438,0.01852995676343422,0.03644224830142063
2,21,0.0030883261272390363,0.01605929586164299,0.033353922174181594
2,24,0.0030883261272390363,0.017294626312538603,0.03644224830142063
2,17,0.0037059913526868438,0.021000617665225447,0.035824583075972825
2,20,0.0030883261272390363,0.017294626312538603,0.035206917850525016
2,15,0.005558987029030266,0.019147621988882025,0.03891290920321186
2,19,0.0024706609017912293,0.02038295243977764,0.03767757875231625
2,18,0.0037059913526868438,0.01852995676343422,0.035206917850525016
2,16,0.005558987029030266,0.019765287214329835,0.033353922174181594
2,10,0.0074119827053736875,0.02470660901791229,0.043854231006794316
2,9,0.006176652254478073,0.02470660901791229,0.044471896232242125
2,11,0.0067943174799258805,0.024088943792464484,0.04076590487955528
2,13,0.005558987029030266,0.022235948116121063,0.03891290920321186
2,12,0.006176652254478073,0.02347127856701668,0.04076590487955528
2,14,0.006176652254478073,0.021000617665225447,0.035206917850525016
2,6,0.008029647930821495,0.025941939468807906,0.04817788758492897
2,4,0.0067943174799258805,0.021618282890673256,0.04941321803582458
2,7,0.008029647930821495,0.02347127856701668,0.05003088326127239
2,8,0.0074119827053736875,0.02285361334156887,0.04879555281037678
2,5,0.0074119827053736875,0.02470660901791229,0.04756022235948116
2,3,0.004941321803582459,0.026559604694255712,0.04756022235948116
2,2,0.004941321803582459,0.022235948116121063,0.04138357010500309
1,32,0.004323656578134651,0.012970969734403953,0.028412600370599134
1,30,0.0037059913526868438,0.013588634959851761,0.028412600370599134
1,31,0.0037059913526868438,0.013588634959851761,0.026559604694255712
1,29,0.0030883261272390363,0.014823965410747375,0.027177269919703522
2,1,0.004941321803582459,0.017294626312538603,0.032736256948733784
1,28,0.0030883261272390363,0.012353304508956145,0.02964793082149475
1,23,0.0030883261272390363,0.015441630636195183,0.0253242742433601
1,24,0.0037059913526868438,0.013588634959851761,0.027177269919703522
1,25,0.0037059913526868438,0.014823965410747375,0.029030265596046944
1,27,0.0030883261272390363,0.014206300185299567,0.027794935145151328
1,26,0.0030883261272390363,0.014206300185299567,0.027794935145151328
1,18,0.0018529956763434219,0.017294626312538603,0.029030265596046944
1,17,0.0018529956763434219,0.01605929586164299,0.03150092649783817
1,20,0.0024706609017912293,0.015441630636195183,0.03211859172328598
1,22,0.0030883261272390363,0.01605929586164299,0.02964793082149475
1,21,0.0012353304508956147,0.013588634959851761,0.030883261272390366
1,19,0.0018529956763434219,0.015441630636195183,0.030883261272390366
1,13,0.004323656578134651,0.015441630636195183,0.029030265596046944
1,12,0.0037059913526868438,0.014823965410747375,0.02964793082149475
1,11,0.0037059913526868438,0.017294626312538603,0.03150092649783817
1,16,0.0030883261272390363,0.017294626312538603,0.029030265596046944
1,15,0.0037059913526868438,0.015441630636195183,0.02964793082149475
1,14,0.0037059913526868438,0.014823965410747375,0.029030265596046944
1,7,0.0024706609017912293,0.019765287214329835,0.02964793082149475
1,8,0.0024706609017912293,0.019765287214329835,0.032736256948733784
1,10,0.0037059913526868438,0.017912291537986413,0.029030265596046944
1,6,0.0012353304508956147,0.016676961087090797,0.03150092649783817
1,9,0.0037059913526868438,0.019147621988882025,0.030883261272390366
1,5,0.0012353304508956147,0.013588634959851761,0.033353922174181594
1,1,0.0037059913526868438,0.021000617665225447,0.03705991352686844
1,4,0.0018529956763434219,0.014206300185299567,0.030265596046942556
1,3,0.0024706609017912293,0.014206300185299567,0.03150092649783817
1,2,0.0018529956763434219,0.016676961087090797,0.028412600370599134


==> data/test_flickr8k_nolora_valset_head_unbalanced.csv <==
32,24,0.6732550957381099,0.8758492896849908,0.9271155033971588
32,21,0.6491661519456454,0.8678196417541693,0.922791846819024
32,22,0.6547251389746758,0.8684373069796171,0.9240271772699197
32,20,0.6201358863495985,0.8560840024706609,0.9153798641136504
32,23,0.6707844348363187,0.8770846201358864,0.9234095120444719
32,19,0.5991352686843731,0.840024706609018,0.9061148857319333
32,14,0.40333539221741815,0.6893143915997529,0.7906114885731933
32,13,0.3390982087708462,0.5892526250772081,0.7084620135886349
32,15,0.4336009882643607,0.7109326744904262,0.8147004323656578
32,16,0.46324891908585547,0.7325509573810994,0.8276714021000617
32,17,0.5410747374922792,0.7955528103767758,0.8795552810376775
32,18,0.5806053119209389,0.8190240889437924,0.8937615812229771
32,12,0.2699197035206918,0.5126621371216801,0.6306361951822113
32,7,0.07906114885731934,0.22359481161210623,0.3063619518221124
32,11,0.18344657195799877,0.41136504014823966,0.5274861025324274
32,10,0.1432983323038913,0.3211859172328598,0.4169240271772699
32,9,0.12847436689314393,0.27733168622606547,0.3792464484249537
32,8,0.0932674490426189,0.23285978999382334,0.3211859172328598
32,6,0.07411982705373688,0.2032118591723286,0.27547869054972207
32,4,0.07473749227918468,0.18282890673255095,0.25694873378628785
32,5,0.06794317479925881,0.1686226065472514,0.2464484249536751
32,3,0.0426189005558987,0.12291537986411365,0.18900555898702903
32,2,0.026559604694255712,0.08338480543545398,0.13465101914762198
32,1,0.017294626312538603,0.06053119209388511,0.11056207535515751
31,19,0.5966646077825818,0.8270537368746139,0.9017912291537986
31,20,0.6158122297714639,0.8424953675108091,0.9104385423100679
31,21,0.6355775169857937,0.862260654725139,0.9215565163681285
31,23,0.6615194564546016,0.865348980852378,0.9221741815935763
31,22,0.6454601605929586,0.8604076590487956,0.9197035206917851
31,24,0.6683137739345275,0.8702903026559605,0.9264978381717109
31,13,0.31747992588017293,0.5719579987646696,0.6880790611488573
31,15,0.4064237183446572,0.711550339715874,0.8177887584928969
31,14,0.3792464484249537,0.679431747992588,0.7813465101914763
31,16,0.44718962322421246,0.7350216182828907,0.8326127239036443
31,18,0.567016676961087,0.8066707844348363,0.8869672637430512
31,17,0.5274861025324274,0.78875849289685,0.8696726374305127
31,12,0.2618900555898703,0.4836318715256331,0.6127239036442248
31,11,0.17232859789993824,0.37183446571958,0.48795552810376774
31,10,0.12415071031500927,0.3063619518221124,0.4051883878937616
31,7,0.0592958616429895,0.19209388511426806,0.2699197035206918
31,9,0.09944410129709698,0.2544780728844966,0.34403953057442865
31,8,0.06917850525015441,0.2038295243977764,0.2791846819024089
31,4,0.053736874613959235,0.15935762816553428,0.24768375540457072
31,6,0.056207535515750466,0.15626930203829525,0.24088943792464484
31,5,0.04694255713403336,0.1365040148239654,0.20630018529956765
31,3,0.04138357010500309,0.11117974058060531,0.17109326744904263
31,2,0.03211859172328598,0.10006176652254478,0.15441630636195183
31,1,0.021000617665225447,0.07906114885731934,0.11612106238418778
30,19,0.567016676961087,0.8326127239036443,0.8999382334774553
30,21,0.6219888820259419,0.8548486720197653,0.9190858554663373
30,22,0.6244595429277332,0.8573193329215565,0.9178505250154416
30,20,0.5960469425571341,0.8406423718344658,0.9079678814082767
30,24,0.6534898085237801,0.8634959851760345,0.9197035206917851
30,23,0.644224830142063,0.8665843113032736,0.9203211859172329
30,13,0.29771463866584313,0.5410747374922792,0.6781964175416924
30,15,0.39592340951204447,0.692402717726992,0.804200123533045
30,16,0.42742433600988267,0.7183446571957999,0.8289067325509574
30,17,0.49598517603458925,0.7838171710932674,0.8721432983323039
30,18,0.5287214329833231,0.81408276714021,0.8826436071649166
30,14,0.3687461395923409,0.6571957998764669,0.7739345274861026
30,12,0.23224212476837555,0.4644842495367511,0.5886349598517604
30,11,0.15132798023471278,0.36133415688696724,0.47869054972205066
30,10,0.11303273625694873,0.27609635577516983,0.3656578134651019
30,9,0.08770846201358863,0.22730080296479308,0.3218035824583076
30,7,0.05806053119209389,0.17541692402717726,0.24830142063001853
30,8,0.07041383570105003,0.1945645460160593,0.27486102532427426
30,4,0.053119209388511425,0.16676961087090797,0.2452130945027795
30,6,0.05497220506485485,0.1599752933909821,0.2359481161210624
30,5,0.04323656578134651,0.1352686843730698,0.205064854848672
30,3,0.042001235330450894,0.1260037059913527,0.18468190240889437
30,2,0.032736256948733784,0.09635577516985794,0.14823965410747375
30,1,0.022235948116121063,0.06732550957381099,0.118591723285979
29,21,0.592958616429895,0.846201358863496,0.9048795552810377
29,23,0.6226065472513898,0.8585546633724521,0.9147621988882026
29,19,0.5540457072266831,0.810994441012971,0.8888202594193947
29,22,0.5991352686843731,0.8505250154416306,0.9104385423100679
29,24,0.6263125386040765,0.8542310067943175,0.9153798641136504
29,20,0.5806053119209389,0.8289067325509574,0.8987029030265596
29,15,0.3841877702285361,0.6942557134033354,0.7856701667696109
29,13,0.28474366893143915,0.5478690549722051,0.6714021000617665
29,14,0.36009882643607166,0.6639901173563928,0.7739345274861026
29,17,0.4830142063001853,0.7671402100061766,0.8647313156269302
29,18,0.5169857936998147,0.7930821494749846,0.8777022853613342
29,16,0.42063001852995674,0.7078443483631871,0.8066707844348363
29,12,0.2297714638665843,0.471278567016677,0.586781964175417
29,11,0.15626930203829525,0.36751080914144535,0.48857319332921556
29,10,0.10870907967881409,0.2779493514515133,0.37554045707226685
29,9,0.08770846201358863,0.22421247683755405,0.3224212476837554
29,8,0.06609017912291539,0.17418159357628166,0.25633106856084004
29,7,0.06114885731933292,0.1692402717726992,0.2445954292773317
29,4,0.054354539839407044,0.14947498455836936,0.22112415071031502
29,6,0.0506485484867202,0.1439159975293391,0.21556516368128475
29,5,0.04941321803582458,0.12168004941321804,0.19085855466337245
29,1,0.019147621988882025,0.07350216182828907,0.1278567016676961
29,3,0.03891290920321186,0.1099444101297097,0.16491661519456455
29,2,0.028412600370599134,0.09203211859172329,0.14082767140210006
28,20,0.55775169857937,0.8147004323656578,0.887584928968499
28,19,0.5299567634342186,0.804200123533045,0.8807906114885732
28,21,0.5701050030883261,0.8375540457072267,0.9011735639283508
28,23,0.5985176034589252,0.8517603458925262,0.9092032118591723
28,24,0.612106238418777,0.8499073502161828,0.9116738727609636
28,22,0.5843113032736257,0.8394070413835701,0.9048795552810377
28,14,0.3452748610253243,0.644224830142063,0.7510809141445337
28,13,0.2705373687461396,0.531809759110562,0.6565781346510191
28,15,0.3650401482396541,0.6695491043854231,0.7739345274861026
28,17,0.4663372452130945,0.7597282273008029,0.8567016676961087
28,18,0.4898085237801112,0.7844348363187152,0.8696726374305127
28,16,0.39592340951204447,0.6936380481778875,0.7974058060531192
28,12,0.22297714638665844,0.4638665843113033,0.5694873378628783
28,11,0.14762198888202593,0.3508338480543545,0.47313156269302037
28,10,0.102532427424336,0.26621371216800493,0.3786287831995059
28,9,0.08091414453366276,0.22421247683755405,0.3150092649783817
28,7,0.05744286596664608,0.1519456454601606,0.24088943792464484
28,8,0.056207535515750466,0.17418159357628166,0.24706609017912293
28,6,0.04879555281037678,0.13465101914762198,0.19641754169240272
28,4,0.05497220506485485,0.13341568869672638,0.21062384187770228
28,5,0.042001235330450894,0.11179740580605312,0.17479925880172947
28,1,0.02038295243977764,0.07041383570105003,0.12538604076590487
28,2,0.025941939468807906,0.07906114885731934,0.12106238418777023
28,3,0.034589252625077206,0.09697344039530574,0.1605929586164299
27,19,0.5336627547869055,0.7998764669549104,0.8826436071649166
27,21,0.5713403335392218,0.8313773934527486,0.8999382334774553
27,20,0.55775169857937,0.810994441012971,0.891290920321186
27,23,0.6114885731933292,0.8468190240889438,0.9122915379864114
27,22,0.5836936380481779,0.8307597282273008,0.9011735639283508
27,24,0.6102532427424336,0.8468190240889438,0.9042618900555899
27,16,0.39283508338480544,0.6819024088943793,0.7862878319950587
27,15,0.3625694873378629,0.6646077825818406,0.7671402100061766
27,14,0.34218653489808526,0.6386658431130328,0.7504632489190859
27,13,0.26436071649166154,0.5213094502779494,0.6466954910438543
27,17,0.4657195799876467,0.7510809141445337,0.8486720197652872
27,18,0.4947498455836936,0.7776405188387894,0.8678196417541693
27,12,0.21741815935762818,0.4564546016059296,0.5602223594811612
27,11,0.1432983323038913,0.33662754786905497,0.4576899320568252
27,7,0.0506485484867202,0.1525633106856084,0.2285361334156887
27,10,0.09882643607164916,0.25941939468807906,0.35886349598517603
27,9,0.07473749227918468,0.20753551575046325,0.30142063001853
27,8,0.051266213712168,0.1612106238418777,0.24274243360098827
27,6,0.04138357010500309,0.13341568869672638,0.19147621988882027
27,4,0.042001235330450894,0.1278567016676961,0.18159357628165534
27,1,0.019765287214329835,0.07164916615194565,0.12476837554045707
27,5,0.035824583075972825,0.10006176652254478,0.15873996294008647
27,2,0.02347127856701668,0.08709079678814083,0.1260037059913527
27,3,0.03150092649783817,0.0932674490426189,0.13773934527486104
26,20,0.5540457072266831,0.8122297714638665,0.8863495985176034
26,19,0.5262507720815318,0.7955528103767758,0.8801729462631254
26,22,0.5762816553428042,0.830142063001853,0.8987029030265596
26,21,0.5725756639901174,0.8313773934527486,0.8987029030265596
26,23,0.6009882643607165,0.8480543545398395,0.9061148857319333
26,24,0.6207535515750463,0.846201358863496,0.907350216182829
26,14,0.3452748610253243,0.634342186534898,0.7461395923409512
26,13,0.2680667078443484,0.515750463248919,0.6355775169857937
26,17,0.46324891908585547,0.7449042618900555,0.846201358863496
26,15,0.3607164916615195,0.6584311303273626,0.76899320568252
26,18,0.4916615194564546,0.7764051883878937,0.8628783199505868
26,16,0.3786287831995059,0.6769610870907968,0.7751698579369981
26,12,0.2118591723285979,0.4410129709697344,0.5620753551575046
26,11,0.14638665843113033,0.3378628783199506,0.45398394070413833
26,9,0.07720815318097592,0.20753551575046325,0.28721432983323036
26,10,0.10438542310067943,0.24706609017912293,0.3483631871525633
26,7,0.05744286596664608,0.1525633106856084,0.22730080296479308
26,8,0.05497220506485485,0.15812229771463868,0.2359481161210624
26,4,0.03891290920321186,0.11982705373687462,0.18900555898702903
26,6,0.03644224830142063,0.12106238418777023,0.19147621988882027
26,5,0.033971587399629403,0.09882643607164916,0.15688696726374304
26,1,0.012353304508956145,0.06794317479925881,0.11550339715873996
26,2,0.02347127856701668,0.07473749227918468,0.11982705373687462
26,3,0.026559604694255712,0.07967881408276714,0.1272390364422483
25,19,0.515750463248919,0.7899938233477455,0.8764669549104386
25,21,0.5589870290302656,0.8319950586781965,0.8987029030265596
25,20,0.5398394070413836,0.8085237801111798,0.8838789376158123
25,22,0.5596046942557134,0.8276714021000617,0.8980852378011118
25,24,0.609017912291538,0.8499073502161828,0.9011735639283508
25,23,0.5898702903026559,0.8474366893143916,0.8999382334774553
25,13,0.23656578134651018,0.4842495367510809,0.6133415688696726
25,14,0.32365657813465104,0.6226065472513898,0.7344039530574429
25,15,0.34959851760345895,0.6368128474366893,0.7523162445954292
25,16,0.36812847436689317,0.6646077825818406,0.772699197035207
25,17,0.4490426189005559,0.7387276096355775,0.8375540457072267
25,18,0.474366893143916,0.7634342186534898,0.8579369981470043
25,12,0.18097591105620753,0.3983940704138357,0.5213094502779494
25,11,0.12106238418777023,0.2970969734403953,0.40271772699197034
25,10,0.07906114885731934,0.22112415071031502,0.3069796170475602
25,9,0.06732550957381099,0.17418159357628166,0.25077208153180974
25,8,0.04014823965410747,0.12970969734403953,0.19765287214329832
25,7,0.04014823965410747,0.12476837554045707,0.18344657195799877
25,6,0.032736256948733784,0.09944410129709698,0.15565163681284744
25,4,0.032736256948733784,0.09450277949351452,0.14885731933292157
25,1,0.015441630636195183,0.062384187770228534,0.10438542310067943
25,2,0.022235948116121063,0.06609017912291539,0.11612106238418778
25,5,0.03150092649783817,0.07288449660284126,0.12909203211859172
25,3,0.021618282890673256,0.06609017912291539,0.10870907967881409
24,19,0.4972205064854849,0.778875849289685,0.8684373069796171
24,24,0.5812229771463867,0.8344657195799876,0.8980852378011118
24,20,0.5145151327980235,0.7906114885731933,0.8795552810376775
24,22,0.5484867201976529,0.8159357628165534,0.8919085855466338
24,21,0.5410747374922792,0.81408276714021,0.8906732550957381
24,23,0.5663990117356393,0.8282890673255096,0.900555898702903
24,13,0.21371216800494133,0.4434836318715256,0.5725756639901174
24,17,0.4169240271772699,0.7158739962940086,0.8245830759728228
24,14,0.2909203211859172,0.58307597282273,0.6967263743051266
24,16,0.3316862260654725,0.6324891908585547,0.7486102532427424
24,18,0.44718962322421246,0.7461395923409512,0.8529956763434219
24,15,0.3224212476837554,0.6102532427424336,0.7269919703520692
24,12,0.1525633106856084,0.3656578134651019,0.4823965410747375
24,11,0.10562075355157505,0.26683137739345275,0.3656578134651019
24,9,0.06176652254478073,0.16491661519456455,0.2445954292773317
24,10,0.0753551575046325,0.21865348980852378,0.29524397776405187
24,7,0.035206917850525016,0.118591723285979,0.18468190240889437
24,8,0.0426189005558987,0.12538604076590487,0.19765287214329832
24,4,0.026559604694255712,0.09079678814082767,0.14515132798023472
24,6,0.030883261272390366,0.09697344039530574,0.15132798023471278
24,5,0.028412600370599134,0.07844348363187152,0.13588634959851761
24,3,0.017294626312538603,0.06114885731933292,0.09944410129709698
24,1,0.009882643607164917,0.051266213712168,0.08894379246448425
24,2,0.013588634959851761,0.053119209388511425,0.09388511426806671
23,19,0.4508956145768993,0.730697961704756,0.823965410747375
23,22,0.4996911673872761,0.7770228536133416,0.8647313156269302
23,20,0.47745521927115503,0.7430512662137122,0.8394070413835701
23,21,0.49660284126003706,0.7733168622606548,0.8616429894996912
23,23,0.5176034589252625,0.8004941321803583,0.8801729462631254
23,24,0.5299567634342186,0.8066707844348363,0.881408276714021
23,14,0.24891908585546635,0.5250154416306362,0.6485484867201976
23,17,0.36133415688696724,0.670166769610871,0.778875849289685
23,15,0.28412600370599134,0.5651636812847437,0.6781964175416924
23,18,0.40827671402100063,0.6942557134033354,0.804200123533045
23,13,0.17850525015441632,0.4064237183446572,0.5237801111797405
23,16,0.29215565163681284,0.5824583075972822,0.7004323656578134
23,12,0.13465101914762198,0.3137739345274861,0.4280420012353304
23,11,0.08894379246448425,0.24088943792464484,0.3230389129092032
23,10,0.06423718344657196,0.18468190240889437,0.26930203829524396
23,7,0.032736256948733784,0.10932674490426189,0.1778875849289685
23,9,0.053119209388511425,0.14144533662754788,0.2100061766522545
23,8,0.03953057442865967,0.12291537986411365,0.18777022853613343
23,4,0.017294626312538603,0.0765904879555281,0.11735639283508338
23,6,0.024088943792464484,0.07411982705373688,0.12909203211859172
23,5,0.01852995676343422,0.06547251389746757,0.10809141445336627
23,1,0.006176652254478073,0.03891290920321186,0.06300185299567634
23,3,0.017294626312538603,0.05682520074119827,0.09079678814082767
23,2,0.0074119827053736875,0.04323656578134651,0.07411982705373688
22,19,0.4126003705991353,0.6998147004323657,0.8153180975911056
22,21,0.45398394070413833,0.7486102532427424,0.8480543545398395
22,20,0.4385423100679432,0.7239036442248301,0.8289067325509574
22,23,0.4898085237801112,0.778875849289685,0.8610253242742434
22,22,0.471278567016677,0.7510809141445337,0.8529956763434219
22,24,0.5046324891908586,0.7844348363187152,0.8659666460778258
22,15,0.2526250772081532,0.5281037677578753,0.6596664607782582
22,13,0.16429894996911673,0.37739345274861025,0.5027794935145151
22,16,0.27486102532427426,0.5534280420012353,0.679431747992588
22,17,0.3372452130945028,0.6380481778875849,0.7578752316244596
22,14,0.2297714638665843,0.49845583693638046,0.6300185299567634
22,18,0.3736874613959234,0.6621371216800495,0.7856701667696109
22,12,0.1266213712168005,0.2970969734403953,0.3990117356392835
22,11,0.08770846201358863,0.20753551575046325,0.2989499691167387
22,10,0.05744286596664608,0.15503397158739962,0.2297714638665843
22,7,0.027794935145151328,0.09697344039530574,0.14268066707844348
22,8,0.030265596046942556,0.10376775787523163,0.150710315009265
22,9,0.0426189005558987,0.12291537986411365,0.18159357628165534
22,4,0.012353304508956145,0.05991352686843731,0.09697344039530574
22,6,0.019147621988882025,0.07411982705373688,0.10870907967881409
22,2,0.00926497838171711,0.042001235330450894,0.06670784434836319
22,5,0.010500308832612723,0.056207535515750466,0.09141445336627547
22,3,0.00926497838171711,0.043854231006794316,0.07288449660284126
22,1,0.0067943174799258805,0.033353922174181594,0.05806053119209389
21,20,0.37739345274861025,0.650401482396541,0.7702285361334157
21,19,0.3607164916615195,0.6275478690549722,0.7554045707226683
21,21,0.39468807906114883,0.6843730697961705,0.7998764669549104
21,22,0.40271772699197034,0.6911673872760964,0.8023471278567017
21,23,0.42124768375540456,0.7066090179122916,0.8171710932674491
21,24,0.43421865348980854,0.7251389746757257,0.8208770846201359
21,14,0.18838789376158122,0.44471896232242125,0.5701050030883261
21,16,0.23409512044471897,0.49660284126003706,0.6269302038295244
21,13,0.1352686843730698,0.3199505867819642,0.43483631871525635
21,17,0.28412600370599134,0.5583693638048178,0.6998147004323657
21,15,0.21062384187770228,0.46324891908585547,0.592958616429895
21,18,0.3292155651636813,0.5935762816553428,0.7245213094502779
21,12,0.11735639283508338,0.25633106856084004,0.3638048177887585
21,11,0.06794317479925881,0.18406423718344658,0.2680667078443484
21,10,0.04570722668313774,0.13156269302038295,0.19950586781964175
21,7,0.028412600370599134,0.0852378011117974,0.14268066707844348
21,8,0.030265596046942556,0.08894379246448425,0.14700432365657815
21,9,0.032736256948733784,0.11117974058060531,0.17356392835083384
21,4,0.017912291537986413,0.06361951822112415,0.09759110562075356
21,6,0.02038295243977764,0.06979617047560223,0.11303273625694873
21,5,0.014823965410747375,0.056207535515750466,0.09512044471896232
21,3,0.013588634959851761,0.03891290920321186,0.07164916615194565
21,2,0.008647313156269302,0.03767757875231625,0.05991352686843731
21,1,0.008029647930821495,0.030883261272390366,0.051266213712168
20,19,0.2958616429894997,0.5565163681284744,0.6726374305126621
20,22,0.3502161828289067,0.6182828906732551,0.7313156269302038
20,21,0.3316862260654725,0.6114885731933292,0.7269919703520692
20,20,0.3199505867819642,0.5793699814700433,0.692402717726992
20,24,0.3810994441012971,0.6534898085237801,0.7751698579369981
20,23,0.36751080914144535,0.6374305126621371,0.7473749227918468
20,14,0.15503397158739962,0.3631871525633107,0.4873378628783199
20,16,0.19518221124150711,0.4119827053736875,0.5466337245213094
20,17,0.24150710315009266,0.49845583693638046,0.6232242124768376
20,13,0.09450277949351452,0.2816553428042001,0.3730697961704756
20,15,0.17850525015441632,0.39036442248301423,0.5151327980234712
20,18,0.2730080296479308,0.5287214329833231,0.6491661519456454
20,12,0.07720815318097592,0.21062384187770228,0.30821494749845585
20,11,0.0506485484867202,0.1612106238418777,0.237183446571958
20,10,0.03829524397776405,0.118591723285979,0.17418159357628166
20,7,0.025941939468807906,0.07720815318097592,0.1278567016676961
20,9,0.028412600370599134,0.10438542310067943,0.1519456454601606
20,8,0.02470660901791229,0.07967881408276714,0.13341568869672638
20,6,0.01852995676343422,0.06423718344657196,0.11179740580605312
20,4,0.015441630636195183,0.05188387893761581,0.09820877084620136
20,5,0.015441630636195183,0.05497220506485485,0.09079678814082767
20,3,0.012353304508956145,0.03891290920321186,0.06423718344657196
20,2,0.005558987029030266,0.02964793082149475,0.05497220506485485
20,1,0.004941321803582459,0.024088943792464484,0.04817788758492897
19,20,0.23285978999382334,0.47251389746757255,0.5898702903026559
19,19,0.21618282890673254,0.4533662754786906,0.5645460160592959
19,21,0.2458307597282273,0.5120444718962323,0.6256948733786288
19,22,0.2631253860407659,0.525633106856084,0.6269302038295244
19,24,0.2835083384805435,0.5639283508338481,0.6769610870907968
19,23,0.2649783817171093,0.5509573810994441,0.6534898085237801
19,14,0.08894379246448425,0.25633106856084004,0.35886349598517603
19,18,0.1852995676343422,0.4169240271772699,0.5330450895614577
19,13,0.05744286596664608,0.1957998764669549,0.2835083384805435
19,15,0.1019147621988882,0.2791846819024089,0.3891290920321186
19,16,0.12106238418777023,0.30821494749845585,0.41939468807906116
19,17,0.16368128474366894,0.3817171093267449,0.4922791846819024
19,12,0.0506485484867202,0.14947498455836936,0.23100679431747992
19,11,0.033353922174181594,0.11735639283508338,0.1778875849289685
19,10,0.019765287214329835,0.09203211859172329,0.14144533662754788
19,7,0.01852995676343422,0.07288449660284126,0.11117974058060531
19,8,0.021618282890673256,0.06917850525015441,0.11241507103150093
19,9,0.019765287214329835,0.07967881408276714,0.12909203211859172
19,6,0.01173563928350834,0.05867819641754169,0.0926497838171711
19,4,0.015441630636195183,0.045089561457689935,0.07844348363187152
19,5,0.015441630636195183,0.053119209388511425,0.08153180975911056
19,3,0.00926497838171711,0.03150092649783817,0.05806053119209389
19,2,0.0067943174799258805,0.022235948116121063,0.035206917850525016
19,1,0.0037059913526868438,0.01605929586164299,0.027794935145151328
18,20,0.11550339715873996,0.2816553428042001,0.3823347745521927
18,19,0.10932674490426189,0.2649783817171093,0.3662754786905497
18,22,0.13341568869672638,0.3119209388511427,0.43730697961704756
18,21,0.12970969734403953,0.3125386040765905,0.41321803582458305
18,23,0.14144533662754788,0.3471278567016677,0.4576899320568252
18,24,0.15379864113650402,0.3644224830142063,0.4694255713403335
18,17,0.08029647930821494,0.22606547251389747,0.3230389129092032
18,14,0.04076590487955528,0.150710315009265,0.22297714638665844
18,13,0.030265596046942556,0.11673872760963558,0.18344657195799877
18,16,0.06979617047560223,0.1865348980852378,0.27486102532427426
18,18,0.09203211859172329,0.24397776405188387,0.3471278567016677
18,15,0.051266213712168,0.16429894996911673,0.24397776405188387
18,12,0.021000617665225447,0.08709079678814083,0.14515132798023472
18,11,0.017912291537986413,0.06114885731933292,0.1099444101297097
18,9,0.010500308832612723,0.05188387893761581,0.08214947498455837
18,10,0.016676961087090797,0.053736874613959235,0.09017912291537987
18,8,0.01173563928350834,0.05003088326127239,0.08153180975911056
18,7,0.009882643607164917,0.044471896232242125,0.07411982705373688
18,4,0.006176652254478073,0.035824583075972825,0.05991352686843731
18,6,0.010500308832612723,0.04138357010500309,0.06114885731933292
18,5,0.00926497838171711,0.03891290920321186,0.06300185299567634
18,3,0.004941321803582459,0.017294626312538603,0.0426189005558987
18,2,0.0024706609017912293,0.017912291537986413,0.03211859172328598
18,1,0.0030883261272390363,0.009882643607164917,0.017294626312538603
17,19,0.05003088326127239,0.17232859789993824,0.25818406423718343
17,20,0.05806053119209389,0.18097591105620753,0.26868437306979615
17,22,0.07473749227918468,0.20135886349598517,0.2958616429894997
17,23,0.07967881408276714,0.20691785052501543,0.32056825200741196
17,21,0.06794317479925881,0.1933292155651637,0.28474366893143915
17,24,0.08647313156269303,0.2266831377393453,0.33106856084002473
17,14,0.02470660901791229,0.0852378011117974,0.1432983323038913
17,17,0.04138357010500309,0.1457689932056825,0.22235948116121063
17,15,0.03211859172328598,0.1019147621988882,0.15626930203829525
17,13,0.016676961087090797,0.062384187770228534,0.11550339715873996
17,18,0.04323656578134651,0.15688696726374304,0.24768375540457072
17,16,0.03644224830142063,0.11673872760963558,0.17171093267449042
17,12,0.014206300185299567,0.045089561457689935,0.08832612723903645
17,11,0.012353304508956145,0.04694255713403336,0.0759728227300803
17,8,0.008029647930821495,0.033971587399629403,0.05003088326127239
17,7,0.005558987029030266,0.02964793082149475,0.04632489190858555
17,10,0.010500308832612723,0.035824583075972825,0.06300185299567634
17,9,0.0074119827053736875,0.03150092649783817,0.051266213712168
17,4,0.004941321803582459,0.022235948116121063,0.035824583075972825
17,6,0.004323656578134651,0.0253242742433601,0.043854231006794316
17,1,0.0024706609017912293,0.012970969734403953,0.0253242742433601
17,5,0.004941321803582459,0.02285361334156887,0.04076590487955528
17,3,0.0037059913526868438,0.014206300185299567,0.030883261272390366
17,2,0.0030883261272390363,0.012970969734403953,0.021618282890673256
16,24,0.06300185299567634,0.18282890673255095,0.2711550339715874
16,19,0.04014823965410747,0.12847436689314393,0.19888820259419396
16,20,0.0426189005558987,0.14206300185299567,0.20938851142680667
16,23,0.0592958616429895,0.17232859789993824,0.26127239036442246
16,21,0.053736874613959235,0.15441630636195183,0.2359481161210624
16,22,0.051266213712168,0.1612106238418777,0.24891908585546635
16,17,0.035206917850525016,0.10932674490426189,0.18159357628165534
16,18,0.03891290920321186,0.12229771463866584,0.19271155033971588
16,15,0.02470660901791229,0.08029647930821494,0.12415071031500927
16,14,0.016676961087090797,0.06423718344657196,0.11241507103150093
16,16,0.030883261272390366,0.08400247066090179,0.14515132798023472
16,13,0.012970969734403953,0.05497220506485485,0.09203211859172329
16,12,0.01173563928350834,0.03767757875231625,0.06547251389746757
16,9,0.0067943174799258805,0.017912291537986413,0.03705991352686844
16,11,0.009882643607164917,0.033353922174181594,0.055589870290302656
16,8,0.004323656578134651,0.019147621988882025,0.03705991352686844
16,10,0.0067943174799258805,0.029030265596046944,0.0506485484867202
16,7,0.004323656578134651,0.01852995676343422,0.03829524397776405
16,6,0.0024706609017912293,0.02038295243977764,0.035824583075972825
16,4,0.005558987029030266,0.019147621988882025,0.035824583075972825
16,5,0.005558987029030266,0.017294626312538603,0.030883261272390366
16,3,0.0024706609017912293,0.011117974058060531,0.024088943792464484
16,1,0.0037059913526868438,0.012970969734403953,0.0253242742433601
16,2,0.0030883261272390363,0.012970969734403953,0.02285361334156887
15,19,0.030265596046942556,0.09882643607164916,0.16491661519456455
15,20,0.030883261272390366,0.10500308832612724,0.17294626312538605
15,21,0.034589252625077206,0.11550339715873996,0.18159357628165534
15,24,0.03953057442865967,0.13341568869672638,0.21062384187770228
15,22,0.03829524397776405,0.12229771463866584,0.19271155033971588
15,23,0.034589252625077206,0.12476837554045707,0.19765287214329832
15,17,0.02347127856701668,0.09079678814082767,0.14515132798023472
15,18,0.025941939468807906,0.09141445336627547,0.15441630636195183
15,14,0.013588634959851761,0.0506485484867202,0.08585546633724521
15,15,0.014206300185299567,0.05806053119209389,0.09820877084620136
15,16,0.019147621988882025,0.06732550957381099,0.1192093885114268
15,13,0.00926497838171711,0.035824583075972825,0.06979617047560223
15,12,0.008647313156269302,0.03211859172328598,0.0592958616429895
15,11,0.0074119827053736875,0.029030265596046944,0.04632489190858555
15,7,0.004323656578134651,0.013588634959851761,0.027177269919703522
15,10,0.004941321803582459,0.02347127856701668,0.033353922174181594
15,8,0.004323656578134651,0.016676961087090797,0.0253242742433601
15,9,0.005558987029030266,0.016676961087090797,0.026559604694255712
15,6,0.005558987029030266,0.016676961087090797,0.02470660901791229
15,4,0.0037059913526868438,0.01852995676343422,0.032736256948733784
15,5,0.004941321803582459,0.01173563928350834,0.024088943792464484
15,3,0.0024706609017912293,0.008029647930821495,0.019147621988882025
15,1,0.0018529956763434219,0.009882643607164917,0.016676961087090797
15,2,0.0024706609017912293,0.008029647930821495,0.02038295243977764
14,19,0.021618282890673256,0.09203211859172329,0.15009264978381717
14,21,0.030883261272390366,0.10562075355157505,0.1686226065472514
14,20,0.026559604694255712,0.09512044471896232,0.15503397158739962
14,24,0.04014823965410747,0.12168004941321804,0.1957998764669549
14,23,0.035824583075972825,0.11117974058060531,0.18221124150710316
14,22,0.03150092649783817,0.10932674490426189,0.1704756022235948
14,18,0.017912291537986413,0.08214947498455837,0.1340333539221742
14,17,0.019147621988882025,0.07967881408276714,0.12538604076590487
14,15,0.012970969734403953,0.04570722668313774,0.08585546633724521
14,13,0.008647313156269302,0.033971587399629403,0.05991352686843731
14,16,0.014206300185299567,0.055589870290302656,0.10376775787523163
14,14,0.009882643607164917,0.0426189005558987,0.08214947498455837
14,12,0.006176652254478073,0.025941939468807906,0.04879555281037678
14,11,0.004941321803582459,0.021000617665225447,0.035824583075972825
14,7,0.0012353304508956147,0.00926497838171711,0.021618282890673256
14,9,0.0006176652254478073,0.013588634959851761,0.028412600370599134
14,8,0.0006176652254478073,0.012353304508956145,0.0253242742433601
14,10,0.0030883261272390363,0.016676961087090797,0.026559604694255712
14,4,0.0030883261272390363,0.013588634959851761,0.021000617665225447
14,2,0.004323656578134651,0.00926497838171711,0.015441630636195183
14,1,0.0030883261272390363,0.008647313156269302,0.014823965410747375
14,6,0.0024706609017912293,0.012970969734403953,0.022235948116121063
14,5,0.0018529956763434219,0.011117974058060531,0.02038295243977764
14,3,0.0024706609017912293,0.005558987029030266,0.016676961087090797
13,24,0.04014823965410747,0.118591723285979,0.1865348980852378
13,23,0.030265596046942556,0.11241507103150093,0.17294626312538605
13,19,0.024088943792464484,0.07967881408276714,0.1352686843730698
13,21,0.027177269919703522,0.09882643607164916,0.15935762816553428
13,22,0.025941939468807906,0.10623841877702285,0.15873996294008647
13,20,0.02285361334156887,0.08956145768993205,0.14700432365657815
13,18,0.021000617665225447,0.0753551575046325,0.13156269302038295
13,17,0.01605929586164299,0.07226683137739345,0.12538604076590487
13,14,0.010500308832612723,0.04632489190858555,0.07411982705373688
13,13,0.00926497838171711,0.03705991352686844,0.054354539839407044
13,15,0.012970969734403953,0.04879555281037678,0.08400247066090179
13,16,0.013588634959851761,0.056207535515750466,0.09635577516985794
13,12,0.0067943174799258805,0.0253242742433601,0.04941321803582458
13,11,0.006176652254478073,0.022235948116121063,0.035206917850525016
13,7,0.0024706609017912293,0.010500308832612723,0.02285361334156887
13,9,0.0030883261272390363,0.009882643607164917,0.0253242742433601
13,8,0.0037059913526868438,0.011117974058060531,0.021618282890673256
13,10,0.0030883261272390363,0.012970969734403953,0.024088943792464484
13,1,0.0037059913526868438,0.01173563928350834,0.017912291537986413
13,4,0.0018529956763434219,0.012970969734403953,0.02285361334156887
13,5,0.0012353304508956147,0.00926497838171711,0.019765287214329835
13,6,0.0024706609017912293,0.0074119827053736875,0.014823965410747375
13,2,0.0024706609017912293,0.009882643607164917,0.014206300185299567
13,3,0.0018529956763434219,0.008029647930821495,0.014206300185299567
12,19,0.01852995676343422,0.08029647930821494,0.13341568869672638
12,20,0.021618282890673256,0.09141445336627547,0.1519456454601606
12,24,0.034589252625077206,0.12415071031500927,0.1933292155651637
12,23,0.033353922174181594,0.10685608400247067,0.1766522544780729
12,22,0.025941939468807906,0.1019147621988882,0.15626930203829525
12,21,0.02347127856701668,0.10067943174799258,0.15441630636195183
12,18,0.01605929586164299,0.0753551575046325,0.12847436689314393
12,15,0.015441630636195183,0.053119209388511425,0.08338480543545398
12,17,0.017294626312538603,0.0753551575046325,0.1179740580605312
12,16,0.01605929586164299,0.0592958616429895,0.09944410129709698
12,14,0.014206300185299567,0.0426189005558987,0.07103150092649783
12,13,0.011117974058060531,0.03644224830142063,0.0592958616429895
12,8,0.0018529956763434219,0.014823965410747375,0.02470660901791229
12,12,0.0074119827053736875,0.02964793082149475,0.04632489190858555
12,10,0.0030883261272390363,0.01173563928350834,0.027794935145151328
12,9,0.0012353304508956147,0.009882643607164917,0.019765287214329835
12,7,0.0018529956763434219,0.009882643607164917,0.024088943792464484
12,11,0.004323656578134651,0.021618282890673256,0.03829524397776405
12,5,0.0018529956763434219,0.010500308832612723,0.021618282890673256
12,4,0.0024706609017912293,0.011117974058060531,0.02470660901791229
12,6,0.0012353304508956147,0.009882643607164917,0.019765287214329835
12,1,0.0012353304508956147,0.0067943174799258805,0.01173563928350834
12,3,0.0024706609017912293,0.00926497838171711,0.014823965410747375
12,2,0.0012353304508956147,0.0074119827053736875,0.017294626312538603
11,21,0.027177269919703522,0.09203211859172329,0.1439159975293391
11,20,0.02285361334156887,0.08276714021000618,0.13835701050030882
11,19,0.02470660901791229,0.0765904879555281,0.1260037059913527
11,24,0.030883261272390366,0.1099444101297097,0.17356392835083384
11,22,0.028412600370599134,0.09573810994441014,0.1519456454601606
11,23,0.029030265596046944,0.09697344039530574,0.14823965410747375
11,16,0.012970969734403953,0.05497220506485485,0.09512044471896232
11,17,0.01852995676343422,0.06361951822112415,0.11365040148239654
11,18,0.021618282890673256,0.06979617047560223,0.1192093885114268
11,15,0.010500308832612723,0.053736874613959235,0.08585546633724521
11,14,0.009882643607164917,0.045089561457689935,0.07041383570105003
11,13,0.006176652254478073,0.034589252625077206,0.055589870290302656
11,12,0.004941321803582459,0.02470660901791229,0.0426189005558987
11,10,0.0024706609017912293,0.013588634959851761,0.0253242742433601
11,7,0.0024706609017912293,0.009882643607164917,0.021000617665225447
11,11,0.0030883261272390363,0.019147621988882025,0.03211859172328598
11,9,0.0018529956763434219,0.00926497838171711,0.022235948116121063
11,8,0.0024706609017912293,0.013588634959851761,0.021618282890673256
11,3,0.0018529956763434219,0.0074119827053736875,0.016676961087090797
11,4,0.0018529956763434219,0.012353304508956145,0.024088943792464484
11,6,0.0024706609017912293,0.012353304508956145,0.02038295243977764
11,5,0.0030883261272390363,0.00926497838171711,0.019147621988882025
11,1,0.0006176652254478073,0.0067943174799258805,0.012353304508956145
11,2,0.0012353304508956147,0.0067943174799258805,0.013588634959851761
10,22,0.021000617665225447,0.0753551575046325,0.1278567016676961
10,19,0.012970969734403953,0.06053119209388511,0.11303273625694873
10,24,0.02285361334156887,0.09697344039530574,0.14700432365657815
10,23,0.0253242742433601,0.08091414453366276,0.13094502779493514
10,21,0.019147621988882025,0.07473749227918468,0.12909203211859172
10,20,0.014206300185299567,0.07041383570105003,0.1192093885114268
10,16,0.0074119827053736875,0.04014823965410747,0.0753551575046325
10,13,0.004323656578134651,0.017912291537986413,0.045089561457689935
10,17,0.00926497838171711,0.04632489190858555,0.09635577516985794
10,18,0.00926497838171711,0.055589870290302656,0.10562075355157505
10,14,0.004941321803582459,0.03150092649783817,0.054354539839407044
10,15,0.008647313156269302,0.034589252625077206,0.07473749227918468
10,7,0.0018529956763434219,0.0067943174799258805,0.015441630636195183
10,12,0.0024706609017912293,0.017912291537986413,0.03891290920321186
10,8,0.0030883261272390363,0.009882643607164917,0.02038295243977764
10,11,0.0030883261272390363,0.012353304508956145,0.027794935145151328
10,9,0.0030883261272390363,0.0074119827053736875,0.01605929586164299
10,10,0.0030883261272390363,0.012970969734403953,0.017912291537986413
10,1,0.0,0.0030883261272390363,0.011117974058060531
10,4,0.0024706609017912293,0.008029647930821495,0.017294626312538603
10,3,0.0,0.004323656578134651,0.009882643607164917
10,6,0.0024706609017912293,0.0067943174799258805,0.014823965410747375
10,5,0.0018529956763434219,0.008029647930821495,0.014206300185299567
10,2,0.0012353304508956147,0.006176652254478073,0.00926497838171711
9,19,0.0067943174799258805,0.04879555281037678,0.09017912291537987
9,22,0.016676961087090797,0.062384187770228534,0.09820877084620136
9,24,0.02038295243977764,0.07103150092649783,0.11303273625694873
9,20,0.010500308832612723,0.056207535515750466,0.0926497838171711
9,21,0.014206300185299567,0.0592958616429895,0.09944410129709698
9,23,0.017294626312538603,0.0592958616429895,0.10562075355157505
9,13,0.0037059913526868438,0.02038295243977764,0.04014823965410747
9,16,0.004941321803582459,0.035824583075972825,0.06485484867201977
9,18,0.006176652254478073,0.04570722668313774,0.07844348363187152
9,17,0.0067943174799258805,0.042001235330450894,0.07473749227918468
9,15,0.0067943174799258805,0.033353922174181594,0.06300185299567634
9,14,0.004323656578134651,0.0253242742433601,0.051266213712168
9,7,0.0012353304508956147,0.008029647930821495,0.017912291537986413
9,12,0.004323656578134651,0.016676961087090797,0.032736256948733784
9,8,0.0030883261272390363,0.009882643607164917,0.019765287214329835
9,9,0.0024706609017912293,0.010500308832612723,0.021000617665225447
9,10,0.0030883261272390363,0.011117974058060531,0.019765287214329835
9,11,0.0030883261272390363,0.01173563928350834,0.0253242742433601
9,2,0.0018529956763434219,0.005558987029030266,0.013588634959851761
9,4,0.0030883261272390363,0.011117974058060531,0.02038295243977764
9,1,0.0012353304508956147,0.004941321803582459,0.014823965410747375
9,3,0.0018529956763434219,0.005558987029030266,0.010500308832612723
9,5,0.0024706609017912293,0.008029647930821495,0.016676961087090797
9,6,0.0024706609017912293,0.008647313156269302,0.01605929586164299
8,21,0.014206300185299567,0.05497220506485485,0.0926497838171711
8,24,0.019147621988882025,0.0592958616429895,0.10376775787523163
8,22,0.015441630636195183,0.05250154416306362,0.09388511426806671
8,19,0.008647313156269302,0.045089561457689935,0.07782581840642372
8,23,0.014823965410747375,0.05867819641754169,0.09388511426806671
8,20,0.012353304508956145,0.04632489190858555,0.08894379246448425
8,16,0.008647313156269302,0.02964793082149475,0.06670784434836319
8,13,0.0024706609017912293,0.021618282890673256,0.04076590487955528
8,18,0.008647313156269302,0.0426189005558987,0.07350216182828907
8,15,0.008647313156269302,0.030883261272390366,0.054354539839407044
8,17,0.00926497838171711,0.03891290920321186,0.06670784434836319
8,14,0.004323656578134651,0.02964793082149475,0.04817788758492897
8,12,0.0037059913526868438,0.021000617665225447,0.03829524397776405
8,8,0.0030883261272390363,0.012353304508956145,0.02347127856701668
8,7,0.0037059913526868438,0.009882643607164917,0.024088943792464484
8,10,0.0024706609017912293,0.013588634959851761,0.02470660901791229
8,9,0.0018529956763434219,0.011117974058060531,0.021618282890673256
8,11,0.006176652254478073,0.013588634959851761,0.029030265596046944
8,1,0.0012353304508956147,0.006176652254478073,0.011117974058060531
8,4,0.0024706609017912293,0.012970969734403953,0.02347127856701668
8,5,0.0030883261272390363,0.010500308832612723,0.021000617665225447
8,6,0.0024706609017912293,0.008647313156269302,0.02038295243977764
8,2,0.0012353304508956147,0.0074119827053736875,0.01173563928350834
8,3,0.0012353304508956147,0.006176652254478073,0.01173563928350834
7,21,0.010500308832612723,0.04076590487955528,0.07288449660284126
7,24,0.013588634959851761,0.0506485484867202,0.08647313156269303
7,20,0.012353304508956145,0.03644224830142063,0.06794317479925881
7,19,0.009882643607164917,0.035824583075972825,0.06423718344657196
7,22,0.01173563928350834,0.04138357010500309,0.07350216182828907
7,23,0.011117974058060531,0.04076590487955528,0.0765904879555281
7,16,0.0074119827053736875,0.027794935145151328,0.053736874613959235
7,13,0.005558987029030266,0.02470660901791229,0.030883261272390366
7,14,0.004941321803582459,0.024088943792464484,0.03891290920321186
7,15,0.006176652254478073,0.027794935145151328,0.051266213712168
7,17,0.0067943174799258805,0.032736256948733784,0.056207535515750466
7,18,0.0074119827053736875,0.033971587399629403,0.06114885731933292
7,10,0.0024706609017912293,0.009882643607164917,0.021000617665225447
7,12,0.0030883261272390363,0.017294626312538603,0.030265596046942556
7,7,0.0024706609017912293,0.010500308832612723,0.019147621988882025
7,11,0.0037059913526868438,0.014823965410747375,0.0253242742433601
7,9,0.0030883261272390363,0.0067943174799258805,0.017294626312538603
7,8,0.0030883261272390363,0.011117974058060531,0.021000617665225447
7,2,0.0006176652254478073,0.008029647930821495,0.012970969734403953
7,4,0.0018529956763434219,0.011117974058060531,0.021000617665225447
7,3,0.0012353304508956147,0.0074119827053736875,0.015441630636195183
7,1,0.0,0.0074119827053736875,0.009882643607164917
7,5,0.0018529956763434219,0.012970969734403953,0.01852995676343422
7,6,0.0024706609017912293,0.010500308832612723,0.01852995676343422
6,21,0.009882643607164917,0.03211859172328598,0.05682520074119827
6,19,0.008029647930821495,0.033353922174181594,0.053736874613959235
6,20,0.00926497838171711,0.034589252625077206,0.056207535515750466
6,24,0.012970969734403953,0.033971587399629403,0.06300185299567634
6,23,0.010500308832612723,0.032736256948733784,0.05497220506485485
6,22,0.011117974058060531,0.03211859172328598,0.053119209388511425
6,13,0.0037059913526868438,0.015441630636195183,0.03211859172328598
6,18,0.0067943174799258805,0.029030265596046944,0.05003088326127239
6,17,0.0067943174799258805,0.025941939468807906,0.04632489190858555
6,15,0.005558987029030266,0.01852995676343422,0.03829524397776405
6,16,0.0074119827053736875,0.021618282890673256,0.044471896232242125
6,14,0.004941321803582459,0.01605929586164299,0.033971587399629403
6,7,0.0024706609017912293,0.0067943174799258805,0.016676961087090797
6,8,0.0012353304508956147,0.008029647930821495,0.015441630636195183
6,9,0.0012353304508956147,0.008029647930821495,0.014206300185299567
6,10,0.0012353304508956147,0.01173563928350834,0.019765287214329835
6,11,0.0018529956763434219,0.01173563928350834,0.024088943792464484
6,12,0.004323656578134651,0.012970969734403953,0.029030265596046944
6,1,0.0,0.0037059913526868438,0.00926497838171711
6,5,0.0030883261272390363,0.0074119827053736875,0.017294626312538603
6,2,0.0012353304508956147,0.006176652254478073,0.017294626312538603
6,3,0.0018529956763434219,0.0067943174799258805,0.013588634959851761
6,6,0.0018529956763434219,0.006176652254478073,0.017294626312538603
6,4,0.0024706609017912293,0.01173563928350834,0.019765287214329835
5,19,0.006176652254478073,0.027177269919703522,0.043854231006794316
5,21,0.00926497838171711,0.027177269919703522,0.04879555281037678
5,23,0.010500308832612723,0.025941939468807906,0.04694255713403336
5,20,0.008647313156269302,0.029030265596046944,0.04570722668313774
5,22,0.009882643607164917,0.027794935145151328,0.04817788758492897
5,24,0.011117974058060531,0.027177269919703522,0.056207535515750466
5,16,0.005558987029030266,0.0253242742433601,0.03767757875231625
5,13,0.004941321803582459,0.01852995676343422,0.034589252625077206
5,14,0.005558987029030266,0.022235948116121063,0.030883261272390366
5,15,0.004941321803582459,0.02347127856701668,0.035206917850525016
5,17,0.005558987029030266,0.02347127856701668,0.0426189005558987
5,18,0.0037059913526868438,0.025941939468807906,0.042001235330450894
5,8,0.0012353304508956147,0.008029647930821495,0.021618282890673256
5,9,0.0012353304508956147,0.0074119827053736875,0.019147621988882025
5,7,0.0006176652254478073,0.008029647930821495,0.019147621988882025
5,12,0.004323656578134651,0.012353304508956145,0.030265596046942556
5,11,0.0037059913526868438,0.01173563928350834,0.01852995676343422
5,10,0.0018529956763434219,0.008647313156269302,0.01605929586164299
5,4,0.0018529956763434219,0.01173563928350834,0.021618282890673256
5,1,0.0006176652254478073,0.004941321803582459,0.010500308832612723
5,5,0.0018529956763434219,0.011117974058060531,0.02038295243977764
5,6,0.0006176652254478073,0.008029647930821495,0.016676961087090797
5,3,0.0018529956763434219,0.0074119827053736875,0.01605929586164299
5,2,0.0006176652254478073,0.0067943174799258805,0.016676961087090797
4,22,0.0074119827053736875,0.0253242742433601,0.04323656578134651
4,19,0.004941321803582459,0.02285361334156887,0.043854231006794316
4,24,0.008029647930821495,0.024088943792464484,0.04756022235948116
4,21,0.008029647930821495,0.024088943792464484,0.04138357010500309
4,23,0.0074119827053736875,0.02285361334156887,0.04323656578134651
4,20,0.004941321803582459,0.024088943792464484,0.044471896232242125
4,13,0.0037059913526868438,0.01852995676343422,0.032736256948733784
4,17,0.0030883261272390363,0.02038295243977764,0.04076590487955528
4,16,0.004941321803582459,0.022235948116121063,0.034589252625077206
4,14,0.0030883261272390363,0.019147621988882025,0.034589252625077206
4,15,0.0030883261272390363,0.019765287214329835,0.035206917850525016
4,18,0.0037059913526868438,0.019765287214329835,0.04138357010500309
4,7,0.0037059913526868438,0.010500308832612723,0.021000617665225447
4,12,0.0018529956763434219,0.014823965410747375,0.03150092649783817
4,11,0.0006176652254478073,0.00926497838171711,0.017912291537986413
4,8,0.0030883261272390363,0.00926497838171711,0.01852995676343422
4,10,0.0012353304508956147,0.006176652254478073,0.014206300185299567
4,9,0.0012353304508956147,0.0074119827053736875,0.017912291537986413
4,5,0.0030883261272390363,0.008029647930821495,0.019765287214329835
4,4,0.0030883261272390363,0.008029647930821495,0.017912291537986413
4,2,0.0018529956763434219,0.008029647930821495,0.017294626312538603
4,1,0.0006176652254478073,0.004323656578134651,0.011117974058060531
4,3,0.0037059913526868438,0.0074119827053736875,0.01173563928350834
4,6,0.0030883261272390363,0.009882643607164917,0.01605929586164299
3,20,0.0037059913526868438,0.025941939468807906,0.03891290920321186
3,19,0.004941321803582459,0.022235948116121063,0.03705991352686844
3,22,0.004941321803582459,0.022235948116121063,0.03829524397776405
3,24,0.006176652254478073,0.02038295243977764,0.035824583075972825
3,23,0.004941321803582459,0.022235948116121063,0.03891290920321186
3,21,0.004941321803582459,0.019147621988882025,0.03953057442865967
3,13,0.004323656578134651,0.013588634959851761,0.029030265596046944
3,16,0.004941321803582459,0.017912291537986413,0.030265596046942556
3,15,0.004323656578134651,0.017912291537986413,0.032736256948733784
3,14,0.0037059913526868438,0.01852995676343422,0.032736256948733784
3,18,0.004323656578134651,0.02285361334156887,0.034589252625077206
3,17,0.0030883261272390363,0.017294626312538603,0.033971587399629403
3,7,0.0018529956763434219,0.010500308832612723,0.019765287214329835
3,12,0.0030883261272390363,0.012353304508956145,0.027177269919703522
3,8,0.0024706609017912293,0.009882643607164917,0.01852995676343422
3,9,0.0018529956763434219,0.00926497838171711,0.01852995676343422
3,11,0.0018529956763434219,0.008647313156269302,0.017912291537986413
3,10,0.0012353304508956147,0.005558987029030266,0.016676961087090797
3,1,0.0012353304508956147,0.0074119827053736875,0.012970969734403953
3,4,0.0018529956763434219,0.008029647930821495,0.017912291537986413
3,2,0.0,0.00926497838171711,0.015441630636195183
3,5,0.0012353304508956147,0.010500308832612723,0.01852995676343422
3,3,0.0018529956763434219,0.008029647930821495,0.014206300185299567
3,6,0.0030883261272390363,0.008647313156269302,0.016676961087090797
2,19,0.0030883261272390363,0.015441630636195183,0.027177269919703522
2,20,0.0018529956763434219,0.013588634959851761,0.029030265596046944
2,21,0.0037059913526868438,0.01605929586164299,0.02964793082149475
2,23,0.004941321803582459,0.017912291537986413,0.030883261272390366
2,22,0.0030883261272390363,0.016676961087090797,0.028412600370599134
2,24,0.004323656578134651,0.01852995676343422,0.030265596046942556
2,13,0.0012353304508956147,0.009882643607164917,0.021618282890673256
2,15,0.0018529956763434219,0.012353304508956145,0.0253242742433601
2,16,0.0024706609017912293,0.01173563928350834,0.026559604694255712
2,18,0.0037059913526868438,0.014206300185299567,0.026559604694255712
2,14,0.0018529956763434219,0.011117974058060531,0.02285361334156887
2,17,0.0018529956763434219,0.013588634959851761,0.027177269919703522
2,7,0.0012353304508956147,0.006176652254478073,0.01605929586164299
2,8,0.0012353304508956147,0.0067943174799258805,0.012353304508956145
2,11,0.0006176652254478073,0.0074119827053736875,0.01605929586164299
2,12,0.0012353304508956147,0.0067943174799258805,0.019765287214329835
2,9,0.0012353304508956147,0.005558987029030266,0.01173563928350834
2,10,0.0012353304508956147,0.006176652254478073,0.011117974058060531
2,1,0.0006176652254478073,0.006176652254478073,0.00926497838171711
2,2,0.0,0.005558987029030266,0.00926497838171711
2,5,0.0012353304508956147,0.004941321803582459,0.014206300185299567
2,3,0.0018529956763434219,0.0067943174799258805,0.008647313156269302
2,4,0.0012353304508956147,0.0074119827053736875,0.01173563928350834
2,6,0.0012353304508956147,0.004941321803582459,0.01173563928350834
1,21,0.0018529956763434219,0.012970969734403953,0.027177269919703522
1,22,0.0018529956763434219,0.012353304508956145,0.026559604694255712
1,23,0.0018529956763434219,0.014823965410747375,0.025941939468807906
1,24,0.0018529956763434219,0.015441630636195183,0.030883261272390366
1,20,0.0024706609017912293,0.012970969734403953,0.027177269919703522
1,19,0.0024706609017912293,0.012970969734403953,0.027177269919703522
1,13,0.0006176652254478073,0.009882643607164917,0.02038295243977764
1,15,0.0018529956763434219,0.013588634959851761,0.02285361334156887
1,16,0.0024706609017912293,0.01173563928350834,0.024088943792464484
1,14,0.0012353304508956147,0.012970969734403953,0.02347127856701668
1,17,0.0018529956763434219,0.013588634959851761,0.0253242742433601
1,18,0.0030883261272390363,0.012970969734403953,0.02470660901791229
1,7,0.0006176652254478073,0.0074119827053736875,0.014206300185299567
1,8,0.0006176652254478073,0.0067943174799258805,0.013588634959851761
1,12,0.0006176652254478073,0.008029647930821495,0.017294626312538603
1,9,0.0,0.0067943174799258805,0.014206300185299567
1,10,0.0,0.006176652254478073,0.01605929586164299
1,11,0.0,0.008029647930821495,0.01605929586164299
1,1,0.0018529956763434219,0.006176652254478073,0.013588634959851761
1,2,0.0,0.0067943174799258805,0.01173563928350834
1,3,0.0006176652254478073,0.004323656578134651,0.00926497838171711
1,5,0.0006176652254478073,0.0074119827053736875,0.014823965410747375
1,4,0.0012353304508956147,0.006176652254478073,0.01173563928350834
1,6,0.0006176652254478073,0.006176652254478073,0.012353304508956145


==> data/test_twitter_origin_unbalanced.csv <==
1,1,0.003236245954692557,0.019417475728155338,0.025889967637540454
24,1,0.0,0.0,0.0
24,2,0.0,0.0,0.0
24,3,0.0,0.0,0.0
24,20,0.18181818181818182,0.2727272727272727,0.3181818181818182
24,24,0.045454545454545456,0.13636363636363635,0.18181818181818182
1,1,0.0,0.0,0.045454545454545456
1,2,0.0,0.045454545454545456,0.045454545454545456
1,3,0.0,0.045454545454545456,0.045454545454545456
1,4,0.0,0.045454545454545456,0.045454545454545456
1,5,0.0,0.045454545454545456,0.045454545454545456
1,6,0.0,0.045454545454545456,0.045454545454545456
1,7,0.0,0.045454545454545456,0.045454545454545456
1,8,0.0,0.045454545454545456,0.045454545454545456
1,9,0.0,0.045454545454545456,0.045454545454545456
32,21,0.5,0.7272727272727273,0.7272727272727273
32,20,0.36363636363636365,0.7272727272727273,0.7272727272727273
32,24,0.45454545454545453,0.7272727272727273,0.7272727272727273
32,22,0.45454545454545453,0.6818181818181818,0.7272727272727273
32,23,0.45454545454545453,0.7272727272727273,0.7272727272727273
32,18,0.3181818181818182,0.5909090909090909,0.6818181818181818
32,15,0.2727272727272727,0.2727272727272727,0.3181818181818182
32,17,0.3181818181818182,0.45454545454545453,0.6818181818181818
32,16,0.2727272727272727,0.3181818181818182,0.36363636363636365
32,19,0.36363636363636365,0.6363636363636364,0.6818181818181818
32,10,0.09090909090909091,0.18181818181818182,0.18181818181818182
32,11,0.13636363636363635,0.13636363636363635,0.22727272727272727
32,12,0.09090909090909091,0.18181818181818182,0.18181818181818182
32,13,0.09090909090909091,0.18181818181818182,0.22727272727272727
32,14,0.22727272727272727,0.2727272727272727,0.3181818181818182
32,6,0.045454545454545456,0.09090909090909091,0.09090909090909091
32,9,0.09090909090909091,0.09090909090909091,0.09090909090909091
32,8,0.09090909090909091,0.09090909090909091,0.09090909090909091
32,7,0.09090909090909091,0.09090909090909091,0.09090909090909091
32,5,0.045454545454545456,0.09090909090909091,0.13636363636363635
24,21,0.22727272727272727,0.3181818181818182,0.3181818181818182
24,20,0.18181818181818182,0.2727272727272727,0.3181818181818182
32,4,0.045454545454545456,0.045454545454545456,0.09090909090909091
32,3,0.045454545454545456,0.045454545454545456,0.045454545454545456
31,24,0.36363636363636365,0.5909090909090909,0.7272727272727273
24,22,0.18181818181818182,0.18181818181818182,0.2727272727272727
24,21,0.22727272727272727,0.3181818181818182,0.3181818181818182
24,18,0.13636363636363635,0.2727272727272727,0.2727272727272727
24,17,0.045454545454545456,0.18181818181818182,0.22727272727272727
24,11,0.0,0.09090909090909091,0.09090909090909091
24,13,0.045454545454545456,0.045454545454545456,0.045454545454545456
20,21,0.045454545454545456,0.045454545454545456,0.18181818181818182
20,20,0.0,0.13636363636363635,0.2727272727272727
20,22,0.0,0.0,0.09090909090909091
20,23,0.045454545454545456,0.045454545454545456,0.09090909090909091
20,24,0.0,0.045454545454545456,0.045454545454545456
28,20,0.13636363636363635,0.36363636363636365,0.4090909090909091
28,17,0.09090909090909091,0.18181818181818182,0.22727272727272727
28,18,0.13636363636363635,0.18181818181818182,0.36363636363636365
28,24,0.09090909090909091,0.18181818181818182,0.3181818181818182
28,23,0.09090909090909091,0.22727272727272727,0.2727272727272727
28,22,0.13636363636363635,0.2727272727272727,0.36363636363636365
28,21,0.18181818181818182,0.3181818181818182,0.36363636363636365
32,19,0.3300970873786408,0.5922330097087378,0.6796116504854369
32,21,0.42394822006472493,0.6601941747572816,0.7249190938511327
32,22,0.4336569579288026,0.6440129449838188,0.7281553398058253
32,23,0.4174757281553398,0.6537216828478964,0.7216828478964401
32,20,0.40129449838187703,0.6310679611650486,0.7216828478964401
32,24,0.42394822006472493,0.6375404530744336,0.7216828478964401
32,18,0.2912621359223301,0.517799352750809,0.6084142394822006
32,16,0.1715210355987055,0.3300970873786408,0.4077669902912621
32,17,0.284789644012945,0.45307443365695793,0.5501618122977346
32,13,0.10679611650485436,0.19741100323624594,0.2459546925566343
32,14,0.1650485436893204,0.2459546925566343,0.3106796116504854
32,15,0.1650485436893204,0.23624595469255663,0.3074433656957929
32,11,0.0970873786407767,0.16828478964401294,0.20711974110032363
32,10,0.06796116504854369,0.14563106796116504,0.19093851132686085
32,8,0.02912621359223301,0.06796116504854369,0.10355987055016182
32,7,0.022653721682847898,0.05825242718446602,0.09061488673139159
32,9,0.03559870550161812,0.0970873786407767,0.13592233009708737
32,12,0.08737864077669903,0.16828478964401294,0.2168284789644013
32,5,0.016181229773462782,0.05177993527508091,0.09061488673139159
32,1,0.003236245954692557,0.016181229773462782,0.038834951456310676
32,3,0.009708737864077669,0.032362459546925564,0.05177993527508091
32,2,0.006472491909385114,0.012944983818770227,0.032362459546925564
32,4,0.012944983818770227,0.04854368932038835,0.0744336569579288
32,6,0.016181229773462782,0.045307443365695796,0.07766990291262135
31,19,0.2621359223300971,0.49514563106796117,0.5954692556634305
31,22,0.31715210355987056,0.56957928802589,0.6699029126213593
31,20,0.30097087378640774,0.5501618122977346,0.6375404530744336
31,23,0.29449838187702265,0.5533980582524272,0.6731391585760518
31,24,0.284789644012945,0.5566343042071198,0.6601941747572816
31,21,0.32362459546925565,0.5922330097087378,0.6828478964401294
31,13,0.06472491909385113,0.1553398058252427,0.21035598705501618
31,15,0.11326860841423948,0.20711974110032363,0.23948220064724918
31,17,0.1779935275080906,0.3851132686084142,0.4627831715210356
31,14,0.11003236245954692,0.19741100323624594,0.2815533980582524
31,18,0.22006472491909385,0.44660194174757284,0.5145631067961165
31,16,0.13268608414239483,0.2621359223300971,0.3333333333333333
31,9,0.025889967637540454,0.06796116504854369,0.11650485436893204
31,8,0.019417475728155338,0.07119741100323625,0.10032362459546926
31,7,0.009708737864077669,0.061488673139158574,0.09061488673139159
31,12,0.061488673139158574,0.11974110032362459,0.16181229773462782
31,11,0.06472491909385113,0.1423948220064725,0.1715210355987055
31,10,0.04854368932038835,0.11974110032362459,0.16181229773462782
31,1,0.003236245954692557,0.025889967637540454,0.04854368932038835
31,3,0.003236245954692557,0.03559870550161812,0.061488673139158574
31,4,0.006472491909385114,0.05501618122977346,0.07119741100323625
31,6,0.009708737864077669,0.061488673139158574,0.08090614886731391
31,2,0.0,0.019417475728155338,0.038834951456310676
31,5,0.012944983818770227,0.05825242718446602,0.08090614886731391
30,23,0.16181229773462782,0.36893203883495146,0.48220064724919093
30,22,0.16828478964401294,0.40129449838187703,0.5016181229773463
30,24,0.1488673139158576,0.3656957928802589,0.46601941747572817
30,19,0.13592233009708737,0.3268608414239482,0.45307443365695793
30,20,0.18122977346278318,0.3948220064724919,0.517799352750809
30,21,0.19093851132686085,0.42718446601941745,0.5307443365695793
30,15,0.05825242718446602,0.1262135922330097,0.18770226537216828
30,13,0.038834951456310676,0.10355987055016182,0.16181229773462782
30,14,0.061488673139158574,0.13915857605177995,0.21035598705501618
30,16,0.07766990291262135,0.1650485436893204,0.24919093851132687
30,17,0.10355987055016182,0.2524271844660194,0.34627831715210355
30,18,0.13268608414239483,0.284789644012945,0.3883495145631068
30,11,0.05177993527508091,0.10679611650485436,0.14563106796116504
30,9,0.006472491909385114,0.05825242718446602,0.09385113268608414
30,7,0.006472491909385114,0.045307443365695796,0.09061488673139159
30,8,0.006472491909385114,0.06472491909385113,0.09385113268608414
30,10,0.025889967637540454,0.09061488673139159,0.11650485436893204
30,12,0.02912621359223301,0.08737864077669903,0.12944983818770225
30,1,0.003236245954692557,0.025889967637540454,0.042071197411003236
30,2,0.003236245954692557,0.016181229773462782,0.038834951456310676
30,5,0.012944983818770227,0.045307443365695796,0.08090614886731391
30,6,0.006472491909385114,0.03559870550161812,0.07119741100323625
30,3,0.003236245954692557,0.025889967637540454,0.061488673139158574
30,4,0.009708737864077669,0.03559870550161812,0.061488673139158574
29,22,0.10032362459546926,0.23624595469255663,0.3365695792880259
29,19,0.10032362459546926,0.20711974110032363,0.32362459546925565
29,20,0.11003236245954692,0.26537216828478966,0.3786407766990291
29,21,0.12297734627831715,0.2621359223300971,0.3656957928802589
29,23,0.08414239482200647,0.20388349514563106,0.3106796116504854
29,24,0.07119741100323625,0.20064724919093851,0.29449838187702265
29,13,0.019417475728155338,0.07119741100323625,0.11326860841423948
29,14,0.045307443365695796,0.09061488673139159,0.1488673139158576
29,16,0.06472491909385113,0.11326860841423948,0.15857605177993528
29,17,0.06796116504854369,0.15210355987055016,0.24919093851132687
29,15,0.032362459546925564,0.08414239482200647,0.13268608414239483
29,18,0.0744336569579288,0.18770226537216828,0.2750809061488673
29,7,0.006472491909385114,0.02912621359223301,0.05825242718446602
29,9,0.003236245954692557,0.045307443365695796,0.06796116504854369
29,10,0.016181229773462782,0.06472491909385113,0.10032362459546926
29,8,0.006472491909385114,0.03559870550161812,0.07766990291262135
29,12,0.016181229773462782,0.05501618122977346,0.09061488673139159
29,11,0.038834951456310676,0.08090614886731391,0.11650485436893204
29,1,0.006472491909385114,0.019417475728155338,0.025889967637540454
29,2,0.003236245954692557,0.019417475728155338,0.032362459546925564
29,4,0.006472491909385114,0.022653721682847898,0.04854368932038835
29,3,0.003236245954692557,0.022653721682847898,0.045307443365695796
29,5,0.009708737864077669,0.025889967637540454,0.06472491909385113
29,6,0.006472491909385114,0.022653721682847898,0.045307443365695796
28,19,0.10032362459546926,0.2524271844660194,0.34951456310679613
28,22,0.0970873786407767,0.2459546925566343,0.36893203883495146
28,20,0.12297734627831715,0.30097087378640774,0.4110032362459547
28,24,0.0744336569579288,0.1779935275080906,0.2977346278317152
28,21,0.1262135922330097,0.3074433656957929,0.4077669902912621
28,23,0.08414239482200647,0.22330097087378642,0.32362459546925565
28,13,0.022653721682847898,0.07119741100323625,0.11974110032362459
28,15,0.03559870550161812,0.08737864077669903,0.12297734627831715
28,14,0.042071197411003236,0.10032362459546926,0.1715210355987055
28,17,0.07766990291262135,0.17475728155339806,0.2815533980582524
28,18,0.09061488673139159,0.22330097087378642,0.313915857605178
28,16,0.061488673139158574,0.11974110032362459,0.20388349514563106
28,9,0.009708737864077669,0.038834951456310676,0.06796116504854369
28,11,0.032362459546925564,0.08737864077669903,0.11974110032362459
28,7,0.016181229773462782,0.02912621359223301,0.0744336569579288
28,10,0.016181229773462782,0.06796116504854369,0.11326860841423948
28,8,0.009708737864077669,0.038834951456310676,0.07119741100323625
28,12,0.019417475728155338,0.05501618122977346,0.0970873786407767
28,1,0.0,0.022653721682847898,0.032362459546925564
28,4,0.009708737864077669,0.032362459546925564,0.05825242718446602
28,3,0.003236245954692557,0.022653721682847898,0.045307443365695796
28,5,0.012944983818770227,0.038834951456310676,0.06796116504854369
28,2,0.003236245954692557,0.019417475728155338,0.02912621359223301
28,6,0.006472491909385114,0.032362459546925564,0.05825242718446602
27,19,0.11650485436893204,0.284789644012945,0.3851132686084142
27,21,0.1423948220064725,0.33980582524271846,0.459546925566343
27,20,0.15857605177993528,0.3333333333333333,0.42718446601941745
27,24,0.08737864077669903,0.2524271844660194,0.3851132686084142
27,23,0.11326860841423948,0.27184466019417475,0.39805825242718446
27,22,0.1262135922330097,0.32362459546925565,0.43042071197411
27,13,0.045307443365695796,0.08737864077669903,0.1553398058252427
27,15,0.061488673139158574,0.1262135922330097,0.19741100323624594
27,16,0.0744336569579288,0.15857605177993528,0.2524271844660194
27,14,0.06472491909385113,0.11974110032362459,0.20388349514563106
27,18,0.11326860841423948,0.26537216828478966,0.36245954692556637
27,17,0.09385113268608414,0.24919093851132687,0.3333333333333333
27,7,0.009708737864077669,0.042071197411003236,0.08090614886731391
27,9,0.016181229773462782,0.05501618122977346,0.10032362459546926
27,8,0.009708737864077669,0.045307443365695796,0.09385113268608414
27,12,0.032362459546925564,0.07119741100323625,0.13268608414239483
27,10,0.012944983818770227,0.07766990291262135,0.1262135922330097
27,11,0.038834951456310676,0.08090614886731391,0.14563106796116504
27,2,0.003236245954692557,0.019417475728155338,0.03559870550161812
27,4,0.003236245954692557,0.03559870550161812,0.07119741100323625
27,5,0.012944983818770227,0.038834951456310676,0.08090614886731391
27,1,0.003236245954692557,0.022653721682847898,0.038834951456310676
27,3,0.0,0.022653721682847898,0.04854368932038835
27,6,0.006472491909385114,0.038834951456310676,0.06796116504854369
26,19,0.11003236245954692,0.2912621359223301,0.3883495145631068
26,22,0.12297734627831715,0.2750809061488673,0.39158576051779936
26,24,0.05825242718446602,0.21359223300970873,0.313915857605178
26,23,0.08737864077669903,0.24271844660194175,0.35275080906148865
26,20,0.1423948220064725,0.3106796116504854,0.4336569579288026
26,21,0.13592233009708737,0.32362459546925565,0.4336569579288026
26,13,0.022653721682847898,0.0744336569579288,0.13592233009708737
26,16,0.04854368932038835,0.18446601941747573,0.255663430420712
26,14,0.038834951456310676,0.12297734627831715,0.21359223300970873
26,15,0.045307443365695796,0.11974110032362459,0.18446601941747573
26,18,0.10355987055016182,0.255663430420712,0.34627831715210355
26,17,0.08090614886731391,0.24919093851132687,0.3300970873786408
26,7,0.012944983818770227,0.02912621359223301,0.06472491909385113
26,8,0.009708737864077669,0.042071197411003236,0.08090614886731391
26,9,0.012944983818770227,0.038834951456310676,0.08737864077669903
26,10,0.022653721682847898,0.06472491909385113,0.11003236245954692
26,12,0.019417475728155338,0.0744336569579288,0.1262135922330097
26,11,0.02912621359223301,0.07766990291262135,0.13592233009708737
26,1,0.003236245954692557,0.016181229773462782,0.045307443365695796
26,2,0.003236245954692557,0.016181229773462782,0.02912621359223301
26,5,0.016181229773462782,0.045307443365695796,0.09061488673139159
26,4,0.006472491909385114,0.038834951456310676,0.07119741100323625
26,6,0.009708737864077669,0.032362459546925564,0.06472491909385113
26,3,0.003236245954692557,0.019417475728155338,0.045307443365695796
25,19,0.10032362459546926,0.24919093851132687,0.3106796116504854
25,20,0.13592233009708737,0.2686084142394822,0.3559870550161812
25,24,0.03559870550161812,0.13915857605177995,0.21359223300970873
25,22,0.09061488673139159,0.2168284789644013,0.3106796116504854
25,23,0.05501618122977346,0.16181229773462782,0.2524271844660194
25,21,0.12297734627831715,0.23948220064724918,0.35275080906148865
25,14,0.042071197411003236,0.11650485436893204,0.16181229773462782
25,13,0.02912621359223301,0.06796116504854369,0.11974110032362459
25,15,0.038834951456310676,0.10355987055016182,0.15210355987055016
25,16,0.061488673139158574,0.13592233009708737,0.20711974110032363
25,17,0.08414239482200647,0.20711974110032363,0.2750809061488673
25,18,0.11003236245954692,0.21035598705501618,0.3074433656957929
25,7,0.016181229773462782,0.042071197411003236,0.06472491909385113
25,8,0.016181229773462782,0.03559870550161812,0.07766990291262135
25,9,0.022653721682847898,0.042071197411003236,0.08090614886731391
25,11,0.03559870550161812,0.08090614886731391,0.11974110032362459
25,10,0.019417475728155338,0.06472491909385113,0.11003236245954692
25,12,0.025889967637540454,0.06472491909385113,0.10679611650485436
25,1,0.003236245954692557,0.016181229773462782,0.032362459546925564
25,2,0.003236245954692557,0.019417475728155338,0.03559870550161812
25,3,0.006472491909385114,0.02912621359223301,0.042071197411003236
25,4,0.016181229773462782,0.038834951456310676,0.0744336569579288
25,5,0.025889967637540454,0.038834951456310676,0.09061488673139159
25,6,0.016181229773462782,0.03559870550161812,0.07119741100323625
24,19,0.08737864077669903,0.21035598705501618,0.313915857605178
24,22,0.0744336569579288,0.16828478964401294,0.2815533980582524
24,20,0.11003236245954692,0.2524271844660194,0.343042071197411
24,23,0.05177993527508091,0.1423948220064725,0.22006472491909385
24,24,0.032362459546925564,0.10032362459546926,0.18122977346278318
24,21,0.10355987055016182,0.23948220064724918,0.32038834951456313
24,14,0.038834951456310676,0.10032362459546926,0.1553398058252427
24,13,0.025889967637540454,0.0744336569579288,0.11650485436893204
24,16,0.05501618122977346,0.11650485436893204,0.18446601941747573
24,15,0.038834951456310676,0.10355987055016182,0.15210355987055016
24,17,0.05825242718446602,0.18770226537216828,0.27184466019417475
24,18,0.07766990291262135,0.21359223300970873,0.29449838187702265
24,12,0.016181229773462782,0.042071197411003236,0.0970873786407767
24,7,0.016181229773462782,0.038834951456310676,0.06472491909385113
24,8,0.019417475728155338,0.042071197411003236,0.08090614886731391
24,11,0.019417475728155338,0.07766990291262135,0.13592233009708737
24,9,0.016181229773462782,0.04854368932038835,0.08090614886731391
24,10,0.012944983818770227,0.04854368932038835,0.10679611650485436
24,5,0.019417475728155338,0.04854368932038835,0.08090614886731391
24,4,0.016181229773462782,0.03559870550161812,0.061488673139158574
24,1,0.003236245954692557,0.019417475728155338,0.038834951456310676
24,6,0.012944983818770227,0.032362459546925564,0.08090614886731391
24,3,0.006472491909385114,0.025889967637540454,0.045307443365695796
24,2,0.003236245954692557,0.016181229773462782,0.032362459546925564
23,19,0.05501618122977346,0.1488673139158576,0.2459546925566343
23,21,0.05501618122977346,0.1553398058252427,0.2459546925566343
23,23,0.019417475728155338,0.0744336569579288,0.1553398058252427
23,20,0.07119741100323625,0.18122977346278318,0.2912621359223301
23,22,0.03559870550161812,0.11003236245954692,0.20388349514563106
23,24,0.012944983818770227,0.05177993527508091,0.0970873786407767
23,16,0.032362459546925564,0.0970873786407767,0.15210355987055016
23,18,0.042071197411003236,0.1715210355987055,0.23948220064724918
23,17,0.038834951456310676,0.12944983818770225,0.22330097087378642
23,15,0.02912621359223301,0.08090614886731391,0.12297734627831715
23,14,0.038834951456310676,0.08414239482200647,0.12297734627831715
23,13,0.022653721682847898,0.06796116504854369,0.10355987055016182
23,9,0.012944983818770227,0.05177993527508091,0.08414239482200647
23,10,0.012944983818770227,0.05825242718446602,0.09061488673139159
23,7,0.009708737864077669,0.03559870550161812,0.06796116504854369
23,11,0.016181229773462782,0.07766990291262135,0.11650485436893204
23,12,0.019417475728155338,0.061488673139158574,0.10355987055016182
23,8,0.016181229773462782,0.042071197411003236,0.0744336569579288
23,1,0.009708737864077669,0.022653721682847898,0.045307443365695796
23,3,0.003236245954692557,0.038834951456310676,0.05825242718446602
23,4,0.009708737864077669,0.032362459546925564,0.06796116504854369
23,2,0.003236245954692557,0.022653721682847898,0.03559870550161812
23,5,0.019417475728155338,0.04854368932038835,0.06472491909385113
23,6,0.009708737864077669,0.03559870550161812,0.08090614886731391
22,21,0.05177993527508091,0.12944983818770225,0.21359223300970873
22,20,0.06472491909385113,0.1488673139158576,0.2459546925566343
22,19,0.05501618122977346,0.13592233009708737,0.1941747572815534
22,23,0.019417475728155338,0.07119741100323625,0.13268608414239483
22,22,0.038834951456310676,0.08737864077669903,0.1779935275080906
22,24,0.012944983818770227,0.045307443365695796,0.12297734627831715
22,16,0.032362459546925564,0.0744336569579288,0.1423948220064725
22,13,0.012944983818770227,0.06472491909385113,0.09385113268608414
22,17,0.038834951456310676,0.10032362459546926,0.18446601941747573
22,15,0.025889967637540454,0.0744336569579288,0.11974110032362459
22,14,0.02912621359223301,0.07766990291262135,0.13592233009708737
22,18,0.045307443365695796,0.11974110032362459,0.20711974110032363
22,9,0.009708737864077669,0.045307443365695796,0.08090614886731391
22,7,0.009708737864077669,0.032362459546925564,0.0744336569579288
22,8,0.009708737864077669,0.03559870550161812,0.08414239482200647
22,11,0.019417475728155338,0.0744336569579288,0.11003236245954692
22,10,0.006472491909385114,0.045307443365695796,0.09061488673139159
22,12,0.012944983818770227,0.042071197411003236,0.09061488673139159
22,1,0.009708737864077669,0.019417475728155338,0.042071197411003236
22,3,0.006472491909385114,0.02912621359223301,0.045307443365695796
22,4,0.009708737864077669,0.038834951456310676,0.061488673139158574
22,2,0.003236245954692557,0.019417475728155338,0.042071197411003236
22,5,0.006472491909385114,0.03559870550161812,0.05825242718446602
22,6,0.012944983818770227,0.03559870550161812,0.07766990291262135
21,24,0.006472491909385114,0.03559870550161812,0.061488673139158574
21,21,0.032362459546925564,0.0744336569579288,0.13592233009708737
21,19,0.038834951456310676,0.09385113268608414,0.1423948220064725
21,20,0.04854368932038835,0.10032362459546926,0.15857605177993528
21,23,0.012944983818770227,0.038834951456310676,0.09385113268608414
21,22,0.019417475728155338,0.04854368932038835,0.11326860841423948
21,13,0.012944983818770227,0.05501618122977346,0.09385113268608414
21,14,0.019417475728155338,0.061488673139158574,0.11326860841423948
21,18,0.032362459546925564,0.08737864077669903,0.1650485436893204
21,17,0.02912621359223301,0.08414239482200647,0.1423948220064725
21,16,0.03559870550161812,0.0744336569579288,0.12944983818770225
21,15,0.022653721682847898,0.061488673139158574,0.11326860841423948
21,7,0.006472491909385114,0.025889967637540454,0.07119741100323625
21,12,0.012944983818770227,0.045307443365695796,0.08414239482200647
21,8,0.009708737864077669,0.038834951456310676,0.06796116504854369
21,11,0.019417475728155338,0.06472491909385113,0.11003236245954692
21,10,0.016181229773462782,0.04854368932038835,0.08090614886731391
21,9,0.012944983818770227,0.038834951456310676,0.07766990291262135
21,1,0.012944983818770227,0.025889967637540454,0.042071197411003236
21,2,0.003236245954692557,0.025889967637540454,0.05177993527508091
21,3,0.006472491909385114,0.02912621359223301,0.05501618122977346
21,4,0.012944983818770227,0.042071197411003236,0.05825242718446602
21,5,0.012944983818770227,0.038834951456310676,0.0744336569579288
21,6,0.009708737864077669,0.032362459546925564,0.07119741100323625
20,20,0.03559870550161812,0.09385113268608414,0.14563106796116504
20,21,0.025889967637540454,0.07119741100323625,0.12944983818770225
20,24,0.006472491909385114,0.025889967637540454,0.06472491909385113
20,19,0.038834951456310676,0.09061488673139159,0.12944983818770225
20,22,0.016181229773462782,0.04854368932038835,0.11326860841423948
20,23,0.009708737864077669,0.03559870550161812,0.08090614886731391
20,15,0.016181229773462782,0.06472491909385113,0.10679611650485436
20,13,0.019417475728155338,0.061488673139158574,0.10355987055016182
20,14,0.016181229773462782,0.0744336569579288,0.11650485436893204
20,18,0.032362459546925564,0.08737864077669903,0.1488673139158576
20,16,0.02912621359223301,0.0744336569579288,0.1262135922330097
20,17,0.025889967637540454,0.07119741100323625,0.1262135922330097
20,10,0.012944983818770227,0.045307443365695796,0.0970873786407767
20,8,0.009708737864077669,0.04854368932038835,0.08414239482200647
20,7,0.012944983818770227,0.038834951456310676,0.07766990291262135
20,9,0.009708737864077669,0.042071197411003236,0.0970873786407767
20,12,0.019417475728155338,0.045307443365695796,0.0970873786407767
20,11,0.016181229773462782,0.06472491909385113,0.11650485436893204
20,1,0.012944983818770227,0.025889967637540454,0.04854368932038835
20,3,0.012944983818770227,0.042071197411003236,0.05825242718446602
20,5,0.012944983818770227,0.045307443365695796,0.08090614886731391
20,2,0.006472491909385114,0.02912621359223301,0.04854368932038835
20,6,0.012944983818770227,0.045307443365695796,0.0744336569579288
20,4,0.012944983818770227,0.045307443365695796,0.06472491909385113
19,20,0.025889967637540454,0.0744336569579288,0.13592233009708737
19,24,0.009708737864077669,0.03559870550161812,0.08090614886731391
19,23,0.016181229773462782,0.04854368932038835,0.10355987055016182
19,19,0.019417475728155338,0.0744336569579288,0.12944983818770225
19,21,0.025889967637540454,0.06796116504854369,0.1262135922330097
19,22,0.016181229773462782,0.05501618122977346,0.12297734627831715
19,15,0.019417475728155338,0.05825242718446602,0.11003236245954692
19,13,0.016181229773462782,0.05177993527508091,0.09385113268608414
19,16,0.022653721682847898,0.07119741100323625,0.11326860841423948
19,14,0.019417475728155338,0.05501618122977346,0.11003236245954692
19,18,0.022653721682847898,0.07119741100323625,0.12944983818770225
19,17,0.025889967637540454,0.07119741100323625,0.10679611650485436
19,7,0.003236245954692557,0.022653721682847898,0.06796116504854369
19,9,0.012944983818770227,0.03559870550161812,0.07766990291262135
19,10,0.009708737864077669,0.05177993527508091,0.08737864077669903
19,8,0.006472491909385114,0.02912621359223301,0.06472491909385113
19,11,0.016181229773462782,0.05177993527508091,0.08737864077669903
19,12,0.012944983818770227,0.045307443365695796,0.08090614886731391
19,4,0.006472491909385114,0.025889967637540454,0.05501618122977346
19,3,0.009708737864077669,0.025889967637540454,0.05825242718446602
19,1,0.003236245954692557,0.016181229773462782,0.04854368932038835
19,2,0.006472491909385114,0.022653721682847898,0.05177993527508091
19,5,0.009708737864077669,0.02912621359223301,0.06796116504854369
19,6,0.003236245954692557,0.022653721682847898,0.061488673139158574
18,21,0.019417475728155338,0.05501618122977346,0.12297734627831715
18,24,0.003236245954692557,0.032362459546925564,0.06472491909385113
18,22,0.012944983818770227,0.05501618122977346,0.10032362459546926
18,19,0.012944983818770227,0.061488673139158574,0.10679611650485436
18,20,0.02912621359223301,0.06796116504854369,0.11003236245954692
18,23,0.006472491909385114,0.045307443365695796,0.07766990291262135
18,13,0.009708737864077669,0.045307443365695796,0.07119741100323625
18,18,0.022653721682847898,0.05177993527508091,0.10355987055016182
18,14,0.009708737864077669,0.04854368932038835,0.08737864077669903
18,15,0.016181229773462782,0.05177993527508091,0.08737864077669903
18,16,0.016181229773462782,0.061488673139158574,0.08414239482200647
18,17,0.019417475728155338,0.05825242718446602,0.0970873786407767
18,7,0.003236245954692557,0.025889967637540454,0.05501618122977346
18,12,0.009708737864077669,0.05177993527508091,0.07119741100323625
18,9,0.006472491909385114,0.03559870550161812,0.061488673139158574
18,8,0.003236245954692557,0.019417475728155338,0.05177993527508091
18,11,0.009708737864077669,0.045307443365695796,0.07119741100323625
18,10,0.006472491909385114,0.042071197411003236,0.06796116504854369
18,4,0.003236245954692557,0.02912621359223301,0.05501618122977346
18,2,0.0,0.019417475728155338,0.045307443365695796
18,1,0.003236245954692557,0.032362459546925564,0.038834951456310676
18,3,0.003236245954692557,0.02912621359223301,0.05501618122977346
18,5,0.003236245954692557,0.03559870550161812,0.05177993527508091
18,6,0.003236245954692557,0.02912621359223301,0.04854368932038835
17,21,0.022653721682847898,0.06472491909385113,0.10679611650485436
17,20,0.016181229773462782,0.06472491909385113,0.09061488673139159
17,19,0.016181229773462782,0.06796116504854369,0.0970873786407767
17,24,0.006472491909385114,0.03559870550161812,0.07119741100323625
17,23,0.016181229773462782,0.045307443365695796,0.0744336569579288
17,22,0.016181229773462782,0.05501618122977346,0.10032362459546926
17,13,0.009708737864077669,0.032362459546925564,0.05825242718446602
17,14,0.009708737864077669,0.038834951456310676,0.07766990291262135
17,15,0.009708737864077669,0.042071197411003236,0.06472491909385113
17,16,0.016181229773462782,0.045307443365695796,0.07119741100323625
17,17,0.016181229773462782,0.061488673139158574,0.08737864077669903
17,18,0.016181229773462782,0.061488673139158574,0.0970873786407767
17,7,0.006472491909385114,0.022653721682847898,0.038834951456310676
17,10,0.006472491909385114,0.03559870550161812,0.05825242718446602
17,9,0.006472491909385114,0.02912621359223301,0.05501618122977346
17,8,0.003236245954692557,0.025889967637540454,0.038834951456310676
17,12,0.012944983818770227,0.038834951456310676,0.061488673139158574
17,11,0.006472491909385114,0.03559870550161812,0.05825242718446602
17,3,0.0,0.022653721682847898,0.04854368932038835
17,1,0.006472491909385114,0.022653721682847898,0.04854368932038835
17,2,0.003236245954692557,0.012944983818770227,0.02912621359223301
17,4,0.003236245954692557,0.02912621359223301,0.042071197411003236
17,5,0.006472491909385114,0.042071197411003236,0.045307443365695796
17,6,0.006472491909385114,0.02912621359223301,0.038834951456310676
16,20,0.006472491909385114,0.045307443365695796,0.061488673139158574
16,19,0.009708737864077669,0.038834951456310676,0.061488673139158574
16,24,0.0,0.02912621359223301,0.05501618122977346
16,22,0.006472491909385114,0.038834951456310676,0.05501618122977346
16,21,0.009708737864077669,0.042071197411003236,0.061488673139158574
16,23,0.003236245954692557,0.02912621359223301,0.05501618122977346
16,18,0.009708737864077669,0.038834951456310676,0.06472491909385113
16,13,0.003236245954692557,0.02912621359223301,0.045307443365695796
16,15,0.009708737864077669,0.038834951456310676,0.05825242718446602
16,17,0.012944983818770227,0.038834951456310676,0.06472491909385113
16,14,0.009708737864077669,0.022653721682847898,0.045307443365695796
16,16,0.009708737864077669,0.02912621359223301,0.05177993527508091
16,9,0.012944983818770227,0.025889967637540454,0.04854368932038835
16,8,0.003236245954692557,0.019417475728155338,0.032362459546925564
16,11,0.003236245954692557,0.022653721682847898,0.05501618122977346
16,7,0.006472491909385114,0.019417475728155338,0.02912621359223301
16,10,0.009708737864077669,0.03559870550161812,0.04854368932038835
16,12,0.003236245954692557,0.022653721682847898,0.04854368932038835
16,1,0.003236245954692557,0.019417475728155338,0.03559870550161812
16,2,0.006472491909385114,0.016181229773462782,0.03559870550161812
16,3,0.003236245954692557,0.019417475728155338,0.03559870550161812
16,4,0.0,0.012944983818770227,0.042071197411003236
16,6,0.0,0.016181229773462782,0.03559870550161812
16,5,0.003236245954692557,0.012944983818770227,0.025889967637540454
15,19,0.009708737864077669,0.038834951456310676,0.07766990291262135
15,24,0.003236245954692557,0.02912621359223301,0.05825242718446602
15,23,0.003236245954692557,0.02912621359223301,0.06472491909385113
15,21,0.006472491909385114,0.042071197411003236,0.06796116504854369
15,20,0.009708737864077669,0.04854368932038835,0.0744336569579288
15,22,0.003236245954692557,0.038834951456310676,0.05825242718446602
15,14,0.006472491909385114,0.02912621359223301,0.05501618122977346
15,15,0.012944983818770227,0.038834951456310676,0.05825242718446602
15,13,0.003236245954692557,0.025889967637540454,0.05501618122977346
15,17,0.009708737864077669,0.045307443365695796,0.07119741100323625
15,18,0.009708737864077669,0.032362459546925564,0.07119741100323625
15,16,0.009708737864077669,0.042071197411003236,0.06472491909385113
15,10,0.0,0.032362459546925564,0.061488673139158574
15,7,0.003236245954692557,0.022653721682847898,0.045307443365695796
15,8,0.003236245954692557,0.022653721682847898,0.045307443365695796
15,11,0.003236245954692557,0.03559870550161812,0.06472491909385113
15,9,0.009708737864077669,0.025889967637540454,0.05177993527508091
15,12,0.003236245954692557,0.02912621359223301,0.061488673139158574
15,2,0.003236245954692557,0.022653721682847898,0.042071197411003236
15,3,0.003236245954692557,0.016181229773462782,0.032362459546925564
15,4,0.003236245954692557,0.009708737864077669,0.025889967637540454
15,5,0.003236245954692557,0.016181229773462782,0.032362459546925564
15,1,0.003236245954692557,0.022653721682847898,0.042071197411003236
15,6,0.003236245954692557,0.025889967637540454,0.045307443365695796
14,19,0.006472491909385114,0.025889967637540454,0.06472491909385113
14,23,0.003236245954692557,0.016181229773462782,0.05177993527508091
14,24,0.0,0.022653721682847898,0.05177993527508091
14,20,0.003236245954692557,0.032362459546925564,0.06796116504854369
14,22,0.003236245954692557,0.019417475728155338,0.04854368932038835
14,21,0.003236245954692557,0.02912621359223301,0.061488673139158574
14,13,0.006472491909385114,0.03559870550161812,0.042071197411003236
14,14,0.009708737864077669,0.03559870550161812,0.04854368932038835
14,18,0.006472491909385114,0.02912621359223301,0.05825242718446602
14,15,0.006472491909385114,0.03559870550161812,0.05177993527508091
14,17,0.006472491909385114,0.032362459546925564,0.07119741100323625
14,16,0.006472491909385114,0.03559870550161812,0.05825242718446602
14,8,0.003236245954692557,0.022653721682847898,0.042071197411003236
14,7,0.003236245954692557,0.019417475728155338,0.05177993527508091
14,9,0.006472491909385114,0.032362459546925564,0.05501618122977346
14,10,0.003236245954692557,0.038834951456310676,0.04854368932038835
14,11,0.009708737864077669,0.03559870550161812,0.05501618122977346
14,12,0.006472491909385114,0.03559870550161812,0.05501618122977346
14,1,0.006472491909385114,0.016181229773462782,0.045307443365695796
14,2,0.003236245954692557,0.016181229773462782,0.038834951456310676
14,3,0.003236245954692557,0.019417475728155338,0.038834951456310676
14,6,0.003236245954692557,0.025889967637540454,0.042071197411003236
14,4,0.0,0.022653721682847898,0.04854368932038835
14,5,0.003236245954692557,0.02912621359223301,0.038834951456310676
13,19,0.006472491909385114,0.02912621359223301,0.05825242718446602
13,20,0.006472491909385114,0.03559870550161812,0.0744336569579288
13,21,0.006472491909385114,0.038834951456310676,0.07766990291262135
13,22,0.003236245954692557,0.02912621359223301,0.07766990291262135
13,24,0.003236245954692557,0.025889967637540454,0.06472491909385113
13,23,0.003236245954692557,0.022653721682847898,0.05825242718446602
13,13,0.006472491909385114,0.022653721682847898,0.04854368932038835
13,16,0.012944983818770227,0.03559870550161812,0.05501618122977346
13,14,0.006472491909385114,0.022653721682847898,0.04854368932038835
13,15,0.009708737864077669,0.032362459546925564,0.05825242718446602
13,18,0.009708737864077669,0.032362459546925564,0.06472491909385113
13,17,0.009708737864077669,0.032362459546925564,0.06472491909385113
13,9,0.009708737864077669,0.03559870550161812,0.061488673139158574
13,7,0.006472491909385114,0.019417475728155338,0.042071197411003236
13,10,0.006472491909385114,0.02912621359223301,0.05825242718446602
13,8,0.009708737864077669,0.016181229773462782,0.04854368932038835
13,11,0.006472491909385114,0.038834951456310676,0.05825242718446602
13,12,0.006472491909385114,0.02912621359223301,0.05825242718446602
13,3,0.006472491909385114,0.02912621359223301,0.038834951456310676
13,1,0.006472491909385114,0.02912621359223301,0.02912621359223301
13,2,0.006472491909385114,0.025889967637540454,0.042071197411003236
13,4,0.009708737864077669,0.016181229773462782,0.045307443365695796
13,5,0.006472491909385114,0.019417475728155338,0.038834951456310676
13,6,0.006472491909385114,0.012944983818770227,0.03559870550161812
12,20,0.0,0.032362459546925564,0.06472491909385113
12,19,0.003236245954692557,0.025889967637540454,0.05825242718446602
12,23,0.0,0.025889967637540454,0.061488673139158574
12,21,0.0,0.03559870550161812,0.07766990291262135
12,22,0.003236245954692557,0.032362459546925564,0.07766990291262135
12,24,0.0,0.02912621359223301,0.061488673139158574
12,13,0.003236245954692557,0.03559870550161812,0.05501618122977346
12,15,0.003236245954692557,0.025889967637540454,0.06796116504854369
12,14,0.006472491909385114,0.032362459546925564,0.04854368932038835
12,18,0.003236245954692557,0.025889967637540454,0.05501618122977346
12,16,0.003236245954692557,0.02912621359223301,0.0744336569579288
12,17,0.003236245954692557,0.02912621359223301,0.07119741100323625
12,7,0.003236245954692557,0.016181229773462782,0.05177993527508091
12,8,0.003236245954692557,0.025889967637540454,0.045307443365695796
12,9,0.006472491909385114,0.02912621359223301,0.05825242718446602
12,10,0.006472491909385114,0.02912621359223301,0.05501618122977346
12,12,0.006472491909385114,0.02912621359223301,0.05501618122977346
12,11,0.003236245954692557,0.02912621359223301,0.05501618122977346
12,5,0.003236245954692557,0.016181229773462782,0.02912621359223301
12,2,0.003236245954692557,0.019417475728155338,0.032362459546925564
12,1,0.003236245954692557,0.016181229773462782,0.03559870550161812
12,6,0.003236245954692557,0.019417475728155338,0.05177993527508091
12,3,0.006472491909385114,0.019417475728155338,0.02912621359223301
12,4,0.006472491909385114,0.009708737864077669,0.03559870550161812
11,20,0.003236245954692557,0.042071197411003236,0.08090614886731391
11,21,0.003236245954692557,0.038834951456310676,0.07119741100323625
11,19,0.003236245954692557,0.022653721682847898,0.061488673139158574
11,23,0.006472491909385114,0.042071197411003236,0.07766990291262135
11,24,0.006472491909385114,0.05177993527508091,0.09061488673139159
11,22,0.006472491909385114,0.032362459546925564,0.08090614886731391
11,13,0.006472491909385114,0.022653721682847898,0.05177993527508091
11,17,0.003236245954692557,0.022653721682847898,0.05501618122977346
11,16,0.006472491909385114,0.02912621359223301,0.06796116504854369
11,14,0.009708737864077669,0.022653721682847898,0.04854368932038835
11,15,0.006472491909385114,0.025889967637540454,0.06796116504854369
11,18,0.003236245954692557,0.025889967637540454,0.05825242718446602
11,9,0.0,0.02912621359223301,0.05501618122977346
11,10,0.0,0.022653721682847898,0.05177993527508091
11,11,0.006472491909385114,0.025889967637540454,0.05177993527508091
11,8,0.0,0.02912621359223301,0.05177993527508091
11,12,0.006472491909385114,0.025889967637540454,0.04854368932038835
11,7,0.0,0.025889967637540454,0.042071197411003236
11,1,0.0,0.012944983818770227,0.038834951456310676
11,2,0.003236245954692557,0.019417475728155338,0.03559870550161812
11,3,0.006472491909385114,0.019417475728155338,0.05177993527508091
11,6,0.0,0.022653721682847898,0.04854368932038835
11,5,0.0,0.022653721682847898,0.042071197411003236
11,4,0.003236245954692557,0.016181229773462782,0.042071197411003236
10,20,0.009708737864077669,0.04854368932038835,0.07119741100323625
10,21,0.009708737864077669,0.04854368932038835,0.0744336569579288
10,19,0.006472491909385114,0.038834951456310676,0.07119741100323625
10,22,0.012944983818770227,0.038834951456310676,0.08090614886731391
10,23,0.009708737864077669,0.045307443365695796,0.08090614886731391
10,24,0.006472491909385114,0.05501618122977346,0.09385113268608414
10,14,0.009708737864077669,0.02912621359223301,0.05501618122977346
10,13,0.009708737864077669,0.02912621359223301,0.04854368932038835
10,15,0.009708737864077669,0.02912621359223301,0.05177993527508091
10,17,0.006472491909385114,0.02912621359223301,0.05825242718446602
10,16,0.009708737864077669,0.02912621359223301,0.05825242718446602
10,18,0.009708737864077669,0.03559870550161812,0.06796116504854369
10,8,0.003236245954692557,0.019417475728155338,0.03559870550161812
10,7,0.003236245954692557,0.016181229773462782,0.032362459546925564
10,10,0.009708737864077669,0.025889967637540454,0.032362459546925564
10,9,0.006472491909385114,0.022653721682847898,0.032362459546925564
10,11,0.012944983818770227,0.032362459546925564,0.042071197411003236
10,12,0.012944983818770227,0.038834951456310676,0.042071197411003236
10,6,0.003236245954692557,0.022653721682847898,0.045307443365695796
10,1,0.003236245954692557,0.012944983818770227,0.03559870550161812
10,2,0.009708737864077669,0.019417475728155338,0.02912621359223301
10,3,0.006472491909385114,0.019417475728155338,0.022653721682847898
10,4,0.006472491909385114,0.022653721682847898,0.032362459546925564
10,5,0.003236245954692557,0.019417475728155338,0.038834951456310676
9,21,0.006472491909385114,0.038834951456310676,0.05177993527508091
9,20,0.009708737864077669,0.032362459546925564,0.061488673139158574
9,23,0.003236245954692557,0.038834951456310676,0.06472491909385113
9,24,0.003236245954692557,0.05501618122977346,0.08737864077669903
9,19,0.006472491909385114,0.025889967637540454,0.061488673139158574
9,22,0.003236245954692557,0.025889967637540454,0.05825242718446602
9,15,0.003236245954692557,0.016181229773462782,0.032362459546925564
9,14,0.003236245954692557,0.016181229773462782,0.02912621359223301
9,13,0.0,0.019417475728155338,0.03559870550161812
9,17,0.003236245954692557,0.022653721682847898,0.042071197411003236
9,16,0.003236245954692557,0.019417475728155338,0.045307443365695796
9,18,0.003236245954692557,0.022653721682847898,0.04854368932038835
9,7,0.0,0.012944983818770227,0.02912621359223301
9,8,0.0,0.012944983818770227,0.025889967637540454
9,10,0.003236245954692557,0.016181229773462782,0.022653721682847898
9,11,0.003236245954692557,0.016181229773462782,0.038834951456310676
9,9,0.003236245954692557,0.012944983818770227,0.022653721682847898
9,12,0.009708737864077669,0.022653721682847898,0.042071197411003236
9,1,0.006472491909385114,0.012944983818770227,0.022653721682847898
9,5,0.0,0.022653721682847898,0.045307443365695796
9,2,0.0,0.019417475728155338,0.038834951456310676
9,3,0.0,0.012944983818770227,0.038834951456310676
9,4,0.0,0.016181229773462782,0.032362459546925564
9,6,0.0,0.012944983818770227,0.032362459546925564
8,21,0.006472491909385114,0.02912621359223301,0.05825242718446602
8,24,0.006472491909385114,0.045307443365695796,0.0970873786407767
8,22,0.003236245954692557,0.02912621359223301,0.05177993527508091
8,19,0.012944983818770227,0.02912621359223301,0.042071197411003236
8,20,0.012944983818770227,0.02912621359223301,0.04854368932038835
8,23,0.003236245954692557,0.03559870550161812,0.05501618122977346
8,13,0.0,0.019417475728155338,0.045307443365695796
8,18,0.006472491909385114,0.022653721682847898,0.045307443365695796
8,14,0.003236245954692557,0.019417475728155338,0.032362459546925564
8,15,0.003236245954692557,0.019417475728155338,0.03559870550161812
8,16,0.003236245954692557,0.025889967637540454,0.032362459546925564
8,17,0.003236245954692557,0.025889967637540454,0.032362459546925564
8,7,0.0,0.012944983818770227,0.02912621359223301
8,8,0.0,0.019417475728155338,0.042071197411003236
8,10,0.0,0.016181229773462782,0.032362459546925564
8,9,0.0,0.016181229773462782,0.03559870550161812
8,12,0.003236245954692557,0.025889967637540454,0.045307443365695796
8,11,0.0,0.019417475728155338,0.032362459546925564
8,2,0.0,0.012944983818770227,0.03559870550161812
8,1,0.0,0.009708737864077669,0.012944983818770227
8,3,0.0,0.025889967637540454,0.02912621359223301
8,4,0.0,0.019417475728155338,0.032362459546925564
8,5,0.0,0.025889967637540454,0.045307443365695796
8,6,0.0,0.016181229773462782,0.03559870550161812
7,20,0.003236245954692557,0.02912621359223301,0.061488673139158574
7,23,0.003236245954692557,0.042071197411003236,0.061488673139158574
7,19,0.003236245954692557,0.02912621359223301,0.061488673139158574
7,22,0.003236245954692557,0.03559870550161812,0.061488673139158574
7,21,0.003236245954692557,0.032362459546925564,0.05501618122977346
7,24,0.0,0.038834951456310676,0.09061488673139159
7,14,0.003236245954692557,0.019417475728155338,0.032362459546925564
7,13,0.003236245954692557,0.022653721682847898,0.042071197411003236
7,15,0.003236245954692557,0.019417475728155338,0.032362459546925564
7,16,0.003236245954692557,0.019417475728155338,0.03559870550161812
7,17,0.003236245954692557,0.016181229773462782,0.038834951456310676
7,18,0.003236245954692557,0.019417475728155338,0.04854368932038835
7,9,0.003236245954692557,0.022653721682847898,0.038834951456310676
7,7,0.003236245954692557,0.025889967637540454,0.04854368932038835
7,10,0.003236245954692557,0.019417475728155338,0.038834951456310676
7,8,0.003236245954692557,0.022653721682847898,0.032362459546925564
7,11,0.003236245954692557,0.019417475728155338,0.045307443365695796
7,12,0.003236245954692557,0.019417475728155338,0.045307443365695796
7,1,0.006472491909385114,0.009708737864077669,0.022653721682847898
7,2,0.003236245954692557,0.016181229773462782,0.025889967637540454
7,3,0.003236245954692557,0.019417475728155338,0.025889967637540454
7,5,0.003236245954692557,0.032362459546925564,0.038834951456310676
7,4,0.003236245954692557,0.022653721682847898,0.045307443365695796
7,6,0.006472491909385114,0.02912621359223301,0.042071197411003236
6,21,0.006472491909385114,0.025889967637540454,0.05501618122977346
6,20,0.003236245954692557,0.032362459546925564,0.06472491909385113
6,22,0.003236245954692557,0.032362459546925564,0.061488673139158574
6,19,0.003236245954692557,0.025889967637540454,0.04854368932038835
6,23,0.006472491909385114,0.025889967637540454,0.07119741100323625
6,24,0.003236245954692557,0.02912621359223301,0.06472491909385113
6,15,0.003236245954692557,0.006472491909385114,0.032362459546925564
6,16,0.003236245954692557,0.012944983818770227,0.038834951456310676
6,17,0.003236245954692557,0.012944983818770227,0.042071197411003236
6,14,0.003236245954692557,0.009708737864077669,0.042071197411003236
6,18,0.003236245954692557,0.016181229773462782,0.05501618122977346
6,13,0.003236245954692557,0.016181229773462782,0.038834951456310676
6,9,0.006472491909385114,0.012944983818770227,0.032362459546925564
6,10,0.006472491909385114,0.012944983818770227,0.03559870550161812
6,8,0.006472491909385114,0.012944983818770227,0.02912621359223301
6,11,0.003236245954692557,0.009708737864077669,0.042071197411003236
6,7,0.006472491909385114,0.016181229773462782,0.038834951456310676
6,12,0.003236245954692557,0.009708737864077669,0.032362459546925564
6,1,0.0,0.009708737864077669,0.02912621359223301
6,2,0.003236245954692557,0.006472491909385114,0.038834951456310676
6,3,0.003236245954692557,0.016181229773462782,0.038834951456310676
6,4,0.006472491909385114,0.025889967637540454,0.045307443365695796
6,6,0.009708737864077669,0.016181229773462782,0.05177993527508091
6,5,0.006472491909385114,0.022653721682847898,0.05825242718446602
5,19,0.009708737864077669,0.02912621359223301,0.04854368932038835
5,22,0.006472491909385114,0.02912621359223301,0.05825242718446602
5,21,0.006472491909385114,0.02912621359223301,0.061488673139158574
5,20,0.006472491909385114,0.032362459546925564,0.05501618122977346
5,23,0.009708737864077669,0.032362459546925564,0.045307443365695796
5,24,0.006472491909385114,0.02912621359223301,0.042071197411003236
5,15,0.003236245954692557,0.012944983818770227,0.032362459546925564
5,13,0.006472491909385114,0.022653721682847898,0.03559870550161812
5,16,0.003236245954692557,0.022653721682847898,0.03559870550161812
5,17,0.003236245954692557,0.022653721682847898,0.038834951456310676
5,18,0.006472491909385114,0.022653721682847898,0.04854368932038835
5,14,0.003236245954692557,0.025889967637540454,0.042071197411003236
5,7,0.003236245954692557,0.022653721682847898,0.03559870550161812
5,8,0.006472491909385114,0.02912621359223301,0.042071197411003236
5,12,0.003236245954692557,0.019417475728155338,0.03559870550161812
5,9,0.006472491909385114,0.025889967637540454,0.038834951456310676
5,10,0.009708737864077669,0.019417475728155338,0.038834951456310676
5,11,0.003236245954692557,0.025889967637540454,0.042071197411003236
5,5,0.009708737864077669,0.025889967637540454,0.042071197411003236
5,2,0.003236245954692557,0.016181229773462782,0.025889967637540454
5,1,0.003236245954692557,0.012944983818770227,0.022653721682847898
5,6,0.006472491909385114,0.025889967637540454,0.042071197411003236
5,3,0.006472491909385114,0.019417475728155338,0.038834951456310676
5,4,0.006472491909385114,0.02912621359223301,0.045307443365695796
4,20,0.009708737864077669,0.042071197411003236,0.05501618122977346
4,21,0.012944983818770227,0.038834951456310676,0.06472491909385113
4,22,0.012944983818770227,0.03559870550161812,0.05825242718446602
4,24,0.009708737864077669,0.038834951456310676,0.05501618122977346
4,19,0.012944983818770227,0.032362459546925564,0.045307443365695796
4,23,0.012944983818770227,0.03559870550161812,0.06796116504854369
4,13,0.006472491909385114,0.016181229773462782,0.038834951456310676
4,15,0.003236245954692557,0.016181229773462782,0.03559870550161812
4,14,0.003236245954692557,0.025889967637540454,0.045307443365695796
4,17,0.006472491909385114,0.022653721682847898,0.038834951456310676
4,18,0.009708737864077669,0.025889967637540454,0.045307443365695796
4,16,0.006472491909385114,0.022653721682847898,0.038834951456310676
4,7,0.003236245954692557,0.02912621359223301,0.03559870550161812
4,8,0.003236245954692557,0.022653721682847898,0.02912621359223301
4,10,0.006472491909385114,0.022653721682847898,0.03559870550161812
4,9,0.003236245954692557,0.022653721682847898,0.03559870550161812
4,12,0.006472491909385114,0.012944983818770227,0.032362459546925564
4,11,0.006472491909385114,0.019417475728155338,0.03559870550161812
4,2,0.003236245954692557,0.009708737864077669,0.025889967637540454
4,4,0.009708737864077669,0.019417475728155338,0.045307443365695796
4,3,0.006472491909385114,0.016181229773462782,0.03559870550161812
4,1,0.003236245954692557,0.009708737864077669,0.022653721682847898
4,6,0.006472491909385114,0.032362459546925564,0.045307443365695796
4,5,0.009708737864077669,0.025889967637540454,0.038834951456310676
3,20,0.003236245954692557,0.038834951456310676,0.06472491909385113
3,19,0.003236245954692557,0.022653721682847898,0.05177993527508091
3,21,0.003236245954692557,0.038834951456310676,0.061488673139158574
3,24,0.012944983818770227,0.02912621359223301,0.06472491909385113
3,22,0.003236245954692557,0.032362459546925564,0.05501618122977346
3,23,0.009708737864077669,0.038834951456310676,0.061488673139158574
3,14,0.006472491909385114,0.02912621359223301,0.03559870550161812
3,13,0.009708737864077669,0.022653721682847898,0.038834951456310676
3,15,0.006472491909385114,0.019417475728155338,0.045307443365695796
3,16,0.009708737864077669,0.025889967637540454,0.042071197411003236
3,18,0.003236245954692557,0.02912621359223301,0.042071197411003236
3,17,0.006472491909385114,0.022653721682847898,0.038834951456310676
3,8,0.009708737864077669,0.016181229773462782,0.038834951456310676
3,9,0.006472491909385114,0.016181229773462782,0.032362459546925564
3,11,0.006472491909385114,0.012944983818770227,0.025889967637540454
3,7,0.009708737864077669,0.022653721682847898,0.045307443365695796
3,10,0.006472491909385114,0.02912621359223301,0.038834951456310676
3,12,0.006472491909385114,0.016181229773462782,0.038834951456310676
3,1,0.003236245954692557,0.016181229773462782,0.022653721682847898
3,3,0.003236245954692557,0.019417475728155338,0.038834951456310676
3,5,0.009708737864077669,0.03559870550161812,0.04854368932038835
3,2,0.006472491909385114,0.019417475728155338,0.032362459546925564
3,4,0.009708737864077669,0.019417475728155338,0.05177993527508091
3,6,0.009708737864077669,0.025889967637540454,0.04854368932038835
2,20,0.003236245954692557,0.025889967637540454,0.05825242718446602
2,19,0.006472491909385114,0.025889967637540454,0.05177993527508091
2,21,0.009708737864077669,0.032362459546925564,0.05177993527508091
2,22,0.006472491909385114,0.032362459546925564,0.05501618122977346
2,23,0.003236245954692557,0.03559870550161812,0.05825242718446602
2,24,0.009708737864077669,0.038834951456310676,0.05501618122977346
2,14,0.006472491909385114,0.02912621359223301,0.04854368932038835
2,13,0.006472491909385114,0.02912621359223301,0.04854368932038835
2,15,0.006472491909385114,0.025889967637540454,0.05177993527508091
2,16,0.006472491909385114,0.025889967637540454,0.05501618122977346
2,17,0.006472491909385114,0.02912621359223301,0.04854368932038835
2,18,0.006472491909385114,0.02912621359223301,0.04854368932038835
2,9,0.003236245954692557,0.02912621359223301,0.04854368932038835
2,7,0.003236245954692557,0.022653721682847898,0.045307443365695796
2,12,0.003236245954692557,0.022653721682847898,0.042071197411003236
2,11,0.006472491909385114,0.02912621359223301,0.042071197411003236
2,10,0.006472491909385114,0.025889967637540454,0.05177993527508091
2,8,0.003236245954692557,0.02912621359223301,0.04854368932038835
2,1,0.003236245954692557,0.016181229773462782,0.02912621359223301
2,2,0.006472491909385114,0.025889967637540454,0.03559870550161812
2,3,0.003236245954692557,0.022653721682847898,0.042071197411003236
2,4,0.003236245954692557,0.025889967637540454,0.042071197411003236
2,5,0.003236245954692557,0.025889967637540454,0.04854368932038835
2,6,0.0,0.032362459546925564,0.045307443365695796
1,19,0.006472491909385114,0.025889967637540454,0.05177993527508091
1,21,0.006472491909385114,0.02912621359223301,0.05177993527508091
1,20,0.003236245954692557,0.032362459546925564,0.05825242718446602
1,23,0.006472491909385114,0.032362459546925564,0.05177993527508091
1,24,0.006472491909385114,0.032362459546925564,0.05501618122977346
1,22,0.006472491909385114,0.03559870550161812,0.05177993527508091
1,13,0.006472491909385114,0.032362459546925564,0.045307443365695796
1,14,0.006472491909385114,0.032362459546925564,0.05177993527508091
1,15,0.009708737864077669,0.032362459546925564,0.045307443365695796
1,16,0.003236245954692557,0.02912621359223301,0.042071197411003236
1,17,0.003236245954692557,0.02912621359223301,0.05177993527508091
1,18,0.003236245954692557,0.032362459546925564,0.05177993527508091
1,7,0.0,0.025889967637540454,0.045307443365695796
1,10,0.006472491909385114,0.032362459546925564,0.05177993527508091
1,8,0.003236245954692557,0.02912621359223301,0.045307443365695796
1,12,0.006472491909385114,0.022653721682847898,0.04854368932038835
1,9,0.009708737864077669,0.032362459546925564,0.05177993527508091
1,11,0.009708737864077669,0.02912621359223301,0.05177993527508091
1,3,0.003236245954692557,0.025889967637540454,0.042071197411003236
1,1,0.003236245954692557,0.019417475728155338,0.025889967637540454
1,5,0.006472491909385114,0.025889967637540454,0.045307443365695796
1,2,0.006472491909385114,0.02912621359223301,0.042071197411003236
1,4,0.003236245954692557,0.025889967637540454,0.03559870550161812
1,6,0.003236245954692557,0.02912621359223301,0.038834951456310676


==> data/zzl/energy/result.csv <==
model,modality,thread,time
q4_k,vision,1,18.7236
q4_k,vision,2,9.3285
q4_k,vision,3,14.3011
q4_k,vision,4,5.38045
q4_k,vision,5,17.0858
q4_k,vision,6,15.6708
q4_k,vision,7,14.1245
q4_k,vision,8,8.42607
q4_k,text,1,3.86015
q4_k,text,2,1.67204
q4_k,text,3,1.3545
q4_k,text,4,3.12212
q4_k,text,5,2.69341
q4_k,text,6,2.70673
q4_k,text,7,2.27557
q4_k,text,8,2.50664
q4_k,audio,1,9.47909
q4_k,audio,2,4.74509
q4_k,audio,3,3.29463
q4_k,audio,4,9.75156
q4_k,audio,5,8.0715
q4_k,audio,6,7.60084
q4_k,audio,7,6.56064
q4_k,audio,8,4.81505
fp32,vision,1,53.1257
fp32,vision,2,29.1668
fp32,vision,3,23.1595
fp32,vision,4,20.0659
fp32,vision,5,43.1904
fp32,vision,6,35.9703
fp32,vision,7,40.0342
fp32,vision,8,30.9391
fp32,text,1,8.89815
fp32,text,2,4.8732
fp32,text,3,3.55283
fp32,text,4,2.78783
fp32,text,5,6.51792
fp32,text,6,5.71438
fp32,text,7,5.24523
fp32,text,8,6.77355
fp32,audio,1,25.1461
fp32,audio,2,10.5888
fp32,audio,3,17.9554
fp32,audio,4,14.7205
fp32,audio,5,13.9896
fp32,audio,6,14.4411
fp32,audio,7,12.4868
fp32,audio,8,10.5212


==> plot-scripts/plot-lora/result_test_flickr8k_plora_s1_e50_ratio3_with_head.csv <==
Inference Result,Layer
0.6646077825818406,32.0
0.6213712168004941,31.0
0.5843113032736257,30.0
0.5262507720815318,29.0
0.5206917850525016,28.0
0.5089561457689932,27.0
0.5058678196417542,26.0
0.4823965410747375,25.0
0.45398394070413833,24.0
0.38789376158122296,23.0
0.3150092649783817,22.0
0.21494749845583694,21.0
0.14762198888202593,20.0
0.07967881408276714,19.0
0.05867819641754169,18.0
0.0426189005558987,17.0
0.025941939468807906,16.0
0.01605929586164299,15.0
0.011117974058060531,14.0
0.008029647930821495,13.0
0.008647313156269302,12.0
0.008029647930821495,11.0
0.00926497838171711,10.0
0.004941321803582459,9.0


==> plot-scripts/plot-lora/result_test_flickr8k_plora_s4_e50_ratio3_with_head.csv <==
Inference Result,Layer
0.6917850525015442,32.0
0.6683137739345275,31.0
0.6392835083384806,30.0
0.6195182211241507,29.0
0.6127239036442248,28.0
0.6127239036442248,27.0
0.6071649166151946,26.0
0.5985176034589252,25.0
0.5731933292155652,24.0
0.4891908585546634,23.0
0.4410129709697344,22.0
0.37801111797405806,21.0
0.3218035824583076,20.0
0.18221124150710316,19.0
0.09512044471896232,18.0
0.05682520074119827,17.0
0.03891290920321186,16.0
0.022235948116121063,15.0
0.012353304508956145,14.0
0.011117974058060531,13.0
0.00926497838171711,12.0
0.008029647930821495,11.0
0.009882643607164917,10.0


==> plot-scripts/plot-lora/result_test_flickr8k_tlora_s1_e100_ratio3_without_head.csv <==
Inference Result,Layer
0.6917850525015442,32.0
0.6819024088943793,31.0
0.6646077825818406,32.0
0.6769610870907968,30.0
0.6213712168004941,31.0
0.663372452130945,29.0
0.6917850525015442,32.0
0.6732550957381099,31.0
0.6516368128474367,30.0
0.634342186534898,29.0
0.6207535515750463,28.0
0.6151945645460161,27.0
0.6102532427424336,26.0
0.5892526250772081,25.0
0.5713403335392218,24.0
0.5046324891908586,23.0
0.4638665843113033,22.0
0.40086473131562694,21.0
0.3218035824583076,20.0
0.19518221124150711,19.0
0.12291537986411365,18.0
0.07226683137739345,17.0
0.04076590487955528,16.0
0.016676961087090797,15.0
0.012353304508956145,14.0
0.0074119827053736875,13.0
0.0037059913526868438,12.0
0.006176652254478073,11.0
0.009882643607164917,10.0
0.005558987029030266,9.0
0.004941321803582459,8.0


==> plot-scripts/plot-lora/result_test_flickr8k_tlora_s1_e50_ratio3_with_head.csv <==
Inference Result,Layer
0.6917850525015442,32.0
0.6819024088943793,31.0
0.6769610870907968,30.0
0.663372452130945,29.0
0.654107473749228,28.0
0.6534898085237801,27.0
0.6497838171710932,26.0
0.6454601605929586,25.0
0.6244595429277332,24.0
0.5793699814700433,23.0
0.5460160592958616,22.0
0.5138974675725757,21.0
0.4595429277331686,20.0
0.40148239654107476,19.0
0.32365657813465104,18.0
0.27547869054972207,17.0
0.2198888202594194,16.0
0.15503397158739962,15.0
0.13032736256948735,14.0
0.11612106238418778,13.0
0.102532427424336,12.0
0.07226683137739345,11.0
0.06670784434836319,10.0
0.03891290920321186,9.0
0.03644224830142063,8.0
0.027177269919703522,7.0
0.016676961087090797,6.0
0.012970969734403953,5.0
0.0067943174799258805,4.0
0.005558987029030266,3.0
0.004941321803582459,2.0
0.0037059913526868438,1.0


==> plot-scripts/plot-lora/result_test_flickr8k_tlora_s1_e50_ratio3_without_head.csv <==
Inference Result,Layer
0.6917850525015442,32.0
0.6479308214947499,32.0
0.6312538604076591,31.0
0.5824583075972822,30.0
0.5589870290302656,29.0
0.5633106856084003,28.0
0.5324274243360099,27.0
0.531809759110562,26.0
0.5145151327980235,25.0
0.48795552810376774,24.0
0.3922174181593576,23.0
0.3199505867819642,22.0
0.1945645460160593,21.0
0.1012970969734404,20.0
0.05682520074119827,19.0
0.034589252625077206,18.0
0.03644224830142063,17.0
0.02347127856701668,16.0
0.00926497838171711,15.0
0.008647313156269302,14.0
0.008647313156269302,13.0
0.00926497838171711,12.0
0.008029647930821495,11.0
0.008647313156269302,10.0
0.004941321803582459,9.0
0.004323656578134651,8.0


==> plot-scripts/plot-lora/result_test_flickr8k_tlora_s1_e50_ratio3_without_head_no_prompt.csv <==
Inference Result,Layer
0.6516368128474367,32.0
0.6374305126621371,31.0
0.5861642989499691,30.0
0.5626930203829524,29.0
0.5546633724521309,28.0
0.5379864113650401,27.0
0.531809759110562,26.0
0.515750463248919,25.0
0.4916615194564546,24.0
0.3977764051883879,23.0
0.3211859172328598,22.0
0.19641754169240272,21.0
0.11673872760963558,20.0
0.06053119209388511,19.0
0.03891290920321186,18.0
0.035824583075972825,17.0
0.019147621988882025,16.0
0.015441630636195183,15.0
0.009882643607164917,14.0
0.00926497838171711,13.0
0.008029647930821495,12.0
0.008647313156269302,11.0
0.0067943174799258805,10.0
0.0030883261272390363,9.0
0.004323656578134651,8.0
0.0037059913526868438,7.0
0.0018529956763434219,6.0
0.0018529956763434219,5.0
0.0030883261272390363,4.0
0.0030883261272390363,3.0
0.0012353304508956147,2.0
0.0012353304508956147,1.0


==> plot-scripts/plot-lora/result_test_flickr8k_zeroshot.csv <==
Inference Result,Layer
0.6788140827671402,32.0
0.6226065472513898,31.0
0.5614576899320568,30.0
0.47004323656578134,29.0
0.4589252625077208,28.0
0.4410129709697344,27.0
0.44718962322421246,26.0
0.43730697961704756,25.0
0.4045707226683138,24.0
0.31006794317479924,23.0
0.21803582458307597,22.0
0.13588634959851761,21.0
0.09141445336627547,20.0
0.06423718344657196,19.0
0.04323656578134651,18.0
0.027794935145151328,17.0
0.013588634959851761,16.0
0.009882643607164917,15.0
0.009882643607164917,14.0
0.006176652254478073,13.0
0.004941321803582459,12.0
0.006176652254478073,11.0
0.004941321803582459,10.0
0.0037059913526868438,9.0
0.004941321803582459,8.0
0.0030883261272390363,7.0
0.0024706609017912293,6.0
0.006176652254478073,5.0
0.0037059913526868438,4.0
0.0012353304508956147,3.0
0.0018529956763434219,2.0
0.0012353304508956147,1.0


==> plot-scripts/script/e2e_coco_lora.csv <==
dynamic,2,5,30,"tensor(20.9732, device='cuda:0')",0.1166,0.2682,0.3622,0.467,0.5318,0.5796,0.6178,0.652,0.6774,0.7006,0.7174,0.734,0.7504,0.7636,0.7744,0.8864,0.9156,0.9358,0.9482,0.957,0.9636,0.969,0.974
dynamic,2,5,10,"tensor(21.2678, device='cuda:0')",0.1368,0.3394,0.4616,0.5776,0.6502,0.7014,0.739,0.7638,0.7886,0.804,0.8186,0.8296,0.8402,0.8512,0.8586,0.9238,0.938,0.9444,0.9508,0.9568,0.961,0.9638,0.9666
total,2,5,10,"tensor(21.2678, device='cuda:0')",0.2728,0.3394
total,2,5,30,"tensor(20.9732, device='cuda:0')",0.2188,0.2682
dynamic,2,5,50,"tensor(18.6622, device='cuda:0')",0.0722,0.1544,0.2054,0.2794,0.3258,0.3612,0.3936,0.4198,0.4424,0.471,0.4898,0.5126,0.5318,0.5468,0.562,0.7296,0.785,0.8208,0.8508,0.8752,0.893,0.9102,0.9254
dynamic,2,5,70,"tensor(19.0342, device='cuda:0')",0.0398,0.1256,0.1994,0.3034,0.374,0.4292,0.4692,0.5022,0.5294,0.5594,0.5866,0.6064,0.6214,0.638,0.6536,0.7894,0.8338,0.8632,0.8828,0.9004,0.915,0.9236,0.9338
dynamic,2,5,60,"tensor(18.7504, device='cuda:0')",0.0438,0.119,0.1854,0.2736,0.3408,0.3908,0.4348,0.4672,0.4986,0.5236,0.5482,0.5724,0.5908,0.6062,0.6224,0.7674,0.8156,0.8514,0.8726,0.8926,0.9072,0.9208,0.9324
dynamic,2,5,90,"tensor(17.9552, device='cuda:0')",0.0308,0.1028,0.1606,0.233,0.2832,0.3296,0.3666,0.399,0.4246,0.449,0.4764,0.4976,0.5154,0.5314,0.5478,0.7114,0.7628,0.8004,0.8268,0.8476,0.867,0.8816,0.8988
total,2,5,90,"tensor(17.9552, device='cuda:0')",0.0834,0.1028
total,2,10,10,"tensor(21.2678, device='cuda:0')",0.3354,0.444,0.4616
total,2,20,30,"tensor(20.9732, device='cuda:0')",0.3156,0.4234,0.4538,0.467
total,2,5,30,"tensor(20.9732, device='cuda:0')",0.2188,0.2682
total,2,5,10,"tensor(21.2678, device='cuda:0')",0.2728,0.3394
total,2,5,10,"tensor(21.2678, device='cuda:0')",0.2728,0.3394
total,2,5,30,"tensor(20.9732, device='cuda:0')",0.2188,0.2682
total,2,5,50,"tensor(18.6622, device='cuda:0')",0.1294,0.1544
total,2,5,60,"tensor(18.7504, device='cuda:0')",0.0998,0.119
total,2,5,70,"tensor(19.0342, device='cuda:0')",0.1086,0.1256
total,2,5,90,"tensor(17.9552, device='cuda:0')",0.0834,0.1028
dynamic,6,5,10,"tensor(18.0776, device='cuda:0')",0.0888,0.216,0.2966,0.373,0.4206,0.4528,0.4762,0.4966,0.5128,0.5266,0.5398,0.5514,0.5626,0.5736,0.5838,0.666,0.689,0.7036,0.7132,0.7216,0.7274,0.7346,0.739
total,6,5,10,"tensor(18.0776, device='cuda:0')",0.178,0.216
dynamic,2,5,300,"tensor(1.1358, device='cuda:0')",0.0026,0.0064,0.0072,0.0084,0.0094,0.0104,0.0152,0.0192,0.0248,0.0318,0.0372,0.0412,0.0446,0.049,0.0518,0.1038,0.1336,0.1594,0.1846,0.2126,0.2352,0.2624,0.2908
total,2,5,300,"tensor(1.1358, device='cuda:0')",0.0052,0.0064
dynamic,6,5,50,"tensor(17.0652, device='cuda:0')",0.0534,0.1332,0.1862,0.2572,0.3014,0.34,0.3672,0.3918,0.4084,0.423,0.4384,0.4514,0.4642,0.4758,0.4854,0.5936,0.6298,0.6594,0.6798,0.6962,0.7162,0.7288,0.7414
total,6,5,50,"tensor(17.0652, device='cuda:0')",0.1124,0.1332
dynamic,6,5,60,"tensor(15.8366, device='cuda:0')",0.0592,0.128,0.1716,0.227,0.2736,0.3058,0.3326,0.3564,0.3798,0.3954,0.4126,0.4248,0.4388,0.451,0.4618,0.5666,0.6026,0.6314,0.6488,0.6652,0.6804,0.692,0.7004
total,6,5,60,"tensor(15.8366, device='cuda:0')",0.1056,0.128
total,2,50,300,"tensor(1.1358, device='cuda:0')",0.0114,0.015,0.015,0.0152,0.0152,0.0152,0.0152
total,6,50,10,"tensor(18.0776, device='cuda:0')",0.2964,0.4136,0.4474,0.4706,0.4752,0.476,0.4762
total,6,50,60,"tensor(15.8366, device='cuda:0')",0.2146,0.2958,0.3166,0.3308,0.332,0.3326,0.3326
dynamic,12,20,70,"tensor(15.5236, device='cuda:0')",0.0476,0.1212,0.1656,0.2178,0.2632,0.291,0.3184,0.3384,0.3546,0.3714,0.386,0.3992,0.4134,0.4212,0.4324,0.5432,0.5724,0.5992,0.6186,0.6362,0.6514,0.6656,0.6768
total,12,20,70,"tensor(15.5236, device='cuda:0')",0.1484,0.2026,0.2138,0.2178
total,2,100,300,"tensor(1.1358, device='cuda:0')",0.0294,0.0396,0.041,0.0412,0.0412,0.0412,0.0412,0.0412,0.0412,0.0412,0.0412,0.0412
dynamic,6,50,90,"tensor(15.8472, device='cuda:0')",0.0456,0.106,0.1496,0.2136,0.2534,0.2862,0.3172,0.3416,0.3638,0.3828,0.3978,0.4122,0.4298,0.4408,0.4528,0.5622,0.6048,0.6362,0.662,0.6788,0.6968,0.7098,0.7232
total,6,50,90,"tensor(15.8472, device='cuda:0')",0.2042,0.2774,0.2974,0.3132,0.3164,0.3172,0.3172
total,6,100,10,"tensor(18.0776, device='cuda:0')",0.3232,0.4568,0.5016,0.5312,0.5438,0.548,0.5502,0.551,0.5512,0.5514,0.5514,0.5514
total,6,100,50,"tensor(17.0652, device='cuda:0')",0.2718,0.3818,0.4166,0.439,0.4478,0.45,0.4506,0.4514,0.4514,0.4514,0.4514,0.4514
total,6,100,60,"tensor(15.8366, device='cuda:0')",0.259,0.3628,0.3928,0.4154,0.423,0.4242,0.4244,0.4248,0.4248,0.4248,0.4248,0.4248
total,6,100,90,"tensor(15.8472, device='cuda:0')",0.2508,0.3474,0.379,0.3992,0.409,0.4108,0.4114,0.4122,0.4122,0.4122,0.4122,0.4122
dynamic,6,100,70,"tensor(16.5174, device='cuda:0')",0.0386,0.115,0.1682,0.2318,0.2774,0.3104,0.3394,0.3648,0.3836,0.4014,0.4176,0.4316,0.444,0.4558,0.4678,0.5836,0.6226,0.6498,0.67,0.691,0.7054,0.7198,0.7294
total,6,100,70,"tensor(16.5174, device='cuda:0')",0.2584,0.3672,0.3972,0.419,0.4286,0.4304,0.4308,0.4314,0.4316,0.4316,0.4316,0.4316
dynamic,6,100,80,"tensor(16.2594, device='cuda:0')",0.0462,0.115,0.1588,0.223,0.2652,0.3022,0.3352,0.3612,0.382,0.4016,0.4186,0.431,0.4464,0.4594,0.4722,0.5814,0.6204,0.6482,0.6722,0.6926,0.7084,0.7242,0.7376
total,6,100,80,"tensor(16.2594, device='cuda:0')",0.2586,0.3668,0.3974,0.4172,0.428,0.4302,0.4304,0.431,0.431,0.431,0.431,0.431
dynamic,6,100,100,"tensor(14.2926, device='cuda:0')",0.043,0.1068,0.1462,0.208,0.2546,0.2864,0.3084,0.3292,0.3456,0.3618,0.375,0.39,0.4,0.4104,0.42,0.5056,0.5364,0.5634,0.5824,0.6002,0.6148,0.6276,0.636
total,6,100,100,"tensor(14.2926, device='cuda:0')",0.2328,0.3316,0.3616,0.3826,0.3886,0.3896,0.3896,0.39,0.39,0.39,0.39,0.39
dynamic,6,100,300,"tensor(9.2570, device='cuda:0')",0.0246,0.059,0.0834,0.1224,0.1482,0.1658,0.1796,0.195,0.2076,0.2146,0.2238,0.2306,0.237,0.243,0.247,0.315,0.3418,0.363,0.38,0.393,0.4086,0.4172,0.429
total,6,100,300,"tensor(9.2570, device='cuda:0')",0.1456,0.2038,0.2192,0.2294,0.2306,0.2306,0.2306,0.2306,0.2306,0.2306,0.2306,0.2306
dynamic,6,100,400,"tensor(7.2872, device='cuda:0')",0.0232,0.0538,0.0744,0.1024,0.1168,0.1296,0.1394,0.1484,0.1574,0.1646,0.1714,0.1792,0.1846,0.1898,0.1936,0.2478,0.2676,0.286,0.302,0.3188,0.3352,0.348,0.3636
total,6,100,400,"tensor(7.2872, device='cuda:0')",0.125,0.1668,0.1766,0.179,0.179,0.179,0.179,0.1792,0.1792,0.1792,0.1792,0.1792
dynamic,6,100,500,"tensor(6.8136, device='cuda:0')",0.0164,0.042,0.0606,0.0814,0.0966,0.108,0.1156,0.1236,0.1304,0.1368,0.1418,0.1474,0.1534,0.1574,0.1626,0.2194,0.2406,0.2636,0.2826,0.3024,0.3194,0.3362,0.3492
total,6,100,500,"tensor(6.8136, device='cuda:0')",0.1002,0.137,0.1456,0.1474,0.1474,0.1474,0.1474,0.1474,0.1474,0.1474,0.1474,0.1474
dynamic,12,100,1,"tensor(16.3722, device='cuda:0')",0.125,0.2414,0.3112,0.3838,0.4268,0.4548,0.4722,0.4842,0.4936,0.5032,0.5108,0.5166,0.5236,0.529,0.5328,0.5788,0.5886,0.5964,0.6006,0.604,0.6058,0.6084,0.6114
total,12,100,1,"tensor(16.3722, device='cuda:0')",0.3094,0.4286,0.4702,0.4992,0.5092,0.5136,0.5154,0.5162,0.5162,0.5164,0.5166,0.5166
dynamic,12,100,30,"tensor(17.6644, device='cuda:0')",0.071,0.1572,0.2162,0.2848,0.3294,0.3634,0.388,0.4088,0.4262,0.4446,0.4572,0.4664,0.4786,0.4888,0.4984,0.6212,0.6574,0.6792,0.6994,0.7158,0.7324,0.7444,0.7522
total,12,100,30,"tensor(17.6644, device='cuda:0')",0.2742,0.3942,0.4272,0.4466,0.4602,0.4634,0.4648,0.4654,0.4664,0.4664,0.4664,0.4664
dynamic,12,100,50,"tensor(16.4248, device='cuda:0')",0.056,0.1362,0.1854,0.241,0.2854,0.321,0.347,0.3682,0.3864,0.4002,0.416,0.4264,0.4384,0.45,0.4614,0.5662,0.5966,0.622,0.6434,0.6612,0.6766,0.6924,0.7038
total,12,100,50,"tensor(16.4248, device='cuda:0')",0.2476,0.358,0.3884,0.4098,0.4218,0.4246,0.4258,0.4262,0.4264,0.4264,0.4264,0.4264
total,12,100,70,"tensor(15.5236, device='cuda:0')",0.2348,0.3378,0.367,0.3868,0.3964,0.3984,0.3992,0.3992,0.3992,0.3992,0.3992,0.3992
dynamic,12,100,60,"tensor(15.7352, device='cuda:0')",0.05,0.1272,0.17,0.2228,0.2652,0.293,0.3176,0.338,0.3618,0.3744,0.3894,0.4004,0.412,0.4224,0.4338,0.5406,0.5722,0.5972,0.619,0.6362,0.65,0.6632,0.6724
total,12,100,60,"tensor(15.7352, device='cuda:0')",0.237,0.3404,0.3684,0.3882,0.397,0.399,0.4002,0.4004,0.4004,0.4004,0.4004,0.4004
dynamic,12,100,80,"tensor(15.2478, device='cuda:0')",0.0426,0.1082,0.1494,0.2054,0.2456,0.2724,0.2984,0.318,0.3364,0.3526,0.365,0.3796,0.3906,0.4032,0.4144,0.5214,0.554,0.5812,0.604,0.6206,0.638,0.6536,0.6658
dynamic,12,100,90,"tensor(14.9740, device='cuda:0')",0.0416,0.106,0.143,0.1972,0.238,0.2636,0.2888,0.3078,0.33,0.3464,0.3634,0.3762,0.3896,0.4016,0.4132,0.517,0.5534,0.5832,0.6072,0.6256,0.6432,0.6588,0.6722
total,12,100,80,"tensor(15.2478, device='cuda:0')",0.2274,0.3224,0.35,0.3678,0.3766,0.3782,0.3792,0.3796,0.3796,0.3796,0.3796,0.3796
total,12,100,90,"tensor(14.9740, device='cuda:0')",0.2206,0.3214,0.3468,0.364,0.3738,0.3748,0.3758,0.3762,0.3762,0.3762,0.3762,0.3762
dynamic,12,100,100,"tensor(14.6108, device='cuda:0')",0.0504,0.1156,0.1556,0.2054,0.2418,0.2666,0.2912,0.3098,0.3266,0.3416,0.3574,0.3696,0.3818,0.3952,0.4052,0.501,0.536,0.5602,0.5826,0.5988,0.617,0.6296,0.6426
total,12,100,100,"tensor(14.6108, device='cuda:0')",0.2178,0.3158,0.3414,0.36,0.3674,0.3688,0.3694,0.3696,0.3696,0.3696,0.3696,0.3696
dynamic,12,100,300,"tensor(10.6172, device='cuda:0')",0.0286,0.0652,0.0904,0.1266,0.1498,0.1678,0.18,0.1934,0.205,0.215,0.2246,0.2336,0.2402,0.247,0.2524,0.328,0.3596,0.3812,0.4018,0.4184,0.4354,0.4512,0.4638
dynamic,12,100,400,"tensor(9.6442, device='cuda:0')",0.0244,0.057,0.0826,0.1116,0.1346,0.1498,0.1658,0.177,0.1884,0.1972,0.2056,0.2124,0.2208,0.2272,0.2332,0.3098,0.3362,0.3594,0.378,0.3948,0.4128,0.4266,0.4446
total,12,100,300,"tensor(10.6172, device='cuda:0')",0.1468,0.2062,0.2216,0.2324,0.2332,0.2336,0.2336,0.2336,0.2336,0.2336,0.2336,0.2336
total,12,100,400,"tensor(9.6442, device='cuda:0')",0.1372,0.1908,0.2016,0.2114,0.2122,0.2122,0.2122,0.2124,0.2124,0.2124,0.2124,0.2124
dynamic,12,100,500,"tensor(8.6634, device='cuda:0')",0.0194,0.0456,0.069,0.0926,0.109,0.1254,0.1374,0.1492,0.1594,0.167,0.1748,0.179,0.185,0.1902,0.1958,0.2644,0.2876,0.31,0.3302,0.351,0.3684,0.3876,0.4034
total,12,100,500,"tensor(8.6634, device='cuda:0')",0.121,0.1618,0.1746,0.1786,0.1788,0.1788,0.179,0.179,0.179,0.179,0.179,0.179
total,2,500,10,"tensor(21.2678, device='cuda:0')",0.4774,0.7186,0.7968,0.8616,0.8924,0.9098,0.922,0.9284,0.9336,0.937,0.9384,0.9402,0.9416,0.942,0.9426,0.9444,0.9444,0.9444
total,2,500,30,"tensor(20.9732, device='cuda:0')",0.4722,0.7114,0.794,0.855,0.8828,0.9016,0.9146,0.9218,0.9266,0.929,0.9302,0.9324,0.933,0.9332,0.9344,0.9358,0.9358,0.9358
total,2,500,50,"tensor(18.6622, device='cuda:0')",0.4214,0.6324,0.7032,0.755,0.7812,0.7962,0.806,0.812,0.8152,0.817,0.818,0.8186,0.8192,0.8198,0.8202,0.8208,0.8208,0.8208
total,2,500,60,"tensor(18.7504, device='cuda:0')",0.4418,0.6546,0.7278,0.783,0.8096,0.8258,0.8372,0.8428,0.846,0.8476,0.8486,0.8496,0.8498,0.8506,0.8512,0.8514,0.8514,0.8514
total,2,500,70,"tensor(19.0342, device='cuda:0')",0.4448,0.6656,0.738,0.7958,0.821,0.8376,0.8484,0.8542,0.8566,0.8586,0.8598,0.861,0.8616,0.8626,0.863,0.8632,0.8632,0.8632
total,2,500,90,"tensor(17.9552, device='cuda:0')",0.4256,0.6274,0.696,0.745,0.768,0.7818,0.7912,0.7948,0.7972,0.7982,0.7988,0.799,0.7996,0.8,0.8002,0.8004,0.8004,0.8004
total,2,500,300,"tensor(1.1358, device='cuda:0')",0.1036,0.1418,0.1514,0.1576,0.1586,0.1586,0.159,0.159,0.159,0.1592,0.1592,0.1592,0.1592,0.1592,0.1592,0.1592,0.1594,0.1594
total,6,500,10,"tensor(18.0776, device='cuda:0')",0.3794,0.5514,0.6124,0.6594,0.678,0.6884,0.6944,0.6982,0.6996,0.701,0.7018,0.7026,0.7028,0.7032,0.7032,0.7036,0.7036,0.7036
total,6,500,60,"tensor(15.8366, device='cuda:0')",0.347,0.5058,0.557,0.5954,0.615,0.6222,0.627,0.6282,0.6298,0.6302,0.631,0.6312,0.6314,0.6314,0.6314,0.6314,0.6314,0.6314
total,6,500,50,"tensor(17.0652, device='cuda:0')",0.3618,0.524,0.5814,0.6204,0.6382,0.6484,0.6526,0.655,0.6564,0.657,0.6576,0.658,0.6584,0.6588,0.659,0.6594,0.6594,0.6594
total,6,500,70,"tensor(16.5174, device='cuda:0')",0.3544,0.5184,0.5694,0.6108,0.6278,0.6378,0.643,0.6462,0.6472,0.6478,0.648,0.6484,0.6488,0.6492,0.6492,0.6498,0.6498,0.6498
total,6,500,80,"tensor(16.2594, device='cuda:0')",0.3542,0.516,0.5678,0.6046,0.625,0.6368,0.6414,0.6448,0.6458,0.646,0.646,0.6468,0.6474,0.6476,0.6482,0.6482,0.6482,0.6482
total,6,500,90,"tensor(15.8472, device='cuda:0')",0.3472,0.5098,0.558,0.5954,0.6146,0.6248,0.6298,0.6332,0.6334,0.6336,0.6342,0.635,0.6354,0.6356,0.6356,0.6362,0.6362,0.6362
total,6,500,100,"tensor(14.2926, device='cuda:0')",0.3052,0.4506,0.4946,0.532,0.548,0.5556,0.5588,0.5606,0.5614,0.562,0.5628,0.563,0.563,0.5632,0.5632,0.5634,0.5634,0.5634
total,6,500,300,"tensor(9.2570, device='cuda:0')",0.2206,0.3066,0.3348,0.3532,0.36,0.3618,0.3626,0.3626,0.3628,0.3628,0.3628,0.3628,0.3628,0.3628,0.3628,0.3628,0.363,0.363
total,6,500,400,"tensor(7.2872, device='cuda:0')",0.1838,0.2518,0.2704,0.2826,0.2846,0.2852,0.2856,0.2856,0.2858,0.2858,0.2858,0.2858,0.2858,0.2858,0.2858,0.286,0.286,0.286
total,6,500,500,"tensor(6.8136, device='cuda:0')",0.1704,0.2332,0.249,0.2604,0.2624,0.2628,0.263,0.2632,0.2632,0.2632,0.2632,0.2632,0.2632,0.2632,0.2632,0.2636,0.2636,0.2636
total,12,500,1,"tensor(16.3722, device='cuda:0')",0.3404,0.475,0.5254,0.5618,0.5778,0.5856,0.5896,0.5918,0.5932,0.5934,0.5946,0.5948,0.595,0.5952,0.5954,0.5962,0.5964,0.5964
total,12,500,30,"tensor(17.6644, device='cuda:0')",0.3648,0.5332,0.5928,0.632,0.651,0.664,0.67,0.6732,0.6748,0.6766,0.6766,0.6776,0.6782,0.6784,0.6786,0.6792,0.6792,0.6792
total,12,500,50,"tensor(16.4248, device='cuda:0')",0.3366,0.4924,0.5478,0.583,0.5996,0.611,0.6158,0.6184,0.6202,0.6202,0.6206,0.6208,0.6212,0.6216,0.6218,0.622,0.622,0.622
total,12,500,60,"tensor(15.7352, device='cuda:0')",0.3288,0.4756,0.528,0.5638,0.579,0.5876,0.5912,0.5936,0.5948,0.595,0.5958,0.596,0.5962,0.5966,0.5966,0.5972,0.5972,0.5972
total,12,500,70,"tensor(15.5236, device='cuda:0')",0.3254,0.4744,0.5294,0.562,0.579,0.5886,0.5936,0.5956,0.5972,0.5976,0.5978,0.598,0.5984,0.5988,0.599,0.5992,0.5992,0.5992
total,12,500,80,"tensor(15.2478, device='cuda:0')",0.3194,0.4606,0.5152,0.5472,0.5626,0.572,0.576,0.5778,0.5788,0.5794,0.58,0.5802,0.5808,0.581,0.5812,0.5812,0.5812,0.5812
total,12,500,90,"tensor(14.9740, device='cuda:0')",0.3154,0.466,0.5136,0.5482,0.5644,0.5738,0.5784,0.5802,0.5814,0.5816,0.5824,0.5824,0.5828,0.5828,0.5832,0.5832,0.5832,0.5832
total,12,500,100,"tensor(14.6108, device='cuda:0')",0.2992,0.4442,0.4938,0.5262,0.5432,0.5522,0.5556,0.5574,0.5582,0.559,0.5596,0.56,0.56,0.5602,0.5602,0.5602,0.5602,0.5602
total,12,500,300,"tensor(10.6172, device='cuda:0')",0.2186,0.3166,0.3444,0.3686,0.3772,0.3792,0.3798,0.3806,0.3806,0.3806,0.3806,0.3806,0.3806,0.3806,0.3806,0.3812,0.3812,0.3812
total,12,500,400,"tensor(9.6442, device='cuda:0')",0.212,0.3042,0.3286,0.3504,0.356,0.3576,0.3582,0.3586,0.3588,0.3588,0.3588,0.3588,0.3588,0.3588,0.3588,0.3594,0.3594,0.3594
total,12,500,500,"tensor(8.6634, device='cuda:0')",0.1936,0.2644,0.2882,0.3048,0.3082,0.309,0.3094,0.3094,0.3094,0.3094,0.3094,0.3094,0.3094,0.3094,0.3094,0.31,0.31,0.31
total,2,5,10,"tensor(21.2678, device='cuda:0')",0.2728,0.3394
total,2,5,30,"tensor(20.9732, device='cuda:0')",0.2188,0.2682
total,2,5,50,"tensor(18.6622, device='cuda:0')",0.1294,0.1544
total,2,5,60,"tensor(18.7504, device='cuda:0')",0.0998,0.119
total,2,5,70,"tensor(19.0342, device='cuda:0')",0.1086,0.1256
total,2,5,90,"tensor(17.9552, device='cuda:0')",0.0834,0.1028
total,2,5,300,"tensor(1.1358, device='cuda:0')",0.0052,0.0064
total,6,5,10,"tensor(18.0776, device='cuda:0')",0.178,0.216
total,6,5,50,"tensor(17.0652, device='cuda:0')",0.1124,0.1332
total,6,5,60,"tensor(15.8366, device='cuda:0')",0.1056,0.128
total,6,5,70,"tensor(16.5174, device='cuda:0')",0.0966,0.115
total,6,5,80,"tensor(16.2594, device='cuda:0')",0.0956,0.115
total,6,5,100,"tensor(14.2926, device='cuda:0')",0.0926,0.1068
total,6,5,90,"tensor(15.8472, device='cuda:0')",0.0886,0.106
total,6,5,300,"tensor(9.2570, device='cuda:0')",0.0496,0.059
total,6,5,400,"tensor(7.2872, device='cuda:0')",0.0458,0.0538
total,6,5,500,"tensor(6.8136, device='cuda:0')",0.036,0.042
total,12,5,1,"tensor(16.3722, device='cuda:0')",0.2016,0.2414
total,12,5,30,"tensor(17.6644, device='cuda:0')",0.1292,0.1572
total,12,5,50,"tensor(16.4248, device='cuda:0')",0.113,0.1362
total,12,5,60,"tensor(15.7352, device='cuda:0')",0.1036,0.1272
total,12,5,70,"tensor(15.5236, device='cuda:0')",0.0994,0.1212
total,12,5,80,"tensor(15.2478, device='cuda:0')",0.0896,0.1082
total,12,5,90,"tensor(14.9740, device='cuda:0')",0.0844,0.106
total,12,5,100,"tensor(14.6108, device='cuda:0')",0.0934,0.1156
total,12,5,300,"tensor(10.6172, device='cuda:0')",0.053,0.0652
total,12,5,400,"tensor(9.6442, device='cuda:0')",0.0472,0.057
total,12,5,500,"tensor(8.6634, device='cuda:0')",0.038,0.0456
total,2,10,10,"tensor(21.2678, device='cuda:0')",0.3354,0.444,0.4616
total,2,10,30,"tensor(20.9732, device='cuda:0')",0.2704,0.3498,0.3622
total,2,10,50,"tensor(18.6622, device='cuda:0')",0.156,0.2008,0.2054
total,2,10,60,"tensor(18.7504, device='cuda:0')",0.1462,0.1802,0.1854
total,2,10,70,"tensor(19.0342, device='cuda:0')",0.159,0.1944,0.1994
total,2,10,90,"tensor(17.9552, device='cuda:0')",0.123,0.1568,0.1606
total,2,10,300,"tensor(1.1358, device='cuda:0')",0.0058,0.0072,0.0072
total,6,10,10,"tensor(18.0776, device='cuda:0')",0.2238,0.2898,0.2966
total,6,10,50,"tensor(17.0652, device='cuda:0')",0.1444,0.1824,0.1862
total,6,10,70,"tensor(16.5174, device='cuda:0')",0.129,0.1642,0.1682
total,6,10,60,"tensor(15.8366, device='cuda:0')",0.1318,0.1674,0.1716
total,6,10,80,"tensor(16.2594, device='cuda:0')",0.1212,0.156,0.1588
total,6,10,90,"tensor(15.8472, device='cuda:0')",0.1144,0.1424,0.1496
total,6,10,100,"tensor(14.2926, device='cuda:0')",0.1146,0.142,0.1462
total,6,10,300,"tensor(9.2570, device='cuda:0')",0.0666,0.082,0.0834
total,6,10,400,"tensor(7.2872, device='cuda:0')",0.0606,0.0738,0.0744
total,6,10,500,"tensor(6.8136, device='cuda:0')",0.0496,0.0604,0.0606
total,12,10,1,"tensor(16.3722, device='cuda:0')",0.2428,0.3036,0.3112
total,12,10,30,"tensor(17.6644, device='cuda:0')",0.1628,0.211,0.2162
total,12,10,50,"tensor(16.4248, device='cuda:0')",0.1336,0.1788,0.1854
total,12,10,60,"tensor(15.7352, device='cuda:0')",0.125,0.1652,0.17
total,12,10,70,"tensor(15.5236, device='cuda:0')",0.123,0.161,0.1656
total,12,10,80,"tensor(15.2478, device='cuda:0')",0.112,0.1458,0.1494
total,12,10,90,"tensor(14.9740, device='cuda:0')",0.1066,0.14,0.143
total,12,10,100,"tensor(14.6108, device='cuda:0')",0.1166,0.1516,0.1556
total,12,10,300,"tensor(10.6172, device='cuda:0')",0.0676,0.0884,0.0904
total,12,10,400,"tensor(9.6442, device='cuda:0')",0.0636,0.0812,0.0826
total,12,10,500,"tensor(8.6634, device='cuda:0')",0.0542,0.0674,0.069
total,2,20,10,"tensor(21.2678, device='cuda:0')",0.3742,0.5224,0.5614,0.5776
total,2,20,50,"tensor(18.6622, device='cuda:0')",0.1958,0.2606,0.2746,0.2794
total,2,20,30,"tensor(20.9732, device='cuda:0')",0.3156,0.4234,0.4538,0.467
total,2,20,60,"tensor(18.7504, device='cuda:0')",0.1942,0.257,0.27,0.2736
total,2,20,70,"tensor(19.0342, device='cuda:0')",0.2184,0.286,0.2998,0.3034
total,2,20,90,"tensor(17.9552, device='cuda:0')",0.1678,0.2194,0.23,0.233
total,2,20,300,"tensor(1.1358, device='cuda:0')",0.007,0.0084,0.0084,0.0084
total,6,20,10,"tensor(18.0776, device='cuda:0')",0.2572,0.3478,0.3662,0.373
total,6,20,50,"tensor(17.0652, device='cuda:0')",0.1798,0.2408,0.2524,0.2572
total,6,20,60,"tensor(15.8366, device='cuda:0')",0.1592,0.2132,0.2246,0.227
total,6,20,70,"tensor(16.5174, device='cuda:0')",0.1638,0.2164,0.2286,0.2318
total,6,20,80,"tensor(16.2594, device='cuda:0')",0.1576,0.2092,0.2202,0.223
total,6,20,90,"tensor(15.8472, device='cuda:0')",0.1516,0.1952,0.2082,0.2136
total,6,20,100,"tensor(14.2926, device='cuda:0')",0.1492,0.1962,0.206,0.208
total,6,20,300,"tensor(9.2570, device='cuda:0')",0.089,0.1168,0.1218,0.1224
total,6,20,400,"tensor(7.2872, device='cuda:0')",0.0794,0.1006,0.1024,0.1024
total,6,20,500,"tensor(6.8136, device='cuda:0')",0.063,0.0792,0.0814,0.0814
total,12,20,1,"tensor(16.3722, device='cuda:0')",0.2696,0.355,0.3766,0.3838
total,12,20,30,"tensor(17.6644, device='cuda:0')",0.1916,0.263,0.2778,0.2848
total,12,20,50,"tensor(16.4248, device='cuda:0')",0.1572,0.2218,0.2342,0.241
total,12,20,60,"tensor(15.7352, device='cuda:0')",0.149,0.2064,0.2186,0.2228
total,12,20,70,"tensor(15.5236, device='cuda:0')",0.1484,0.2026,0.2138,0.2178
total,12,20,80,"tensor(15.2478, device='cuda:0')",0.1386,0.1924,0.2012,0.2054
total,12,20,90,"tensor(14.9740, device='cuda:0')",0.1332,0.183,0.1936,0.1972
total,12,20,100,"tensor(14.6108, device='cuda:0')",0.1396,0.1894,0.201,0.2054
total,12,20,300,"tensor(10.6172, device='cuda:0')",0.089,0.1186,0.1258,0.1266
total,12,20,400,"tensor(9.6442, device='cuda:0')",0.0808,0.1048,0.111,0.1116
total,12,20,500,"tensor(8.6634, device='cuda:0')",0.0692,0.0884,0.0924,0.0926
total,2,50,10,"tensor(21.2678, device='cuda:0')",0.422,0.6182,0.6748,0.7172,0.732,0.738,0.739
total,2,50,30,"tensor(20.9732, device='cuda:0')",0.3684,0.524,0.5702,0.6008,0.614,0.617,0.6178
total,2,50,50,"tensor(18.6622, device='cuda:0')",0.2478,0.3464,0.3708,0.3886,0.3928,0.3934,0.3936
total,2,50,60,"tensor(18.7504, device='cuda:0')",0.2716,0.3784,0.41,0.4282,0.4332,0.4346,0.4348
total,2,50,70,"tensor(19.0342, device='cuda:0')",0.2922,0.412,0.441,0.4606,0.4678,0.469,0.4692
total,2,50,90,"tensor(17.9552, device='cuda:0')",0.238,0.326,0.3482,0.3626,0.366,0.3666,0.3666
total,2,50,300,"tensor(1.1358, device='cuda:0')",0.0114,0.015,0.015,0.0152,0.0152,0.0152,0.0152
total,6,50,10,"tensor(18.0776, device='cuda:0')",0.2964,0.4136,0.4474,0.4706,0.4752,0.476,0.4762
total,6,50,50,"tensor(17.0652, device='cuda:0')",0.2342,0.3216,0.3474,0.3638,0.3664,0.3672,0.3672
total,6,50,60,"tensor(15.8366, device='cuda:0')",0.2146,0.2958,0.3166,0.3308,0.332,0.3326,0.3326
total,6,50,70,"tensor(16.5174, device='cuda:0')",0.217,0.3002,0.3222,0.3364,0.3388,0.3392,0.3394
total,6,50,90,"tensor(15.8472, device='cuda:0')",0.2042,0.2774,0.2974,0.3132,0.3164,0.3172,0.3172
total,6,50,80,"tensor(16.2594, device='cuda:0')",0.215,0.2988,0.3202,0.3324,0.335,0.3352,0.3352
total,6,50,100,"tensor(14.2926, device='cuda:0')",0.1946,0.2746,0.2942,0.3064,0.3082,0.3084,0.3084
total,6,50,300,"tensor(9.2570, device='cuda:0')",0.1202,0.1634,0.1746,0.1794,0.1796,0.1796,0.1796
total,6,50,400,"tensor(7.2872, device='cuda:0')",0.1012,0.1328,0.1386,0.1394,0.1394,0.1394,0.1394
total,6,50,500,"tensor(6.8136, device='cuda:0')",0.0822,0.1086,0.1156,0.1156,0.1156,0.1156,0.1156
total,12,50,1,"tensor(16.3722, device='cuda:0')",0.2994,0.4096,0.4432,0.4652,0.47,0.4722,0.4722
total,12,50,30,"tensor(17.6644, device='cuda:0')",0.2422,0.3376,0.3626,0.3798,0.3862,0.3878,0.388
total,12,50,50,"tensor(16.4248, device='cuda:0')",0.212,0.3022,0.3252,0.3412,0.3462,0.347,0.347
total,12,50,60,"tensor(15.7352, device='cuda:0')",0.202,0.2812,0.303,0.316,0.3172,0.3176,0.3176
total,12,50,70,"tensor(15.5236, device='cuda:0')",0.1996,0.2816,0.302,0.3154,0.3182,0.3184,0.3184
total,12,50,80,"tensor(15.2478, device='cuda:0')",0.191,0.265,0.284,0.296,0.298,0.2984,0.2984
total,12,50,90,"tensor(14.9740, device='cuda:0')",0.1812,0.2568,0.2744,0.2872,0.2886,0.2888,0.2888
total,12,50,100,"tensor(14.6108, device='cuda:0')",0.1826,0.2568,0.2752,0.2892,0.2906,0.2912,0.2912
total,12,50,300,"tensor(10.6172, device='cuda:0')",0.1168,0.1632,0.1742,0.1796,0.18,0.18,0.18
total,12,50,400,"tensor(9.6442, device='cuda:0')",0.1128,0.151,0.1616,0.1656,0.1658,0.1658,0.1658
total,12,50,500,"tensor(8.6634, device='cuda:0')",0.097,0.128,0.1352,0.1374,0.1374,0.1374,0.1374
total,2,100,10,"tensor(21.2678, device='cuda:0')",0.4442,0.6626,0.7314,0.7822,0.804,0.8172,0.8232,0.8272,0.8284,0.8292,0.8296,0.8296
total,2,100,30,"tensor(20.9732, device='cuda:0')",0.4074,0.5982,0.6552,0.6998,0.7178,0.727,0.7314,0.7328,0.7336,0.7338,0.734,0.734
total,2,100,50,"tensor(18.6622, device='cuda:0')",0.3032,0.4304,0.4668,0.4944,0.5062,0.5108,0.512,0.5122,0.5126,0.5126,0.5126,0.5126
total,2,100,60,"tensor(18.7504, device='cuda:0')",0.332,0.475,0.5192,0.551,0.5634,0.5692,0.5712,0.5718,0.5722,0.5724,0.5724,0.5724
total,2,100,70,"tensor(19.0342, device='cuda:0')",0.348,0.5044,0.55,0.5836,0.5968,0.6028,0.6052,0.6058,0.6064,0.6064,0.6064,0.6064
total,2,100,90,"tensor(17.9552, device='cuda:0')",0.302,0.4232,0.4596,0.4836,0.4934,0.4968,0.4972,0.4976,0.4976,0.4976,0.4976,0.4976
total,2,100,300,"tensor(1.1358, device='cuda:0')",0.0294,0.0396,0.041,0.0412,0.0412,0.0412,0.0412,0.0412,0.0412,0.0412,0.0412,0.0412
total,6,100,10,"tensor(18.0776, device='cuda:0')",0.3232,0.4568,0.5016,0.5312,0.5438,0.548,0.5502,0.551,0.5512,0.5514,0.5514,0.5514
total,6,100,50,"tensor(17.0652, device='cuda:0')",0.2718,0.3818,0.4166,0.439,0.4478,0.45,0.4506,0.4514,0.4514,0.4514,0.4514,0.4514
total,6,100,60,"tensor(15.8366, device='cuda:0')",0.259,0.3628,0.3928,0.4154,0.423,0.4242,0.4244,0.4248,0.4248,0.4248,0.4248,0.4248
total,6,100,70,"tensor(16.5174, device='cuda:0')",0.2584,0.3672,0.3972,0.419,0.4286,0.4304,0.4308,0.4314,0.4316,0.4316,0.4316,0.4316
total,6,100,80,"tensor(16.2594, device='cuda:0')",0.2586,0.3668,0.3974,0.4172,0.428,0.4302,0.4304,0.431,0.431,0.431,0.431,0.431
total,6,100,90,"tensor(15.8472, device='cuda:0')",0.2508,0.3474,0.379,0.3992,0.409,0.4108,0.4114,0.4122,0.4122,0.4122,0.4122,0.4122
total,6,100,100,"tensor(14.2926, device='cuda:0')",0.2328,0.3316,0.3616,0.3826,0.3886,0.3896,0.3896,0.39,0.39,0.39,0.39,0.39
total,6,100,300,"tensor(9.2570, device='cuda:0')",0.1456,0.2038,0.2192,0.2294,0.2306,0.2306,0.2306,0.2306,0.2306,0.2306,0.2306,0.2306
total,6,100,400,"tensor(7.2872, device='cuda:0')",0.125,0.1668,0.1766,0.179,0.179,0.179,0.179,0.1792,0.1792,0.1792,0.1792,0.1792
total,6,100,500,"tensor(6.8136, device='cuda:0')",0.1002,0.137,0.1456,0.1474,0.1474,0.1474,0.1474,0.1474,0.1474,0.1474,0.1474,0.1474
total,12,100,1,"tensor(16.3722, device='cuda:0')",0.3094,0.4286,0.4702,0.4992,0.5092,0.5136,0.5154,0.5162,0.5162,0.5164,0.5166,0.5166
total,12,100,30,"tensor(17.6644, device='cuda:0')",0.2742,0.3942,0.4272,0.4466,0.4602,0.4634,0.4648,0.4654,0.4664,0.4664,0.4664,0.4664
total,12,100,50,"tensor(16.4248, device='cuda:0')",0.2476,0.358,0.3884,0.4098,0.4218,0.4246,0.4258,0.4262,0.4264,0.4264,0.4264,0.4264
total,12,100,60,"tensor(15.7352, device='cuda:0')",0.237,0.3404,0.3684,0.3882,0.397,0.399,0.4002,0.4004,0.4004,0.4004,0.4004,0.4004
total,12,100,70,"tensor(15.5236, device='cuda:0')",0.2348,0.3378,0.367,0.3868,0.3964,0.3984,0.3992,0.3992,0.3992,0.3992,0.3992,0.3992
total,12,100,80,"tensor(15.2478, device='cuda:0')",0.2274,0.3224,0.35,0.3678,0.3766,0.3782,0.3792,0.3796,0.3796,0.3796,0.3796,0.3796
total,12,100,90,"tensor(14.9740, device='cuda:0')",0.2206,0.3214,0.3468,0.364,0.3738,0.3748,0.3758,0.3762,0.3762,0.3762,0.3762,0.3762
total,12,100,100,"tensor(14.6108, device='cuda:0')",0.2178,0.3158,0.3414,0.36,0.3674,0.3688,0.3694,0.3696,0.3696,0.3696,0.3696,0.3696
total,12,100,300,"tensor(10.6172, device='cuda:0')",0.1468,0.2062,0.2216,0.2324,0.2332,0.2336,0.2336,0.2336,0.2336,0.2336,0.2336,0.2336
total,12,100,400,"tensor(9.6442, device='cuda:0')",0.1372,0.1908,0.2016,0.2114,0.2122,0.2122,0.2122,0.2124,0.2124,0.2124,0.2124,0.2124
total,12,100,500,"tensor(8.6634, device='cuda:0')",0.121,0.1618,0.1746,0.1786,0.1788,0.1788,0.179,0.179,0.179,0.179,0.179,0.179
total,2,500,10,"tensor(21.2678, device='cuda:0')",0.4774,0.7186,0.7968,0.8616,0.8924,0.9098,0.922,0.9284,0.9336,0.937,0.9384,0.9402,0.9416,0.942,0.9426,0.9438,0.9444,0.9444,0.9444
total,2,500,30,"tensor(20.9732, device='cuda:0')",0.4722,0.7114,0.794,0.855,0.8828,0.9016,0.9146,0.9218,0.9266,0.929,0.9302,0.9324,0.933,0.9332,0.9344,0.9352,0.9358,0.9358,0.9358
total,2,500,50,"tensor(18.6622, device='cuda:0')",0.4214,0.6324,0.7032,0.755,0.7812,0.7962,0.806,0.812,0.8152,0.817,0.818,0.8186,0.8192,0.8198,0.8202,0.8208,0.8208,0.8208,0.8208
total,2,500,60,"tensor(18.7504, device='cuda:0')",0.4418,0.6546,0.7278,0.783,0.8096,0.8258,0.8372,0.8428,0.846,0.8476,0.8486,0.8496,0.8498,0.8506,0.8512,0.8514,0.8514,0.8514,0.8514
total,2,500,70,"tensor(19.0342, device='cuda:0')",0.4448,0.6656,0.738,0.7958,0.821,0.8376,0.8484,0.8542,0.8566,0.8586,0.8598,0.861,0.8616,0.8626,0.863,0.8632,0.8632,0.8632,0.8632
total,2,500,90,"tensor(17.9552, device='cuda:0')",0.4256,0.6274,0.696,0.745,0.768,0.7818,0.7912,0.7948,0.7972,0.7982,0.7988,0.799,0.7996,0.8,0.8002,0.8004,0.8004,0.8004,0.8004
total,2,500,300,"tensor(1.1358, device='cuda:0')",0.1036,0.1418,0.1514,0.1576,0.1586,0.1586,0.159,0.159,0.159,0.1592,0.1592,0.1592,0.1592,0.1592,0.1592,0.1592,0.1592,0.1594,0.1594
total,6,500,10,"tensor(18.0776, device='cuda:0')",0.3794,0.5514,0.6124,0.6594,0.678,0.6884,0.6944,0.6982,0.6996,0.701,0.7018,0.7026,0.7028,0.7032,0.7032,0.7036,0.7036,0.7036,0.7036
total,6,500,50,"tensor(17.0652, device='cuda:0')",0.3618,0.524,0.5814,0.6204,0.6382,0.6484,0.6526,0.655,0.6564,0.657,0.6576,0.658,0.6584,0.6588,0.659,0.6592,0.6594,0.6594,0.6594
total,6,500,60,"tensor(15.8366, device='cuda:0')",0.347,0.5058,0.557,0.5954,0.615,0.6222,0.627,0.6282,0.6298,0.6302,0.631,0.6312,0.6314,0.6314,0.6314,0.6314,0.6314,0.6314,0.6314
total,6,500,70,"tensor(16.5174, device='cuda:0')",0.3544,0.5184,0.5694,0.6108,0.6278,0.6378,0.643,0.6462,0.6472,0.6478,0.648,0.6484,0.6488,0.6492,0.6492,0.6498,0.6498,0.6498,0.6498
total,6,500,80,"tensor(16.2594, device='cuda:0')",0.3542,0.516,0.5678,0.6046,0.625,0.6368,0.6414,0.6448,0.6458,0.646,0.646,0.6468,0.6474,0.6476,0.6482,0.6482,0.6482,0.6482,0.6482
total,6,500,90,"tensor(15.8472, device='cuda:0')",0.3472,0.5098,0.558,0.5954,0.6146,0.6248,0.6298,0.6332,0.6334,0.6336,0.6342,0.635,0.6354,0.6356,0.6356,0.6362,0.6362,0.6362,0.6362
total,6,500,100,"tensor(14.2926, device='cuda:0')",0.3052,0.4506,0.4946,0.532,0.548,0.5556,0.5588,0.5606,0.5614,0.562,0.5628,0.563,0.563,0.5632,0.5632,0.5632,0.5634,0.5634,0.5634
total,6,500,300,"tensor(9.2570, device='cuda:0')",0.2206,0.3066,0.3348,0.3532,0.36,0.3618,0.3626,0.3626,0.3628,0.3628,0.3628,0.3628,0.3628,0.3628,0.3628,0.3628,0.3628,0.363,0.363
total,6,500,400,"tensor(7.2872, device='cuda:0')",0.1838,0.2518,0.2704,0.2826,0.2846,0.2852,0.2856,0.2856,0.2858,0.2858,0.2858,0.2858,0.2858,0.2858,0.2858,0.286,0.286,0.286,0.286
total,6,500,500,"tensor(6.8136, device='cuda:0')",0.1704,0.2332,0.249,0.2604,0.2624,0.2628,0.263,0.2632,0.2632,0.2632,0.2632,0.2632,0.2632,0.2632,0.2632,0.2632,0.2636,0.2636,0.2636
total,12,500,1,"tensor(16.3722, device='cuda:0')",0.3404,0.475,0.5254,0.5618,0.5778,0.5856,0.5896,0.5918,0.5932,0.5934,0.5946,0.5948,0.595,0.5952,0.5954,0.5962,0.5962,0.5964,0.5964
total,12,500,30,"tensor(17.6644, device='cuda:0')",0.3648,0.5332,0.5928,0.632,0.651,0.664,0.67,0.6732,0.6748,0.6766,0.6766,0.6776,0.6782,0.6784,0.6786,0.6792,0.6792,0.6792,0.6792
total,12,500,50,"tensor(16.4248, device='cuda:0')",0.3366,0.4924,0.5478,0.583,0.5996,0.611,0.6158,0.6184,0.6202,0.6202,0.6206,0.6208,0.6212,0.6216,0.6218,0.622,0.622,0.622,0.622
total,12,500,60,"tensor(15.7352, device='cuda:0')",0.3288,0.4756,0.528,0.5638,0.579,0.5876,0.5912,0.5936,0.5948,0.595,0.5958,0.596,0.5962,0.5966,0.5966,0.5972,0.5972,0.5972,0.5972
total,12,500,70,"tensor(15.5236, device='cuda:0')",0.3254,0.4744,0.5294,0.562,0.579,0.5886,0.5936,0.5956,0.5972,0.5976,0.5978,0.598,0.5984,0.5988,0.599,0.5992,0.5992,0.5992,0.5992
total,12,500,80,"tensor(15.2478, device='cuda:0')",0.3194,0.4606,0.5152,0.5472,0.5626,0.572,0.576,0.5778,0.5788,0.5794,0.58,0.5802,0.5808,0.581,0.5812,0.5812,0.5812,0.5812,0.5812
total,12,500,90,"tensor(14.9740, device='cuda:0')",0.3154,0.466,0.5136,0.5482,0.5644,0.5738,0.5784,0.5802,0.5814,0.5816,0.5824,0.5824,0.5828,0.5828,0.5832,0.5832,0.5832,0.5832,0.5832
total,12,500,100,"tensor(14.6108, device='cuda:0')",0.2992,0.4442,0.4938,0.5262,0.5432,0.5522,0.5556,0.5574,0.5582,0.559,0.5596,0.56,0.56,0.5602,0.5602,0.5602,0.5602,0.5602,0.5602
total,12,500,300,"tensor(10.6172, device='cuda:0')",0.2186,0.3166,0.3444,0.3686,0.3772,0.3792,0.3798,0.3806,0.3806,0.3806,0.3806,0.3806,0.3806,0.3806,0.3806,0.3808,0.3812,0.3812,0.3812
total,12,500,400,"tensor(9.6442, device='cuda:0')",0.212,0.3042,0.3286,0.3504,0.356,0.3576,0.3582,0.3586,0.3588,0.3588,0.3588,0.3588,0.3588,0.3588,0.3588,0.359,0.3594,0.3594,0.3594
total,12,500,500,"tensor(8.6634, device='cuda:0')",0.1936,0.2644,0.2882,0.3048,0.3082,0.309,0.3094,0.3094,0.3094,0.3094,0.3094,0.3094,0.3094,0.3094,0.3094,0.3096,0.31,0.31,0.31


==> plot-scripts/script/e2e_coco_lora_old_.csv <==
dynamic,2,5,30,"tensor(22.7706, device='cuda:0')",0.1846,0.418,0.5484,0.6744,0.7394,0.7868,0.8226,0.8462,0.8658,0.8818,0.8938,0.9024,0.9114,0.919,0.9276,0.9712,0.9766,0.9814,0.9836,0.9858,0.9872,0.9888,0.9892
total,2,5,30,"tensor(22.7706, device='cuda:0')",0.3356,0.418
dynamic,2,5,10,"tensor(21.5890, device='cuda:1')",0.1434,0.3188,0.4206,0.539,0.6136,0.6706,0.7066,0.7368,0.7578,0.7778,0.7926,0.8038,0.8144,0.8224,0.8318,0.8932,0.9082,0.919,0.9258,0.932,0.936,0.9384,0.9416
total,2,5,10,"tensor(21.5890, device='cuda:1')",0.2622,0.3188
dynamic,2,5,50,"tensor(21.5328, device='cuda:1')",0.2244,0.421,0.5124,0.6012,0.6512,0.679,0.6952,0.7096,0.72,0.7294,0.738,0.7452,0.754,0.7598,0.7658,0.806,0.8196,0.8298,0.8404,0.8486,0.853,0.8598,0.8662
total,2,5,50,"tensor(21.5328, device='cuda:1')",0.3202,0.421
dynamic,2,5,60,"tensor(15.5940, device='cuda:0')",0.1048,0.2404,0.3104,0.3876,0.4314,0.4614,0.4848,0.5048,0.5192,0.531,0.54,0.5506,0.5594,0.566,0.5716,0.6298,0.6488,0.662,0.6726,0.6814,0.6868,0.6928,0.6968
dynamic,2,5,70,"tensor(19.9662, device='cuda:1')",0.0676,0.1726,0.2498,0.3506,0.4218,0.482,0.5248,0.559,0.593,0.6186,0.643,0.6622,0.6814,0.6972,0.712,0.8312,0.8662,0.8916,0.9066,0.9164,0.9248,0.934,0.9392
dynamic,2,5,80,"tensor(16.4696, device='cuda:0')",0.0924,0.2264,0.2928,0.3584,0.3986,0.4244,0.446,0.4618,0.475,0.4832,0.4942,0.5014,0.5114,0.519,0.5232,0.5898,0.617,0.6394,0.6578,0.673,0.6858,0.7,0.712
total,2,5,60,"tensor(15.5940, device='cuda:0')",0.1952,0.2404
total,2,5,70,"tensor(19.9662, device='cuda:1')",0.1474,0.1726
total,2,5,80,"tensor(16.4696, device='cuda:0')",0.1862,0.2264
dynamic,2,5,90,"tensor(18.1206, device='cuda:1')",0.0384,0.1178,0.1868,0.2862,0.3508,0.397,0.4342,0.4672,0.4956,0.5188,0.5396,0.5588,0.5714,0.5836,0.5966,0.728,0.7688,0.803,0.8242,0.8456,0.8608,0.8774,0.8872
total,2,5,90,"tensor(18.1206, device='cuda:1')",0.099,0.1178
dynamic,2,5,100,"tensor(14.7702, device='cuda:0')",0.1392,0.2142,0.258,0.3022,0.3278,0.3452,0.3574,0.365,0.3738,0.3804,0.3874,0.3942,0.398,0.4032,0.4074,0.4484,0.4638,0.4724,0.4782,0.4862,0.4932,0.4998,0.5078
total,2,5,100,"tensor(14.7702, device='cuda:0')",0.1708,0.2142
dynamic,2,5,500,"tensor(9.0336, device='cuda:1')",0.0326,0.0792,0.1128,0.151,0.1742,0.188,0.2004,0.2102,0.2188,0.225,0.2304,0.233,0.2374,0.2412,0.2458,0.286,0.3004,0.3112,0.3192,0.3256,0.334,0.3398,0.3482
total,2,5,500,"tensor(9.0336, device='cuda:1')",0.0704,0.0792
dynamic,2,5,1,"tensor(4.7526, device='cuda:0')",0.0148,0.0338,0.0428,0.0524,0.0618,0.0698,0.0766,0.0832,0.0878,0.094,0.0998,0.1052,0.11,0.1144,0.1178,0.1876,0.2092,0.2282,0.2428,0.2548,0.2682,0.2778,0.2898
dynamic,2,5,400,"tensor(4.7076, device='cuda:0')",0.0254,0.054,0.0652,0.0772,0.0836,0.088,0.091,0.0938,0.0966,0.0992,0.1022,0.1052,0.109,0.111,0.1132,0.1518,0.1704,0.1872,0.2056,0.2162,0.2302,0.2418,0.2512
total,2,5,1,"tensor(4.7526, device='cuda:0')",0.0292,0.0338
total,2,5,400,"tensor(4.7076, device='cuda:0')",0.045,0.054
dynamic,2,5,300,"tensor(7.8194, device='cuda:1')",0.015,0.035,0.0442,0.06,0.0682,0.076,0.0822,0.0874,0.0926,0.0984,0.1034,0.1074,0.1106,0.1136,0.1162,0.1628,0.1838,0.2084,0.2312,0.2596,0.2844,0.3114,0.3428
total,2,5,300,"tensor(7.8194, device='cuda:1')",0.0286,0.035
dynamic,6,5,1,"tensor(16.5914, device='cuda:0')",0.1336,0.2516,0.317,0.4098,0.4646,0.5008,0.528,0.5468,0.5604,0.5684,0.576,0.5822,0.585,0.5894,0.594,0.6194,0.6246,0.629,0.631,0.636,0.6382,0.6396,0.6418
total,6,5,1,"tensor(16.5914, device='cuda:0')",0.2012,0.2516
dynamic,6,5,10,"tensor(26.6462, device='cuda:1')",0.2684,0.4522,0.5334,0.6148,0.6606,0.699,0.7284,0.7524,0.775,0.7918,0.8052,0.817,0.8262,0.834,0.8426,0.9046,0.9194,0.9322,0.9426,0.9466,0.9508,0.955,0.9594
total,6,5,10,"tensor(26.6462, device='cuda:1')",0.3414,0.4522
dynamic,6,5,60,"tensor(18.2834, device='cuda:0')",0.0684,0.1872,0.2618,0.3424,0.3894,0.4266,0.4548,0.4762,0.4922,0.507,0.5182,0.5284,0.5404,0.5506,0.561,0.6522,0.6798,0.7038,0.7226,0.7368,0.7504,0.764,0.7752
dynamic,6,5,30,"tensor(16.7068, device='cuda:0')",0.06,0.1302,0.18,0.2456,0.2874,0.3202,0.3528,0.3786,0.3972,0.4166,0.4354,0.4498,0.4656,0.4782,0.489,0.606,0.6492,0.6772,0.7034,0.7212,0.7416,0.7584,0.7698
total,6,5,60,"tensor(18.2834, device='cuda:0')",0.1572,0.1872
total,6,5,30,"tensor(16.7068, device='cuda:0')",0.1102,0.1302
dynamic,6,5,50,"tensor(19.3308, device='cuda:1')",0.124,0.2546,0.3166,0.3802,0.424,0.4538,0.4748,0.4898,0.5038,0.5194,0.531,0.5404,0.5486,0.5556,0.5646,0.6602,0.698,0.7278,0.7512,0.7724,0.7904,0.8032,0.8134
total,6,5,50,"tensor(19.3308, device='cuda:1')",0.2026,0.2546
dynamic,6,5,70,"tensor(17.0014, device='cuda:1')",0.1046,0.1976,0.2406,0.2918,0.3306,0.3572,0.3806,0.4016,0.4174,0.4342,0.4464,0.4592,0.4698,0.4786,0.4882,0.5914,0.6228,0.647,0.6718,0.6952,0.7096,0.7242,0.7376
total,6,5,70,"tensor(17.0014, device='cuda:1')",0.151,0.1976
dynamic,6,5,80,"tensor(15.7712, device='cuda:0')",0.0712,0.1428,0.187,0.243,0.2856,0.3174,0.3412,0.358,0.3738,0.385,0.396,0.409,0.4198,0.43,0.4398,0.52,0.5468,0.5684,0.588,0.6068,0.6214,0.6354,0.6528
total,6,5,80,"tensor(15.7712, device='cuda:0')",0.1174,0.1428
dynamic,6,5,90,"tensor(15.8248, device='cuda:1')",0.075,0.1538,0.1942,0.2472,0.2872,0.3118,0.3344,0.354,0.37,0.3852,0.3976,0.4076,0.4184,0.427,0.4352,0.5296,0.5626,0.5882,0.6118,0.6334,0.6512,0.6668,0.6826
total,6,5,90,"tensor(15.8248, device='cuda:1')",0.1282,0.1538
dynamic,6,5,100,"tensor(17.0982, device='cuda:0')",0.0412,0.108,0.1582,0.2212,0.2726,0.3134,0.3456,0.3724,0.3928,0.4142,0.4326,0.448,0.4634,0.4738,0.4858,0.6118,0.6468,0.6774,0.7016,0.7236,0.7406,0.7564,0.7664
total,6,5,100,"tensor(17.0982, device='cuda:0')",0.0918,0.108
dynamic,6,5,400,"tensor(10.9486, device='cuda:0')",0.033,0.0808,0.1138,0.1524,0.173,0.1908,0.2048,0.2164,0.2232,0.2334,0.241,0.2462,0.2534,0.261,0.268,0.343,0.3728,0.3992,0.424,0.447,0.4668,0.4844,0.5036
total,6,5,400,"tensor(10.9486, device='cuda:0')",0.067,0.0808
dynamic,6,5,300,"tensor(10.4516, device='cuda:1')",0.0204,0.06,0.09,0.1276,0.1562,0.1778,0.197,0.211,0.2222,0.2326,0.2422,0.2524,0.2614,0.271,0.278,0.3588,0.385,0.408,0.4236,0.4356,0.4474,0.4592,0.469
total,6,5,300,"tensor(10.4516, device='cuda:1')",0.0524,0.06
dynamic,6,5,500,"tensor(7.5430, device='cuda:1')",0.0192,0.0428,0.0606,0.0814,0.092,0.0996,0.1058,0.1122,0.1192,0.127,0.1326,0.1372,0.1408,0.1448,0.15,0.217,0.2494,0.2766,0.302,0.3264,0.3474,0.367,0.3864
total,6,5,500,"tensor(7.5430, device='cuda:1')",0.038,0.0428
dynamic,12,5,10,"tensor(18.4414, device='cuda:1')",0.0896,0.1432,0.172,0.236,0.2978,0.341,0.3842,0.4226,0.4544,0.4782,0.5006,0.522,0.5374,0.5522,0.5656,0.6822,0.7122,0.7308,0.7438,0.753,0.7628,0.7698,0.776
total,12,5,10,"tensor(18.4414, device='cuda:1')",0.1188,0.1432
dynamic,12,5,1,"tensor(10.4708, device='cuda:0')",0.117,0.2012,0.249,0.2968,0.318,0.3304,0.3392,0.3444,0.3498,0.3542,0.3572,0.3592,0.362,0.3634,0.3644,0.3762,0.3794,0.381,0.3818,0.3826,0.3832,0.3846,0.3866
total,12,5,1,"tensor(10.4708, device='cuda:0')",0.1594,0.2012
total,2,10,1,"tensor(4.7526, device='cuda:0')",0.0356,0.0422,0.0428
dynamic,12,5,30,"tensor(17.2884, device='cuda:0')",0.124,0.2572,0.31,0.3526,0.381,0.401,0.416,0.4312,0.4416,0.4522,0.4636,0.4696,0.4762,0.4832,0.4916,0.5738,0.6026,0.6286,0.6502,0.668,0.6828,0.697,0.7076
total,12,5,30,"tensor(17.2884, device='cuda:0')",0.2058,0.2572
total,2,10,10,"tensor(21.5890, device='cuda:1')",0.3142,0.4094,0.4206
total,2,10,30,"tensor(22.7706, device='cuda:0')",0.392,0.5256,0.5484
dynamic,12,5,60,"tensor(17.2630, device='cuda:0')",0.0648,0.1522,0.2018,0.2602,0.3048,0.3388,0.3618,0.3808,0.3942,0.4058,0.4186,0.429,0.439,0.4496,0.46,0.5458,0.578,0.6086,0.6306,0.6494,0.6674,0.6854,0.6982
dynamic,12,5,50,"tensor(17.1420, device='cuda:1')",0.0656,0.1836,0.2482,0.3168,0.3632,0.3898,0.4092,0.4276,0.4434,0.4594,0.473,0.4824,0.4898,0.5,0.5088,0.5916,0.614,0.635,0.6512,0.6684,0.6822,0.693,0.7054
total,12,5,60,"tensor(17.2630, device='cuda:0')",0.128,0.1522
total,12,5,50,"tensor(17.1420, device='cuda:1')",0.154,0.1836
total,2,10,50,"tensor(21.5328, device='cuda:1')",0.3546,0.4894,0.5124
total,2,10,60,"tensor(15.5940, device='cuda:0')",0.2282,0.298,0.3104
total,2,10,70,"tensor(19.9662, device='cuda:1')",0.192,0.2436,0.2498
total,2,10,80,"tensor(16.4696, device='cuda:0')",0.223,0.2852,0.2928
dynamic,12,5,70,"tensor(15.0672, device='cuda:1')",0.0698,0.164,0.2132,0.263,0.2934,0.313,0.3316,0.3468,0.3582,0.3682,0.3772,0.387,0.3954,0.4024,0.4102,0.4756,0.4952,0.5134,0.5288,0.5396,0.5554,0.565,0.5774
total,2,10,90,"tensor(18.1206, device='cuda:1')",0.1438,0.1848,0.1868
total,12,5,70,"tensor(15.0672, device='cuda:1')",0.1354,0.164
total,2,10,100,"tensor(14.7702, device='cuda:0')",0.1894,0.25,0.258
total,2,10,300,"tensor(7.8194, device='cuda:1')",0.0356,0.044,0.0442
total,2,10,400,"tensor(4.7076, device='cuda:0')",0.052,0.065,0.0652
dynamic,12,5,80,"tensor(14.6796, device='cuda:0')",0.0718,0.1618,0.1972,0.2358,0.2628,0.2816,0.2948,0.3072,0.3178,0.326,0.3322,0.3388,0.3452,0.3518,0.3582,0.418,0.446,0.4728,0.4942,0.5172,0.5394,0.5594,0.576
total,12,5,80,"tensor(14.6796, device='cuda:0')",0.1336,0.1618
total,2,10,500,"tensor(9.0336, device='cuda:1')",0.0944,0.1116,0.1128
total,6,10,1,"tensor(16.5914, device='cuda:0')",0.2342,0.3062,0.317
total,6,10,10,"tensor(26.6462, device='cuda:1')",0.3602,0.5006,0.5334
total,6,10,30,"tensor(16.7068, device='cuda:0')",0.139,0.1746,0.18
total,6,10,50,"tensor(19.3308, device='cuda:1')",0.2262,0.305,0.3166
total,6,10,60,"tensor(18.2834, device='cuda:0')",0.1974,0.2506,0.2618
dynamic,12,5,90,"tensor(14.5118, device='cuda:1')",0.057,0.1158,0.1494,0.1926,0.2178,0.2388,0.2564,0.2738,0.2852,0.2954,0.305,0.3156,0.3256,0.3344,0.342,0.4424,0.4828,0.512,0.541,0.5628,0.5856,0.606,0.6242
total,6,10,70,"tensor(17.0014, device='cuda:1')",0.1686,0.23,0.2406
total,12,5,90,"tensor(14.5118, device='cuda:1')",0.0976,0.1158
total,6,10,80,"tensor(15.7712, device='cuda:0')",0.1416,0.1808,0.187
total,6,10,90,"tensor(15.8248, device='cuda:1')",0.1486,0.1904,0.1942
total,6,10,100,"tensor(17.0982, device='cuda:0')",0.125,0.153,0.1582
total,6,10,300,"tensor(10.4516, device='cuda:1')",0.0728,0.0894,0.09
dynamic,12,5,100,"tensor(14.4592, device='cuda:0')",0.0496,0.1142,0.1556,0.2052,0.2344,0.2598,0.2794,0.2942,0.3076,0.3192,0.3312,0.3428,0.353,0.3614,0.3706,0.4616,0.5002,0.5272,0.5508,0.5714,0.593,0.6106,0.6228
total,12,5,100,"tensor(14.4592, device='cuda:0')",0.1006,0.1142
total,6,10,400,"tensor(10.9486, device='cuda:0')",0.0862,0.1124,0.1138
total,6,10,500,"tensor(7.5430, device='cuda:1')",0.0506,0.0606,0.0606
total,12,10,1,"tensor(10.4708, device='cuda:0')",0.1826,0.2412,0.249
total,12,10,30,"tensor(17.2884, device='cuda:0')",0.2238,0.299,0.31
total,12,10,10,"tensor(18.4414, device='cuda:1')",0.136,0.1666,0.172
total,12,10,50,"tensor(17.1420, device='cuda:1')",0.1886,0.2418,0.2482
total,12,10,70,"tensor(15.0672, device='cuda:1')",0.1616,0.2074,0.2132
total,12,10,60,"tensor(17.2630, device='cuda:0')",0.157,0.1972,0.2018
total,12,10,80,"tensor(14.6796, device='cuda:0')",0.1504,0.1928,0.1972
total,12,10,90,"tensor(14.5118, device='cuda:1')",0.1184,0.1452,0.1494
total,12,10,100,"tensor(14.4592, device='cuda:0')",0.123,0.154,0.1556
total,2,20,1,"tensor(4.7526, device='cuda:0')",0.0418,0.0514,0.0524,0.0524
total,2,20,10,"tensor(21.5890, device='cuda:1')",0.3612,0.4944,0.5276,0.539
total,2,20,30,"tensor(22.7706, device='cuda:0')",0.4278,0.6056,0.6518,0.6744
total,2,20,50,"tensor(21.5328, device='cuda:1')",0.3744,0.537,0.5806,0.6012
total,2,20,60,"tensor(15.5940, device='cuda:0')",0.257,0.3522,0.375,0.3876
total,2,20,80,"tensor(16.4696, device='cuda:0')",0.2478,0.333,0.3518,0.3584
total,2,20,70,"tensor(19.9662, device='cuda:1')",0.2466,0.3286,0.3464,0.3506
total,2,20,100,"tensor(14.7702, device='cuda:0')",0.2046,0.2806,0.2974,0.3022
total,2,20,90,"tensor(18.1206, device='cuda:1')",0.2038,0.2716,0.284,0.2862
dynamic,12,5,300,"tensor(12.4370, device='cuda:1')",0.0228,0.0648,0.0942,0.1354,0.1604,0.1792,0.1948,0.2096,0.2202,0.2292,0.241,0.2502,0.2594,0.2698,0.2764,0.3798,0.4254,0.4616,0.4912,0.5178,0.5416,0.5646,0.5822
total,2,20,300,"tensor(7.8194, device='cuda:1')",0.0462,0.0592,0.06,0.06
total,12,5,300,"tensor(12.4370, device='cuda:1')",0.0544,0.0648
total,2,20,400,"tensor(4.7076, device='cuda:0')",0.0612,0.0758,0.0772,0.0772
total,2,20,500,"tensor(9.0336, device='cuda:1')",0.1178,0.1454,0.1504,0.151
total,6,20,1,"tensor(16.5914, device='cuda:0')",0.2734,0.3762,0.3992,0.4098
total,6,20,10,"tensor(26.6462, device='cuda:1')",0.38,0.54,0.591,0.6148
total,6,20,30,"tensor(16.7068, device='cuda:0')",0.1712,0.2276,0.2398,0.2456
total,6,20,50,"tensor(19.3308, device='cuda:1')",0.2512,0.347,0.3702,0.3802
dynamic,12,5,400,"tensor(8.0204, device='cuda:0')",0.0284,0.0554,0.0694,0.0828,0.0932,0.1034,0.112,0.1192,0.1278,0.1336,0.1408,0.147,0.1518,0.1594,0.1654,0.2402,0.2754,0.3004,0.3268,0.3506,0.3732,0.3924,0.4096
total,6,20,60,"tensor(18.2834, device='cuda:0')",0.234,0.3144,0.3338,0.3424
total,6,20,70,"tensor(17.0014, device='cuda:1')",0.1858,0.265,0.2838,0.2918
total,12,5,400,"tensor(8.0204, device='cuda:0')",0.0474,0.0554
total,6,20,80,"tensor(15.7712, device='cuda:0')",0.1716,0.2276,0.2402,0.243
total,6,20,90,"tensor(15.8248, device='cuda:1')",0.1734,0.2326,0.2436,0.2472
total,6,20,100,"tensor(17.0982, device='cuda:0')",0.1634,0.209,0.22,0.2212
total,6,20,400,"tensor(10.9486, device='cuda:0')",0.1078,0.1448,0.152,0.1524
total,6,20,300,"tensor(10.4516, device='cuda:1')",0.0974,0.1234,0.1274,0.1276
dynamic,12,5,500,"tensor(11.0720, device='cuda:1')",0.0238,0.079,0.121,0.1656,0.1912,0.207,0.2212,0.23,0.24,0.2452,0.2534,0.26,0.2682,0.2752,0.28,0.3392,0.366,0.3878,0.4068,0.422,0.4374,0.4522,0.4686
total,12,20,1,"tensor(10.4708, device='cuda:0')",0.2012,0.2752,0.2928,0.2968
total,6,20,500,"tensor(7.5430, device='cuda:1')",0.0656,0.0798,0.0814,0.0814
total,12,20,10,"tensor(18.4414, device='cuda:1')",0.1742,0.2244,0.2328,0.236
total,12,5,500,"tensor(11.0720, device='cuda:1')",0.0684,0.079
total,12,20,30,"tensor(17.2884, device='cuda:0')",0.2314,0.3256,0.3454,0.3526
total,12,20,50,"tensor(17.1420, device='cuda:1')",0.2154,0.295,0.312,0.3168
total,12,20,60,"tensor(17.2630, device='cuda:0')",0.1832,0.2456,0.2566,0.2602
total,12,20,70,"tensor(15.0672, device='cuda:1')",0.1818,0.2444,0.2576,0.263
total,12,20,80,"tensor(14.6796, device='cuda:0')",0.1648,0.2182,0.2318,0.2358
total,12,20,90,"tensor(14.5118, device='cuda:1')",0.1378,0.1814,0.1902,0.1926
total,12,20,100,"tensor(14.4592, device='cuda:0')",0.1502,0.195,0.2034,0.2052
total,12,20,300,"tensor(12.4370, device='cuda:1')",0.0974,0.1274,0.1342,0.1354
total,12,20,400,"tensor(8.0204, device='cuda:0')",0.0648,0.0812,0.0826,0.0828
total,12,20,500,"tensor(11.0720, device='cuda:1')",0.1238,0.1596,0.1648,0.1656
total,2,50,1,"tensor(4.7526, device='cuda:0')",0.0592,0.0728,0.0764,0.0766,0.0766,0.0766,0.0766
total,2,50,30,"tensor(22.7706, device='cuda:0')",0.4598,0.6758,0.744,0.7932,0.8118,0.8212,0.8226
total,2,50,10,"tensor(21.5890, device='cuda:1')",0.4148,0.6014,0.6532,0.689,0.7014,0.7062,0.7066
total,2,50,50,"tensor(21.5328, device='cuda:1')",0.3892,0.5712,0.6312,0.6718,0.687,0.6942,0.6952
total,2,50,60,"tensor(15.5940, device='cuda:0')",0.2912,0.4146,0.4472,0.4724,0.481,0.4846,0.4848
total,2,50,70,"tensor(19.9662, device='cuda:1')",0.3292,0.4592,0.4924,0.5166,0.5232,0.5244,0.5248
total,2,50,80,"tensor(16.4696, device='cuda:0')",0.2796,0.3904,0.419,0.4382,0.4442,0.446,0.446
total,2,50,90,"tensor(18.1206, device='cuda:1')",0.2714,0.3794,0.4122,0.4288,0.4336,0.4342,0.4342
total,2,50,100,"tensor(14.7702, device='cuda:0')",0.2248,0.316,0.3388,0.352,0.3556,0.3572,0.3574
total,2,50,300,"tensor(7.8194, device='cuda:1')",0.06,0.0788,0.0822,0.0822,0.0822,0.0822,0.0822
total,2,50,400,"tensor(4.7076, device='cuda:0')",0.0682,0.087,0.0902,0.091,0.091,0.091,0.091
total,2,50,500,"tensor(9.0336, device='cuda:1')",0.1472,0.1882,0.197,0.2,0.2004,0.2004,0.2004
total,6,50,1,"tensor(16.5914, device='cuda:0')",0.3056,0.4448,0.4866,0.5154,0.5252,0.528,0.528
total,6,50,10,"tensor(26.6462, device='cuda:1')",0.4036,0.5872,0.6542,0.7,0.7164,0.7248,0.7284
total,6,50,60,"tensor(18.2834, device='cuda:0')",0.2854,0.3926,0.424,0.4442,0.453,0.454,0.4548
total,6,50,30,"tensor(16.7068, device='cuda:0')",0.2228,0.307,0.3268,0.346,0.3512,0.3522,0.3528
total,6,50,50,"tensor(19.3308, device='cuda:1')",0.2794,0.4032,0.4392,0.4656,0.4732,0.4742,0.4748
total,6,50,70,"tensor(17.0014, device='cuda:1')",0.226,0.3264,0.355,0.372,0.3792,0.3804,0.3806
total,6,50,80,"tensor(15.7712, device='cuda:0')",0.2206,0.3028,0.3248,0.3396,0.3408,0.3412,0.3412
total,6,50,400,"tensor(10.9486, device='cuda:0')",0.1334,0.1846,0.1994,0.2044,0.2048,0.2048,0.2048
total,6,50,100,"tensor(17.0982, device='cuda:0')",0.231,0.31,0.331,0.3438,0.345,0.3456,0.3456
total,6,50,300,"tensor(10.4516, device='cuda:1')",0.1398,0.1832,0.1944,0.1968,0.197,0.197,0.197
total,6,50,90,"tensor(15.8248, device='cuda:1')",0.2164,0.2984,0.3176,0.3316,0.333,0.3342,0.3344
total,6,50,500,"tensor(7.5430, device='cuda:1')",0.0796,0.102,0.1054,0.1058,0.1058,0.1058,0.1058
total,12,50,1,"tensor(10.4708, device='cuda:0')",0.2142,0.2988,0.3224,0.335,0.3382,0.339,0.3392
total,12,50,30,"tensor(17.2884, device='cuda:0')",0.2544,0.3632,0.3906,0.4086,0.414,0.4154,0.416
total,12,50,10,"tensor(18.4414, device='cuda:1')",0.255,0.3476,0.3688,0.3818,0.3836,0.3842,0.3842
total,12,50,50,"tensor(17.1420, device='cuda:1')",0.2558,0.3594,0.386,0.4046,0.4082,0.409,0.4092
total,12,50,60,"tensor(17.2630, device='cuda:0')",0.2252,0.3186,0.34,0.3564,0.361,0.3616,0.3618
total,12,50,70,"tensor(15.0672, device='cuda:1')",0.2124,0.295,0.315,0.328,0.3302,0.3314,0.3316
total,12,50,80,"tensor(14.6796, device='cuda:0')",0.1888,0.2582,0.2776,0.2912,0.2944,0.2948,0.2948
total,12,50,90,"tensor(14.5118, device='cuda:1')",0.1696,0.2334,0.2468,0.2558,0.256,0.2564,0.2564
total,12,50,100,"tensor(14.4592, device='cuda:0')",0.1878,0.2556,0.2712,0.2772,0.2788,0.2792,0.2794
total,12,50,300,"tensor(12.4370, device='cuda:1')",0.1324,0.1766,0.188,0.1942,0.1948,0.1948,0.1948
total,12,50,500,"tensor(11.0720, device='cuda:1')",0.1566,0.2056,0.2176,0.2208,0.2212,0.2212,0.2212
total,12,50,400,"tensor(8.0204, device='cuda:0')",0.0802,0.104,0.109,0.1114,0.112,0.112,0.112
total,2,100,1,"tensor(4.7526, device='cuda:0')",0.075,0.0978,0.1036,0.1052,0.1052,0.1052,0.1052,0.1052,0.1052,0.1052,0.1052,0.1052
total,2,100,30,"tensor(22.7706, device='cuda:0')",0.4722,0.7072,0.7826,0.8424,0.8678,0.8834,0.894,0.8982,0.9004,0.9014,0.9018,0.9024
total,2,100,10,"tensor(21.5890, device='cuda:1')",0.437,0.648,0.7106,0.7616,0.7804,0.7918,0.798,0.802,0.8028,0.8034,0.8038,0.8038
total,2,100,60,"tensor(15.5940, device='cuda:0')",0.3158,0.4572,0.4966,0.5278,0.5412,0.5482,0.5498,0.5504,0.5506,0.5506,0.5506,0.5506
total,2,100,50,"tensor(21.5328, device='cuda:1')",0.4,0.593,0.6584,0.7048,0.725,0.7352,0.74,0.7436,0.745,0.7452,0.7452,0.7452
total,2,100,70,"tensor(19.9662, device='cuda:1')",0.3824,0.5492,0.5986,0.6374,0.6508,0.658,0.6604,0.6614,0.6622,0.6622,0.6622,0.6622
total,2,100,80,"tensor(16.4696, device='cuda:0')",0.3016,0.4264,0.4642,0.487,0.4956,0.499,0.5002,0.501,0.5012,0.5014,0.5014,0.5014
total,2,100,90,"tensor(18.1206, device='cuda:1')",0.3298,0.4666,0.5112,0.5412,0.5536,0.5572,0.5584,0.5586,0.5588,0.5588,0.5588,0.5588
total,2,100,100,"tensor(14.7702, device='cuda:0')",0.2434,0.34,0.368,0.3848,0.3906,0.3924,0.394,0.3942,0.3942,0.3942,0.3942,0.3942
total,2,100,400,"tensor(4.7076, device='cuda:0')",0.0766,0.0992,0.1036,0.105,0.1052,0.1052,0.1052,0.1052,0.1052,0.1052,0.1052,0.1052
total,2,100,500,"tensor(9.0336, device='cuda:1')",0.1626,0.2118,0.225,0.232,0.2326,0.233,0.233,0.233,0.233,0.233,0.233,0.233
total,2,100,300,"tensor(7.8194, device='cuda:1')",0.0786,0.1004,0.106,0.1074,0.1074,0.1074,0.1074,0.1074,0.1074,0.1074,0.1074,0.1074
total,6,100,1,"tensor(16.5914, device='cuda:0')",0.3148,0.4658,0.5176,0.552,0.5666,0.5744,0.5788,0.5808,0.5816,0.5818,0.5822,0.5822
total,6,100,50,"tensor(19.3308, device='cuda:1')",0.3054,0.4456,0.4858,0.519,0.5326,0.5374,0.5388,0.5394,0.5396,0.54,0.5404,0.5404
total,6,100,30,"tensor(16.7068, device='cuda:0')",0.2696,0.3768,0.409,0.4312,0.4424,0.448,0.4488,0.4492,0.4496,0.4498,0.4498,0.4498
total,6,100,10,"tensor(26.6462, device='cuda:1')",0.4314,0.6348,0.7054,0.7608,0.7842,0.7978,0.8086,0.813,0.8152,0.8164,0.8166,0.817
total,6,100,60,"tensor(18.2834, device='cuda:0')",0.3116,0.4406,0.48,0.5086,0.5208,0.5254,0.5268,0.5278,0.5284,0.5284,0.5284,0.5284
total,6,100,70,"tensor(17.0014, device='cuda:1')",0.2612,0.3818,0.4178,0.443,0.4526,0.4568,0.4584,0.4588,0.4588,0.459,0.4592,0.4592
total,6,100,80,"tensor(15.7712, device='cuda:0')",0.2504,0.3526,0.3808,0.4016,0.407,0.4082,0.4088,0.409,0.409,0.409,0.409,0.409
total,6,100,100,"tensor(17.0982, device='cuda:0')",0.275,0.38,0.4148,0.4376,0.4454,0.4472,0.4476,0.448,0.448,0.448,0.448,0.448
total,6,100,90,"tensor(15.8248, device='cuda:1')",0.248,0.3478,0.374,0.396,0.4038,0.4058,0.407,0.4074,0.4076,0.4076,0.4076,0.4076
total,6,100,300,"tensor(10.4516, device='cuda:1')",0.1692,0.2288,0.2456,0.2516,0.252,0.2522,0.2524,0.2524,0.2524,0.2524,0.2524,0.2524
total,6,100,400,"tensor(10.9486, device='cuda:0')",0.156,0.2166,0.2338,0.2428,0.2458,0.2458,0.2462,0.2462,0.2462,0.2462,0.2462,0.2462
total,6,100,500,"tensor(7.5430, device='cuda:1')",0.0976,0.129,0.1342,0.137,0.1372,0.1372,0.1372,0.1372,0.1372,0.1372,0.1372,0.1372
total,12,100,1,"tensor(10.4708, device='cuda:0')",0.2198,0.3108,0.337,0.3504,0.3568,0.3582,0.3588,0.3592,0.3592,0.3592,0.3592,0.3592
total,12,100,30,"tensor(17.2884, device='cuda:0')",0.276,0.3972,0.43,0.453,0.4642,0.467,0.4682,0.469,0.4696,0.4696,0.4696,0.4696
total,12,100,50,"tensor(17.1420, device='cuda:1')",0.2886,0.4074,0.443,0.4692,0.478,0.48,0.4814,0.4822,0.4822,0.4824,0.4824,0.4824
total,12,100,70,"tensor(15.0672, device='cuda:1')",0.2388,0.3368,0.3594,0.3778,0.3844,0.3858,0.3866,0.387,0.387,0.387,0.387,0.387
total,12,100,60,"tensor(17.2630, device='cuda:0')",0.2526,0.362,0.3908,0.4134,0.424,0.427,0.4284,0.4286,0.429,0.429,0.429,0.429
total,12,100,10,"tensor(18.4414, device='cuda:1')",0.3216,0.4464,0.4832,0.5072,0.5186,0.5206,0.5212,0.5214,0.5218,0.522,0.522,0.522
total,12,100,80,"tensor(14.6796, device='cuda:0')",0.2074,0.2888,0.311,0.3294,0.3348,0.3376,0.3384,0.3388,0.3388,0.3388,0.3388,0.3388
total,12,100,100,"tensor(14.4592, device='cuda:0')",0.2194,0.3048,0.3264,0.3382,0.3408,0.3416,0.3426,0.3426,0.3426,0.3426,0.3428,0.3428
total,12,100,90,"tensor(14.5118, device='cuda:1')",0.1972,0.2782,0.2982,0.3114,0.3142,0.315,0.3152,0.3156,0.3156,0.3156,0.3156,0.3156
total,12,100,300,"tensor(12.4370, device='cuda:1')",0.1674,0.223,0.2368,0.2476,0.2496,0.25,0.2502,0.2502,0.2502,0.2502,0.2502,0.2502
total,12,100,400,"tensor(8.0204, device='cuda:0')",0.1008,0.1352,0.142,0.1458,0.147,0.147,0.147,0.147,0.147,0.147,0.147,0.147
total,12,100,500,"tensor(11.0720, device='cuda:1')",0.1754,0.2358,0.2522,0.2586,0.2594,0.26,0.26,0.26,0.26,0.26,0.26,0.26
total,2,500,10,"tensor(21.5890, device='cuda:1')",0.4656,0.6964,0.7756,0.8392,0.8692,0.8864,0.8994,0.9048,0.9084,0.912,0.9144,0.9158,0.9162,0.917,0.9178,0.919,0.919,0.919
total,2,500,1,"tensor(4.7526, device='cuda:0')",0.1456,0.1972,0.2148,0.2244,0.2268,0.2274,0.228,0.2282,0.2282,0.2282,0.2282,0.2282,0.2282,0.2282,0.2282,0.2282,0.2282,0.2282
total,2,500,30,"tensor(22.7706, device='cuda:0')",0.4854,0.736,0.821,0.8886,0.9208,0.941,0.9548,0.963,0.968,0.9716,0.9746,0.9762,0.9778,0.9786,0.9792,0.9814,0.9814,0.9814
total,2,500,60,"tensor(15.5940, device='cuda:0')",0.3536,0.5218,0.577,0.6184,0.638,0.648,0.6542,0.657,0.6586,0.6598,0.6604,0.661,0.6616,0.6616,0.6616,0.662,0.662,0.662
total,2,500,50,"tensor(21.5328, device='cuda:1')",0.4256,0.6352,0.7082,0.7622,0.789,0.8032,0.8126,0.8176,0.8212,0.8234,0.8256,0.827,0.8278,0.828,0.828,0.8296,0.8298,0.8298
total,2,500,80,"tensor(16.4696, device='cuda:0')",0.3574,0.5112,0.5628,0.5996,0.62,0.6262,0.63,0.6342,0.636,0.6368,0.6378,0.6382,0.6382,0.6386,0.6388,0.6394,0.6394,0.6394
total,2,500,70,"tensor(19.9662, device='cuda:1')",0.457,0.684,0.7596,0.8174,0.8464,0.8618,0.8746,0.8806,0.884,0.886,0.8876,0.889,0.8896,0.8902,0.891,0.8916,0.8916,0.8916
total,2,500,90,"tensor(18.1206, device='cuda:1')",0.4188,0.6174,0.6888,0.7434,0.7666,0.7814,0.793,0.796,0.7988,0.7996,0.8006,0.8008,0.8014,0.802,0.8022,0.803,0.803,0.803
total,2,500,100,"tensor(14.7702, device='cuda:0')",0.2728,0.3896,0.4266,0.4514,0.4612,0.467,0.4682,0.469,0.4712,0.4718,0.472,0.472,0.472,0.472,0.4722,0.4724,0.4724,0.4724
total,2,500,400,"tensor(4.7076, device='cuda:0')",0.1254,0.1656,0.176,0.1838,0.1854,0.186,0.1866,0.1866,0.187,0.187,0.187,0.187,0.187,0.187,0.187,0.187,0.1872,0.1872
total,2,500,300,"tensor(7.8194, device='cuda:1')",0.1326,0.1826,0.1958,0.2046,0.207,0.2074,0.208,0.2082,0.2082,0.2082,0.2084,0.2084,0.2084,0.2084,0.2084,0.2084,0.2084,0.2084
total,2,500,500,"tensor(9.0336, device='cuda:1')",0.1982,0.265,0.2856,0.3022,0.3076,0.3088,0.3106,0.3106,0.3108,0.311,0.311,0.3112,0.3112,0.3112,0.3112,0.3112,0.3112,0.3112
total,6,500,10,"tensor(26.6462, device='cuda:1')",0.4712,0.7012,0.778,0.8434,0.8738,0.8924,0.906,0.9138,0.919,0.9224,0.9246,0.9262,0.928,0.9288,0.929,0.932,0.9322,0.9322
total,6,500,1,"tensor(16.5914, device='cuda:0')",0.327,0.4904,0.5432,0.583,0.602,0.6122,0.6188,0.6224,0.6242,0.6254,0.6268,0.6274,0.6276,0.6282,0.6282,0.629,0.629,0.629
total,6,500,30,"tensor(16.7068, device='cuda:0')",0.3636,0.533,0.591,0.6286,0.6484,0.6608,0.6666,0.6708,0.6736,0.6746,0.6758,0.676,0.6762,0.6768,0.6768,0.6772,0.6772,0.6772
total,6,500,50,"tensor(19.3308, device='cuda:1')",0.3798,0.5686,0.63,0.674,0.6956,0.7094,0.7166,0.7204,0.7222,0.7238,0.725,0.7254,0.726,0.7264,0.727,0.7278,0.7278,0.7278
total,6,500,60,"tensor(18.2834, device='cuda:0')",0.3774,0.5546,0.6118,0.6554,0.676,0.6874,0.6944,0.6976,0.6998,0.7016,0.7022,0.7026,0.7034,0.7034,0.7036,0.7038,0.7038,0.7038
total,6,500,80,"tensor(15.7712, device='cuda:0')",0.3168,0.4562,0.504,0.5386,0.5552,0.5616,0.564,0.5654,0.5662,0.5668,0.5676,0.5678,0.5682,0.5684,0.5684,0.5684,0.5684,0.5684
total,6,500,70,"tensor(17.0014, device='cuda:1')",0.342,0.5124,0.5632,0.6042,0.6228,0.6342,0.6406,0.6434,0.6444,0.645,0.6454,0.6458,0.6462,0.6466,0.6468,0.647,0.647,0.647
total,6,500,100,"tensor(17.0982, device='cuda:0')",0.3654,0.5342,0.5874,0.633,0.6536,0.6658,0.6712,0.6736,0.6752,0.6762,0.6764,0.6772,0.6772,0.6774,0.6774,0.6774,0.6774,0.6774
total,6,500,90,"tensor(15.8248, device='cuda:1')",0.327,0.4712,0.5172,0.5514,0.5678,0.578,0.5828,0.5844,0.5856,0.5864,0.5868,0.587,0.587,0.5872,0.5876,0.5882,0.5882,0.5882
total,6,500,300,"tensor(10.4516, device='cuda:1')",0.2466,0.3446,0.3788,0.3982,0.4042,0.4052,0.407,0.4072,0.4076,0.4076,0.4078,0.4078,0.408,0.408,0.408,0.408,0.408,0.408
total,6,500,400,"tensor(10.9486, device='cuda:0')",0.2342,0.332,0.3604,0.384,0.3908,0.3952,0.3978,0.3984,0.3986,0.3992,0.3992,0.3992,0.3992,0.3992,0.3992,0.3992,0.3992,0.3992
total,6,500,500,"tensor(7.5430, device='cuda:1')",0.174,0.2418,0.258,0.271,0.2742,0.2754,0.2764,0.2764,0.2764,0.2764,0.2766,0.2766,0.2766,0.2766,0.2766,0.2766,0.2766,0.2766
total,12,500,1,"tensor(10.4708, device='cuda:0')",0.229,0.3234,0.353,0.3674,0.3754,0.3778,0.3788,0.3802,0.3804,0.3804,0.3804,0.3804,0.3804,0.3804,0.3804,0.3808,0.381,0.381
total,12,500,10,"tensor(18.4414, device='cuda:1')",0.3968,0.5766,0.6362,0.6834,0.7032,0.7138,0.7198,0.7236,0.7262,0.7278,0.729,0.729,0.7296,0.7296,0.7296,0.7306,0.7308,0.7308
total,12,500,30,"tensor(17.2884, device='cuda:0')",0.3388,0.498,0.552,0.5892,0.6068,0.6166,0.6216,0.6234,0.6244,0.626,0.6268,0.6274,0.6274,0.6278,0.6278,0.6286,0.6286,0.6286
total,12,500,60,"tensor(17.2630, device='cuda:0')",0.3272,0.48,0.5296,0.5674,0.584,0.595,0.6006,0.6032,0.6058,0.6068,0.607,0.6078,0.6082,0.6084,0.6084,0.6086,0.6086,0.6086
total,12,500,50,"tensor(17.1420, device='cuda:1')",0.3452,0.5038,0.5546,0.5952,0.6148,0.6238,0.628,0.6306,0.6318,0.633,0.6336,0.634,0.6342,0.6342,0.6342,0.635,0.635,0.635
total,12,500,70,"tensor(15.0672, device='cuda:1')",0.2988,0.427,0.461,0.4886,0.5014,0.5066,0.5098,0.5114,0.512,0.513,0.5132,0.5132,0.5134,0.5134,0.5134,0.5134,0.5134,0.5134
total,12,500,100,"tensor(14.4592, device='cuda:0')",0.2968,0.426,0.4698,0.499,0.5154,0.5204,0.523,0.5244,0.525,0.5254,0.5264,0.527,0.527,0.527,0.527,0.527,0.527,0.5272
total,12,500,90,"tensor(14.5118, device='cuda:1')",0.2966,0.4238,0.4636,0.4908,0.501,0.5074,0.5096,0.51,0.5104,0.511,0.5112,0.5112,0.5116,0.5116,0.5116,0.512,0.512,0.512
total,12,500,80,"tensor(14.6796, device='cuda:0')",0.2728,0.388,0.4226,0.4494,0.4616,0.4666,0.4694,0.4704,0.4714,0.472,0.4722,0.4726,0.4726,0.4726,0.4726,0.4726,0.4726,0.4728
total,12,500,400,"tensor(8.0204, device='cuda:0')",0.1872,0.2628,0.2806,0.293,0.2978,0.299,0.2998,0.3002,0.3002,0.3002,0.3002,0.3002,0.3002,0.3004,0.3004,0.3004,0.3004,0.3004
total,12,500,300,"tensor(12.4370, device='cuda:1')",0.2742,0.3842,0.4194,0.4434,0.4528,0.457,0.4594,0.46,0.4604,0.4604,0.4608,0.4608,0.461,0.461,0.461,0.4616,0.4616,0.4616
total,12,500,500,"tensor(11.0720, device='cuda:1')",0.235,0.3284,0.357,0.3764,0.3836,0.3866,0.3872,0.3876,0.3876,0.3878,0.3878,0.3878,0.3878,0.3878,0.3878,0.3878,0.3878,0.3878


==> plot-scripts/script/e2e_coco_lora_trunk.csv <==
dynamic,2,5,1,"tensor(6.0910, device='cuda:0')",0.1262,0.1806,0.1934,0.199,0.2008,0.2022,0.2024,0.203,0.2032,0.2032,0.2042,0.2052,0.206,0.2086,0.2104,0.2556,0.2918,0.3352,0.3736,0.414,0.4522,0.4882,0.5214
total,2,5,1,"tensor(6.0910, device='cuda:0')",0.1452,0.1806
dynamic,2,5,10,"tensor(20.6756, device='cuda:0')",0.2208,0.4662,0.6106,0.7512,0.8214,0.8618,0.8904,0.9122,0.9284,0.9404,0.9518,0.96,0.9652,0.9708,0.9736,0.99,0.9926,0.9948,0.9956,0.9964,0.9966,0.9974,0.9976
total,2,5,10,"tensor(20.6756, device='cuda:0')",0.3634,0.4662
dynamic,2,5,30,"tensor(17.1986, device='cuda:0')",0.2956,0.5144,0.5944,0.6666,0.7112,0.7356,0.747,0.7578,0.7634,0.771,0.7754,0.7794,0.7842,0.7878,0.7896,0.8154,0.8228,0.8286,0.8338,0.8392,0.8478,0.8542,0.8604
total,2,5,30,"tensor(17.1986, device='cuda:0')",0.3946,0.5144
dynamic,2,5,50,"tensor(16.4884, device='cuda:0')",0.113,0.2814,0.3986,0.5446,0.6136,0.6674,0.7064,0.7338,0.7546,0.7718,0.7842,0.7992,0.8116,0.822,0.832,0.9072,0.9262,0.936,0.9424,0.9496,0.957,0.961,0.9654
total,2,5,50,"tensor(16.4884, device='cuda:0')",0.234,0.2814
dynamic,2,5,60,"tensor(20.8324, device='cuda:0')",0.3358,0.5934,0.698,0.7912,0.8402,0.8688,0.8934,0.9098,0.922,0.9304,0.9374,0.9424,0.9474,0.9516,0.9552,0.9816,0.9866,0.9904,0.9918,0.9938,0.9946,0.9952,0.9964
total,2,5,60,"tensor(20.8324, device='cuda:0')",0.445,0.5934
dynamic,2,5,70,"tensor(21.0326, device='cuda:0')",0.271,0.5144,0.6358,0.7546,0.8214,0.8614,0.8894,0.9084,0.9174,0.9262,0.9324,0.9374,0.9442,0.9498,0.9542,0.9776,0.9808,0.9834,0.984,0.9856,0.9882,0.989,0.9894
total,2,5,70,"tensor(21.0326, device='cuda:0')",0.4042,0.5144
dynamic,2,5,80,"tensor(13.2764, device='cuda:0')",0.1098,0.2642,0.3746,0.4922,0.5584,0.6012,0.6314,0.6498,0.6676,0.6826,0.6938,0.7026,0.7108,0.718,0.7264,0.7772,0.791,0.8038,0.8144,0.8274,0.839,0.851,0.861
total,2,5,80,"tensor(13.2764, device='cuda:0')",0.2182,0.2642
dynamic,2,5,90,"tensor(17.3602, device='cuda:0')",0.2048,0.3508,0.4092,0.4922,0.5536,0.5946,0.6324,0.6622,0.6848,0.7044,0.7198,0.7322,0.7442,0.7534,0.7596,0.8242,0.8428,0.8572,0.8742,0.8866,0.8988,0.9112,0.9198
total,2,5,90,"tensor(17.3602, device='cuda:0')",0.2674,0.3508
dynamic,2,5,100,"tensor(21.0236, device='cuda:0')",0.3442,0.605,0.705,0.7966,0.8404,0.8728,0.8934,0.9084,0.9222,0.9318,0.9388,0.9444,0.9502,0.9552,0.9586,0.9832,0.9876,0.992,0.9942,0.9954,0.9968,0.997,0.9978
total,2,5,100,"tensor(21.0236, device='cuda:0')",0.4526,0.605
dynamic,2,5,300,"tensor(14.6120, device='cuda:0')",0.1018,0.2492,0.3444,0.4662,0.537,0.5854,0.6224,0.6498,0.6684,0.6854,0.6986,0.708,0.7156,0.726,0.7308,0.791,0.8026,0.8126,0.8194,0.8278,0.8358,0.8448,0.854
total,2,5,300,"tensor(14.6120, device='cuda:0')",0.2044,0.2492
dynamic,2,5,400,"tensor(8.7640, device='cuda:0')",0.059,0.1686,0.2362,0.3096,0.3614,0.395,0.4216,0.4446,0.4638,0.4784,0.4886,0.499,0.509,0.5152,0.5234,0.5962,0.6212,0.6462,0.665,0.6818,0.6958,0.7082,0.7232
total,2,5,400,"tensor(8.7640, device='cuda:0')",0.1454,0.1686
dynamic,2,5,500,"tensor(6.9032, device='cuda:0')",0.0706,0.1514,0.197,0.2428,0.2672,0.2854,0.2988,0.311,0.3234,0.3358,0.3428,0.3494,0.3548,0.3638,0.37,0.4426,0.4736,0.5054,0.5378,0.5642,0.5904,0.6128,0.641
total,2,5,500,"tensor(6.9032, device='cuda:0')",0.1294,0.1514
dynamic,6,5,1,"tensor(18.8684, device='cuda:0')",0.3002,0.5072,0.5904,0.6682,0.7134,0.7442,0.7638,0.7794,0.7882,0.795,0.7992,0.8044,0.8074,0.8106,0.8118,0.8208,0.8224,0.8248,0.8302,0.8346,0.8426,0.8492,0.8584
total,6,5,1,"tensor(18.8684, device='cuda:0')",0.3866,0.5072
dynamic,6,5,10,"tensor(20.6846, device='cuda:0')",0.2874,0.5374,0.6494,0.7398,0.7908,0.8262,0.851,0.868,0.8792,0.887,0.8944,0.9008,0.9058,0.9112,0.9152,0.9414,0.9476,0.9518,0.9566,0.9612,0.9644,0.9672,0.9704
total,6,5,10,"tensor(20.6846, device='cuda:0')",0.4088,0.5374
dynamic,6,5,30,"tensor(17.4500, device='cuda:0')",0.1846,0.3944,0.4888,0.5832,0.6346,0.6696,0.7022,0.7256,0.7404,0.7542,0.7674,0.7756,0.7838,0.788,0.7922,0.828,0.8356,0.8398,0.8432,0.849,0.8542,0.8598,0.867
total,6,5,30,"tensor(17.4500, device='cuda:0')",0.32,0.3944
dynamic,6,5,50,"tensor(17.3700, device='cuda:0')",0.2042,0.3914,0.4926,0.5888,0.6528,0.6926,0.7254,0.7504,0.7672,0.7816,0.7922,0.8,0.8078,0.8128,0.8198,0.869,0.8792,0.8862,0.8924,0.8988,0.9054,0.9124,0.9174
total,6,5,50,"tensor(17.3700, device='cuda:0')",0.3076,0.3914
dynamic,6,5,60,"tensor(19.6244, device='cuda:0')",0.2454,0.4896,0.599,0.702,0.7598,0.8028,0.8364,0.8554,0.8722,0.8836,0.8926,0.899,0.9044,0.91,0.9138,0.947,0.9542,0.9594,0.9618,0.9638,0.9662,0.9674,0.97
total,6,5,60,"tensor(19.6244, device='cuda:0')",0.3822,0.4896
dynamic,6,5,70,"tensor(18.6598, device='cuda:0')",0.1836,0.338,0.4336,0.544,0.6204,0.6772,0.7242,0.7602,0.7872,0.8086,0.8272,0.8388,0.8506,0.8606,0.8696,0.9384,0.949,0.9582,0.965,0.9696,0.9732,0.9754,0.9772
total,6,5,70,"tensor(18.6598, device='cuda:0')",0.2756,0.338
dynamic,6,5,80,"tensor(17.7394, device='cuda:0')",0.178,0.3636,0.4602,0.557,0.6052,0.6372,0.6682,0.6916,0.7098,0.7228,0.7348,0.7456,0.7554,0.7654,0.7726,0.85,0.8734,0.8922,0.904,0.9174,0.9268,0.9334,0.9404
total,6,5,80,"tensor(17.7394, device='cuda:0')",0.289,0.3636
dynamic,6,5,90,"tensor(17.6124, device='cuda:0')",0.1992,0.391,0.4956,0.6048,0.6778,0.7278,0.766,0.7944,0.8176,0.8368,0.8464,0.8558,0.8656,0.8734,0.8794,0.9186,0.9288,0.935,0.94,0.944,0.9474,0.9518,0.9552
total,6,5,90,"tensor(17.6124, device='cuda:0')",0.307,0.391
dynamic,6,5,100,"tensor(17.1780, device='cuda:0')",0.1786,0.3136,0.399,0.5152,0.5902,0.645,0.6786,0.7116,0.7328,0.7534,0.7682,0.7808,0.7898,0.8002,0.8058,0.8614,0.8772,0.8864,0.8926,0.8996,0.9076,0.9126,0.9176
total,6,5,100,"tensor(17.1780, device='cuda:0')",0.249,0.3136
dynamic,6,5,300,"tensor(9.4078, device='cuda:0')",0.0656,0.1658,0.2224,0.2748,0.3052,0.327,0.3412,0.3532,0.3654,0.3744,0.3826,0.39,0.3974,0.4074,0.4152,0.5246,0.5728,0.6066,0.6408,0.67,0.696,0.7174,0.7398
total,6,5,300,"tensor(9.4078, device='cuda:0')",0.1418,0.1658
dynamic,6,5,400,"tensor(9.1902, device='cuda:0')",0.0718,0.1888,0.2582,0.3382,0.3822,0.4124,0.4338,0.448,0.4618,0.4764,0.487,0.4974,0.5066,0.5136,0.5204,0.5852,0.6038,0.6208,0.6386,0.656,0.6754,0.6902,0.7038
total,6,5,400,"tensor(9.1902, device='cuda:0')",0.1592,0.1888
dynamic,6,5,500,"tensor(10.2530, device='cuda:0')",0.0796,0.2086,0.2798,0.3608,0.4058,0.433,0.4492,0.4604,0.471,0.4778,0.4864,0.4926,0.4972,0.504,0.5084,0.5562,0.5736,0.5906,0.6066,0.6246,0.643,0.6608,0.6778
total,6,5,500,"tensor(10.2530, device='cuda:0')",0.1774,0.2086
dynamic,12,5,1,"tensor(14.4234, device='cuda:0')",0.233,0.3928,0.4504,0.4862,0.5044,0.5148,0.5232,0.53,0.5332,0.5346,0.5362,0.5372,0.5376,0.5378,0.5378,0.5422,0.5496,0.5572,0.5714,0.5856,0.5996,0.617,0.6388
total,12,5,1,"tensor(14.4234, device='cuda:0')",0.305,0.3928
dynamic,12,5,10,"tensor(19.0132, device='cuda:0')",0.2442,0.4416,0.5276,0.622,0.683,0.716,0.7426,0.76,0.7726,0.7812,0.79,0.8,0.8066,0.811,0.815,0.8554,0.8618,0.8658,0.8702,0.8756,0.881,0.885,0.8916
total,12,5,10,"tensor(19.0132, device='cuda:0')",0.3348,0.4416
dynamic,12,5,30,"tensor(14.5638, device='cuda:0')",0.156,0.3036,0.3834,0.4606,0.5152,0.5538,0.5792,0.6034,0.6198,0.6324,0.6456,0.6552,0.6644,0.6762,0.6836,0.743,0.755,0.7618,0.769,0.7772,0.7858,0.794,0.802
total,12,5,30,"tensor(14.5638, device='cuda:0')",0.2364,0.3036
dynamic,12,5,50,"tensor(16.2652, device='cuda:0')",0.1778,0.372,0.4546,0.5412,0.5878,0.6214,0.6506,0.6756,0.6934,0.7098,0.7242,0.734,0.743,0.7536,0.7602,0.8272,0.8452,0.8584,0.868,0.8792,0.889,0.8982,0.9042
total,12,5,50,"tensor(16.2652, device='cuda:0')",0.2926,0.372
dynamic,12,5,60,"tensor(16.6718, device='cuda:0')",0.1682,0.3584,0.461,0.562,0.6278,0.669,0.6982,0.717,0.7348,0.7516,0.7622,0.7722,0.7826,0.7932,0.8024,0.8658,0.883,0.8932,0.9004,0.9078,0.9152,0.9222,0.93
total,12,5,60,"tensor(16.6718, device='cuda:0')",0.2852,0.3584
dynamic,12,5,70,"tensor(14.8314, device='cuda:0')",0.1556,0.3102,0.3914,0.481,0.5366,0.5712,0.598,0.623,0.6416,0.6602,0.6724,0.6848,0.6974,0.7078,0.7152,0.7942,0.8196,0.8376,0.8514,0.8648,0.8766,0.8866,0.8946
total,12,5,70,"tensor(14.8314, device='cuda:0')",0.2456,0.3102
dynamic,12,5,80,"tensor(15.2774, device='cuda:0')",0.1392,0.2942,0.4006,0.5068,0.5718,0.6152,0.6454,0.6716,0.692,0.7086,0.7206,0.7324,0.744,0.7518,0.7604,0.8344,0.8526,0.8662,0.8742,0.8818,0.8892,0.8986,0.9064
total,12,5,80,"tensor(15.2774, device='cuda:0')",0.2388,0.2942
dynamic,12,5,90,"tensor(15.8226, device='cuda:0')",0.1566,0.3152,0.4078,0.5104,0.5756,0.6178,0.648,0.6728,0.6918,0.7064,0.7232,0.737,0.7514,0.759,0.7666,0.8386,0.858,0.8692,0.881,0.8886,0.8964,0.9022,0.9088
total,12,5,90,"tensor(15.8226, device='cuda:0')",0.2528,0.3152
dynamic,12,5,100,"tensor(14.4660, device='cuda:0')",0.151,0.3176,0.3942,0.4922,0.555,0.6,0.6378,0.6622,0.6838,0.7022,0.721,0.735,0.7464,0.7538,0.7622,0.824,0.8416,0.8562,0.8658,0.8758,0.8844,0.8914,0.8982
total,12,5,100,"tensor(14.4660, device='cuda:0')",0.2594,0.3176
dynamic,12,5,300,"tensor(10.8804, device='cuda:0')",0.0794,0.1862,0.262,0.3408,0.3898,0.4298,0.4588,0.483,0.5018,0.5228,0.5374,0.5518,0.5598,0.568,0.5768,0.6702,0.6988,0.7216,0.7414,0.7596,0.7744,0.7894,0.7986
total,12,5,300,"tensor(10.8804, device='cuda:0')",0.1584,0.1862
dynamic,12,5,400,"tensor(8.4946, device='cuda:0')",0.0812,0.179,0.243,0.308,0.3548,0.39,0.413,0.433,0.4484,0.4596,0.4708,0.4838,0.4932,0.5022,0.5086,0.5814,0.6126,0.6324,0.653,0.6744,0.6942,0.7132,0.7302
total,12,5,400,"tensor(8.4946, device='cuda:0')",0.1512,0.179
dynamic,12,5,500,"tensor(8.2866, device='cuda:0')",0.071,0.1572,0.204,0.2658,0.3044,0.3334,0.3538,0.372,0.3904,0.403,0.4148,0.4282,0.4352,0.442,0.4498,0.5222,0.551,0.5808,0.6038,0.625,0.6436,0.668,0.6874
total,12,5,500,"tensor(8.2866, device='cuda:0')",0.1288,0.1572
total,2,10,1,"tensor(6.0910, device='cuda:0')",0.1464,0.1866,0.1934
total,2,10,10,"tensor(20.6756, device='cuda:0')",0.4308,0.587,0.6106
total,2,10,30,"tensor(17.1986, device='cuda:0')",0.4104,0.5646,0.5944
total,2,10,50,"tensor(16.4884, device='cuda:0')",0.3058,0.39,0.3986
total,2,10,60,"tensor(20.8324, device='cuda:0')",0.4724,0.66,0.698
total,2,10,70,"tensor(21.0326, device='cuda:0')",0.448,0.6048,0.6358
total,2,10,80,"tensor(13.2764, device='cuda:0')",0.2828,0.3656,0.3746
total,2,10,90,"tensor(17.3602, device='cuda:0')",0.2898,0.3932,0.4092
total,2,10,100,"tensor(21.0236, device='cuda:0')",0.4732,0.6652,0.705
total,2,10,300,"tensor(14.6120, device='cuda:0')",0.2588,0.3332,0.3444
total,2,10,400,"tensor(8.7640, device='cuda:0')",0.1868,0.2336,0.2362
total,2,10,500,"tensor(6.9032, device='cuda:0')",0.1564,0.1934,0.197
total,6,10,1,"tensor(18.8684, device='cuda:0')",0.4066,0.5572,0.5904
total,6,10,10,"tensor(20.6846, device='cuda:0')",0.4396,0.6136,0.6494
total,6,10,30,"tensor(17.4500, device='cuda:0')",0.3588,0.472,0.4888
total,6,10,50,"tensor(17.3700, device='cuda:0')",0.349,0.4702,0.4926
total,6,10,60,"tensor(19.6244, device='cuda:0')",0.4218,0.5752,0.599
total,6,10,70,"tensor(18.6598, device='cuda:0')",0.3204,0.418,0.4336
total,6,10,80,"tensor(17.7394, device='cuda:0')",0.3368,0.445,0.4602
total,6,10,90,"tensor(17.6124, device='cuda:0')",0.3526,0.4752,0.4956
total,6,10,100,"tensor(17.1780, device='cuda:0')",0.2948,0.3878,0.399
total,6,10,300,"tensor(9.4078, device='cuda:0')",0.1716,0.2184,0.2224
total,6,10,400,"tensor(9.1902, device='cuda:0')",0.2044,0.254,0.2582
total,6,10,500,"tensor(10.2530, device='cuda:0')",0.2198,0.2738,0.2798
total,12,10,1,"tensor(14.4234, device='cuda:0')",0.323,0.4324,0.4504
total,12,10,10,"tensor(19.0132, device='cuda:0')",0.3658,0.4978,0.5276
total,12,10,30,"tensor(14.5638, device='cuda:0')",0.2792,0.3684,0.3834
total,12,10,50,"tensor(16.2652, device='cuda:0')",0.331,0.439,0.4546
total,12,10,60,"tensor(16.6718, device='cuda:0')",0.3342,0.4436,0.461
total,12,10,70,"tensor(14.8314, device='cuda:0')",0.2812,0.3764,0.3914
total,12,10,80,"tensor(15.2774, device='cuda:0')",0.301,0.39,0.4006
total,12,10,90,"tensor(15.8226, device='cuda:0')",0.301,0.3938,0.4078
total,12,10,100,"tensor(14.4660, device='cuda:0')",0.2994,0.3824,0.3942
total,12,10,300,"tensor(10.8804, device='cuda:0')",0.202,0.2564,0.262
total,12,10,400,"tensor(8.4946, device='cuda:0')",0.1888,0.2364,0.243
total,12,10,500,"tensor(8.2866, device='cuda:0')",0.155,0.1998,0.204
total,2,20,1,"tensor(6.0910, device='cuda:0')",0.1472,0.1886,0.1966,0.199
total,2,20,10,"tensor(20.6756, device='cuda:0')",0.4862,0.6814,0.7328,0.7512
total,2,20,30,"tensor(17.1986, device='cuda:0')",0.4282,0.6016,0.6454,0.6666
total,2,20,50,"tensor(16.4884, device='cuda:0')",0.3828,0.509,0.5336,0.5446
total,2,20,60,"tensor(20.8324, device='cuda:0')",0.492,0.7058,0.763,0.7912
total,2,20,70,"tensor(21.0326, device='cuda:0')",0.4872,0.6802,0.7308,0.7546
total,2,20,80,"tensor(13.2764, device='cuda:0')",0.3364,0.4544,0.4828,0.4922
total,2,20,90,"tensor(17.3602, device='cuda:0')",0.3284,0.4514,0.4788,0.4922
total,2,20,100,"tensor(21.0236, device='cuda:0')",0.4904,0.7036,0.765,0.7966
total,2,20,300,"tensor(14.6120, device='cuda:0')",0.3214,0.4304,0.458,0.4662
total,2,20,400,"tensor(8.7640, device='cuda:0')",0.2278,0.2954,0.3074,0.3096
total,2,20,500,"tensor(6.9032, device='cuda:0')",0.1756,0.2302,0.2402,0.2428
total,6,20,1,"tensor(18.8684, device='cuda:0')",0.427,0.5964,0.6474,0.6682
total,6,20,10,"tensor(20.6846, device='cuda:0')",0.463,0.6614,0.7168,0.7398
total,6,20,30,"tensor(17.4500, device='cuda:0')",0.391,0.5346,0.57,0.5832
total,6,20,50,"tensor(17.3700, device='cuda:0')",0.3876,0.5342,0.5704,0.5888
total,6,20,60,"tensor(19.6244, device='cuda:0')",0.4542,0.637,0.6796,0.702
total,6,20,70,"tensor(18.6598, device='cuda:0')",0.3736,0.5022,0.5312,0.544
total,6,20,80,"tensor(17.7394, device='cuda:0')",0.3704,0.5154,0.5436,0.557
total,6,20,90,"tensor(17.6124, device='cuda:0')",0.3998,0.549,0.5854,0.6048
total,6,20,100,"tensor(17.1780, device='cuda:0')",0.3546,0.4788,0.5066,0.5152
total,6,20,300,"tensor(9.4078, device='cuda:0')",0.2,0.2596,0.272,0.2748
total,6,20,400,"tensor(9.1902, device='cuda:0')",0.2412,0.3188,0.3342,0.3382
total,6,20,500,"tensor(10.2530, device='cuda:0')",0.2644,0.3418,0.3566,0.3608
total,12,20,1,"tensor(14.4234, device='cuda:0')",0.333,0.4494,0.4748,0.4862
total,12,20,10,"tensor(19.0132, device='cuda:0')",0.3992,0.5502,0.5978,0.622
total,12,20,30,"tensor(14.5638, device='cuda:0')",0.3112,0.4206,0.4484,0.4606
total,12,20,50,"tensor(16.2652, device='cuda:0')",0.363,0.4932,0.5262,0.5412
total,12,20,60,"tensor(16.6718, device='cuda:0')",0.3754,0.5108,0.5466,0.562
total,12,20,70,"tensor(14.8314, device='cuda:0')",0.324,0.4392,0.4654,0.481
total,12,20,80,"tensor(15.2774, device='cuda:0')",0.348,0.4724,0.497,0.5068
total,12,20,90,"tensor(15.8226, device='cuda:0')",0.3502,0.4736,0.5014,0.5104
total,12,20,100,"tensor(14.4660, device='cuda:0')",0.3456,0.4554,0.4806,0.4922
total,12,20,300,"tensor(10.8804, device='cuda:0')",0.2432,0.3214,0.337,0.3408
total,12,20,400,"tensor(8.4946, device='cuda:0')",0.2192,0.2882,0.3032,0.308
total,12,20,500,"tensor(8.2866, device='cuda:0')",0.1882,0.2474,0.261,0.2658
total,2,50,1,"tensor(6.0910, device='cuda:0')",0.1478,0.1896,0.1982,0.2016,0.2024,0.2024,0.2024
total,2,50,10,"tensor(20.6756, device='cuda:0')",0.5208,0.747,0.8166,0.8652,0.881,0.8886,0.8904
total,2,50,30,"tensor(17.1986, device='cuda:0')",0.4464,0.6312,0.6868,0.7264,0.739,0.7462,0.747
total,2,50,50,"tensor(16.4884, device='cuda:0')",0.4414,0.6202,0.6632,0.6936,0.7028,0.7062,0.7064
total,2,50,60,"tensor(20.8324, device='cuda:0')",0.5128,0.7426,0.8146,0.865,0.8824,0.8906,0.8934
total,2,50,70,"tensor(21.0326, device='cuda:0')",0.5194,0.7444,0.815,0.8636,0.8796,0.8866,0.8894
total,2,50,80,"tensor(13.2764, device='cuda:0')",0.3864,0.5436,0.5902,0.6192,0.6284,0.6306,0.6314
total,2,50,90,"tensor(17.3602, device='cuda:0')",0.389,0.5514,0.5942,0.619,0.6292,0.632,0.6324
total,2,50,100,"tensor(21.0236, device='cuda:0')",0.5104,0.7372,0.8106,0.8636,0.8814,0.8904,0.8934
total,2,50,300,"tensor(14.6120, device='cuda:0')",0.3876,0.5406,0.5866,0.613,0.6204,0.6222,0.6224
total,2,50,400,"tensor(8.7640, device='cuda:0')",0.2898,0.3848,0.408,0.4188,0.4212,0.4216,0.4216
total,2,50,500,"tensor(6.9032, device='cuda:0')",0.2038,0.2714,0.2878,0.2956,0.2986,0.2988,0.2988
total,6,50,1,"tensor(18.8684, device='cuda:0')",0.4456,0.6398,0.6994,0.7408,0.7546,0.7616,0.7638
total,6,50,10,"tensor(20.6846, device='cuda:0')",0.4894,0.7076,0.7726,0.8226,0.8388,0.8486,0.851
total,6,50,30,"tensor(17.4500, device='cuda:0')",0.4284,0.6066,0.6582,0.687,0.6982,0.7018,0.7022
total,6,50,50,"tensor(17.3700, device='cuda:0')",0.4372,0.6172,0.6718,0.7096,0.7206,0.725,0.7254
total,6,50,60,"tensor(19.6244, device='cuda:0')",0.4878,0.7,0.7662,0.8098,0.8266,0.835,0.8364
total,6,50,70,"tensor(18.6598, device='cuda:0')",0.4456,0.6258,0.674,0.7098,0.7208,0.7238,0.7242
total,6,50,80,"tensor(17.7394, device='cuda:0')",0.409,0.5796,0.6296,0.6558,0.6652,0.6678,0.6682
total,6,50,90,"tensor(17.6124, device='cuda:0')",0.4576,0.6502,0.7096,0.747,0.7608,0.7648,0.766
total,6,50,100,"tensor(17.1780, device='cuda:0')",0.4236,0.588,0.6402,0.669,0.6762,0.6778,0.6786
total,6,50,300,"tensor(9.4078, device='cuda:0')",0.2322,0.3094,0.3268,0.3386,0.3408,0.3412,0.3412
total,6,50,400,"tensor(9.1902, device='cuda:0')",0.2864,0.3864,0.4148,0.4298,0.433,0.4336,0.4338
total,6,50,500,"tensor(10.2530, device='cuda:0')",0.3026,0.408,0.4338,0.4458,0.449,0.4492,0.4492
total,12,50,1,"tensor(14.4234, device='cuda:0')",0.3384,0.4624,0.4938,0.5132,0.5198,0.5228,0.5232
total,12,50,10,"tensor(19.0132, device='cuda:0')",0.4398,0.6188,0.6764,0.7186,0.7334,0.7396,0.7426
total,12,50,30,"tensor(14.5638, device='cuda:0')",0.3572,0.497,0.5422,0.5668,0.5744,0.5786,0.5792
total,12,50,50,"tensor(16.2652, device='cuda:0')",0.4,0.559,0.6056,0.6372,0.6466,0.6498,0.6506
total,12,50,60,"tensor(16.6718, device='cuda:0')",0.4232,0.5896,0.646,0.6804,0.6924,0.6974,0.6982
total,12,50,70,"tensor(14.8314, device='cuda:0')",0.3658,0.516,0.5566,0.5864,0.5948,0.5974,0.598
total,12,50,80,"tensor(15.2774, device='cuda:0')",0.3996,0.5618,0.6044,0.634,0.6428,0.6452,0.6454
total,12,50,90,"tensor(15.8226, device='cuda:0')",0.4022,0.561,0.6076,0.6354,0.6452,0.6474,0.648
total,12,50,100,"tensor(14.4660, device='cuda:0')",0.4048,0.5552,0.5986,0.6262,0.6352,0.6374,0.6378
total,12,50,300,"tensor(10.8804, device='cuda:0')",0.2968,0.4086,0.4388,0.4542,0.4582,0.4586,0.4588
total,12,50,400,"tensor(8.4946, device='cuda:0')",0.2676,0.3678,0.393,0.4092,0.4118,0.4128,0.413
total,12,50,500,"tensor(8.2866, device='cuda:0')",0.2336,0.3144,0.3364,0.3508,0.3528,0.3536,0.3538
total,2,100,1,"tensor(6.0910, device='cuda:0')",0.1486,0.1912,0.2004,0.2044,0.2052,0.2052,0.2052,0.2052,0.2052,0.2052,0.2052,0.2052
total,2,100,10,"tensor(20.6756, device='cuda:0')",0.5358,0.7792,0.8556,0.9122,0.9326,0.9452,0.9538,0.9578,0.9588,0.9598,0.96,0.96
total,2,100,30,"tensor(17.1986, device='cuda:0')",0.4514,0.6436,0.7002,0.7438,0.7588,0.7702,0.775,0.777,0.7782,0.779,0.7792,0.7794
total,2,100,50,"tensor(16.4884, device='cuda:0')",0.4738,0.6768,0.7326,0.774,0.7872,0.7928,0.7974,0.7984,0.799,0.7992,0.7992,0.7992
total,2,100,60,"tensor(20.8324, device='cuda:0')",0.5244,0.764,0.8388,0.8938,0.9152,0.928,0.9346,0.9386,0.9408,0.942,0.9424,0.9424
total,2,100,70,"tensor(21.0326, device='cuda:0')",0.5258,0.761,0.836,0.8922,0.912,0.924,0.931,0.9346,0.9358,0.9368,0.9374,0.9374
total,2,100,80,"tensor(13.2764, device='cuda:0')",0.4112,0.5856,0.6394,0.678,0.6908,0.698,0.7008,0.7018,0.7024,0.7026,0.7026,0.7026
total,2,100,90,"tensor(17.3602, device='cuda:0')",0.429,0.6152,0.6674,0.7076,0.7204,0.726,0.7292,0.7308,0.7316,0.7318,0.732,0.7322
total,2,100,100,"tensor(21.0236, device='cuda:0')",0.5222,0.7572,0.8352,0.8942,0.9156,0.9282,0.936,0.9406,0.9422,0.9436,0.9442,0.9444
total,2,100,300,"tensor(14.6120, device='cuda:0')",0.4216,0.596,0.6526,0.6848,0.6974,0.7034,0.7066,0.7074,0.7078,0.708,0.708,0.708
total,2,100,400,"tensor(8.7640, device='cuda:0')",0.3238,0.4416,0.474,0.4922,0.4964,0.4984,0.4988,0.4988,0.499,0.499,0.499,0.499
total,2,100,500,"tensor(6.9032, device='cuda:0')",0.2256,0.3102,0.3316,0.3432,0.3478,0.349,0.349,0.3494,0.3494,0.3494,0.3494,0.3494
total,6,100,1,"tensor(18.8684, device='cuda:0')",0.4554,0.6552,0.7188,0.7678,0.7826,0.7942,0.7988,0.8012,0.8024,0.8034,0.8044,0.8044
total,6,100,10,"tensor(20.6846, device='cuda:0')",0.5026,0.728,0.8028,0.8582,0.8768,0.8876,0.8952,0.8976,0.8988,0.9002,0.9006,0.9008
total,6,100,30,"tensor(17.4500, device='cuda:0')",0.4558,0.6506,0.7116,0.7498,0.7642,0.77,0.7736,0.7746,0.7752,0.7754,0.7756,0.7756
total,6,100,50,"tensor(17.3700, device='cuda:0')",0.4638,0.6626,0.727,0.7688,0.7848,0.7932,0.7972,0.7984,0.7992,0.7996,0.7998,0.8
total,6,100,60,"tensor(19.6244, device='cuda:0')",0.505,0.7326,0.8046,0.8564,0.8744,0.8856,0.894,0.896,0.8974,0.8984,0.8986,0.899
total,6,100,70,"tensor(18.6598, device='cuda:0')",0.4878,0.6964,0.7566,0.805,0.823,0.8308,0.836,0.837,0.8378,0.8384,0.8388,0.8388
total,6,100,80,"tensor(17.7394, device='cuda:0')",0.4398,0.631,0.6864,0.7202,0.7348,0.7408,0.7432,0.744,0.7446,0.745,0.7456,0.7456
total,6,100,90,"tensor(17.6124, device='cuda:0')",0.4852,0.7006,0.7708,0.8168,0.837,0.8452,0.8506,0.853,0.8542,0.8552,0.8558,0.8558
total,6,100,100,"tensor(17.1780, device='cuda:0')",0.4596,0.6532,0.714,0.756,0.7688,0.7754,0.7782,0.7798,0.7806,0.7808,0.7808,0.7808
total,6,100,300,"tensor(9.4078, device='cuda:0')",0.2506,0.3448,0.3662,0.3828,0.388,0.3894,0.3898,0.3898,0.3898,0.39,0.39,0.39
total,6,100,400,"tensor(9.1902, device='cuda:0')",0.3156,0.4318,0.4636,0.485,0.4934,0.4956,0.4964,0.497,0.4972,0.4974,0.4974,0.4974
total,6,100,500,"tensor(10.2530, device='cuda:0')",0.3218,0.4378,0.4694,0.4844,0.489,0.4916,0.492,0.4922,0.4924,0.4926,0.4926,0.4926
total,12,100,1,"tensor(14.4234, device='cuda:0')",0.341,0.4676,0.5004,0.5218,0.5286,0.5332,0.5356,0.5368,0.5368,0.537,0.5372,0.5372
total,12,100,10,"tensor(19.0132, device='cuda:0')",0.4576,0.6486,0.7144,0.761,0.7792,0.7884,0.7946,0.7968,0.7982,0.7992,0.8,0.8
total,12,100,30,"tensor(14.5638, device='cuda:0')",0.3848,0.5466,0.5974,0.631,0.6426,0.6492,0.652,0.6542,0.6548,0.6552,0.6552,0.6552
total,12,100,50,"tensor(16.2652, device='cuda:0')",0.4316,0.6102,0.6658,0.7062,0.7198,0.727,0.7304,0.7316,0.7326,0.733,0.7336,0.734
total,12,100,60,"tensor(16.6718, device='cuda:0')",0.4482,0.6356,0.7012,0.742,0.7556,0.7636,0.769,0.771,0.7714,0.772,0.7722,0.7722
total,12,100,70,"tensor(14.8314, device='cuda:0')",0.404,0.5748,0.6246,0.6604,0.6734,0.6794,0.6826,0.683,0.684,0.6846,0.6848,0.6848
total,12,100,80,"tensor(15.2774, device='cuda:0')",0.4326,0.615,0.6688,0.706,0.721,0.728,0.7308,0.7318,0.7322,0.7324,0.7324,0.7324
total,12,100,90,"tensor(15.8226, device='cuda:0')",0.434,0.6146,0.6716,0.71,0.7246,0.7312,0.7348,0.7356,0.7366,0.7368,0.737,0.737
total,12,100,100,"tensor(14.4660, device='cuda:0')",0.4398,0.6192,0.6744,0.7104,0.722,0.7288,0.7324,0.7332,0.734,0.735,0.735,0.735
total,12,100,300,"tensor(10.8804, device='cuda:0')",0.3392,0.4758,0.5124,0.5372,0.547,0.5496,0.551,0.5514,0.5516,0.5518,0.5518,0.5518
total,12,100,400,"tensor(8.4946, device='cuda:0')",0.3004,0.4184,0.4514,0.4726,0.4804,0.4822,0.4832,0.4834,0.4838,0.4838,0.4838,0.4838
total,12,100,500,"tensor(8.2866, device='cuda:0')",0.2694,0.3668,0.3986,0.4176,0.425,0.4266,0.427,0.4278,0.4282,0.4282,0.4282,0.4282
total,2,500,1,"tensor(6.0910, device='cuda:0')",0.2172,0.2958,0.317,0.328,0.3322,0.3338,0.3344,0.3346,0.335,0.335,0.335,0.335,0.335,0.335,0.335,0.335,0.335,0.3352
total,2,500,10,"tensor(20.6756, device='cuda:0')",0.5406,0.7898,0.8694,0.9314,0.955,0.9678,0.9758,0.9838,0.986,0.9874,0.9892,0.9904,0.9912,0.992,0.9928,0.9946,0.9948,0.9948
total,2,500,30,"tensor(17.1986, device='cuda:0')",0.4672,0.6688,0.7322,0.7792,0.797,0.8106,0.8164,0.8208,0.8224,0.824,0.8246,0.8248,0.8258,0.8266,0.8268,0.828,0.8282,0.8286
total,2,500,50,"tensor(16.4884, device='cuda:0')",0.5202,0.7566,0.8288,0.8846,0.9066,0.9162,0.9216,0.9282,0.9298,0.9316,0.933,0.934,0.9342,0.9346,0.9348,0.9358,0.936,0.936
total,2,500,60,"tensor(20.8324, device='cuda:0')",0.5388,0.7866,0.8658,0.9264,0.9498,0.9632,0.9706,0.9784,0.9808,0.9824,0.984,0.9852,0.9858,0.9868,0.9876,0.9898,0.99,0.9904
total,2,500,70,"tensor(21.0326, device='cuda:0')",0.5364,0.7808,0.8598,0.921,0.9434,0.9566,0.9644,0.9722,0.9746,0.9756,0.9778,0.979,0.9794,0.9804,0.9812,0.9832,0.9832,0.9834
total,2,500,80,"tensor(13.2764, device='cuda:0')",0.4514,0.6496,0.713,0.7596,0.7772,0.7888,0.7946,0.7964,0.7986,0.7996,0.8008,0.8012,0.8026,0.8028,0.803,0.8038,0.8038,0.8038
total,2,500,90,"tensor(17.3602, device='cuda:0')",0.4794,0.6954,0.7616,0.8092,0.8302,0.8402,0.8458,0.8498,0.8514,0.8528,0.8538,0.855,0.8556,0.8558,0.856,0.8572,0.8572,0.8572
total,2,500,100,"tensor(21.0236, device='cuda:0')",0.5386,0.7858,0.8662,0.9282,0.9512,0.9648,0.9728,0.9804,0.9824,0.9838,0.9856,0.9866,0.9876,0.9886,0.9896,0.9918,0.9918,0.992
total,2,500,300,"tensor(14.6120, device='cuda:0')",0.4656,0.6634,0.7298,0.772,0.789,0.7982,0.8036,0.8066,0.8078,0.809,0.8104,0.8106,0.8112,0.8118,0.812,0.8126,0.8126,0.8126
total,2,500,400,"tensor(8.7640, device='cuda:0')",0.3868,0.5438,0.5924,0.622,0.6334,0.6386,0.643,0.6438,0.6444,0.6454,0.6456,0.6456,0.6456,0.6456,0.6458,0.6462,0.6462,0.6462
total,2,500,500,"tensor(6.9032, device='cuda:0')",0.3144,0.433,0.469,0.4906,0.4986,0.5028,0.5038,0.5044,0.505,0.505,0.5052,0.5052,0.5052,0.5052,0.5054,0.5054,0.5054,0.5054
total,6,500,1,"tensor(18.8684, device='cuda:0')",0.4596,0.6612,0.7268,0.7774,0.795,0.8084,0.8136,0.8174,0.819,0.8198,0.8206,0.8216,0.8224,0.8228,0.8236,0.8248,0.8248,0.8248
total,6,500,10,"tensor(20.6846, device='cuda:0')",0.5212,0.7556,0.833,0.8928,0.9144,0.9276,0.9346,0.9412,0.9438,0.9448,0.9458,0.947,0.948,0.9488,0.9492,0.9514,0.9516,0.9518
total,6,500,30,"tensor(17.4500, device='cuda:0')",0.4822,0.691,0.7556,0.8012,0.8182,0.827,0.8312,0.834,0.8348,0.8358,0.8368,0.8378,0.8384,0.8384,0.8386,0.8392,0.8396,0.8398
total,6,500,50,"tensor(17.3700, device='cuda:0')",0.5016,0.7192,0.7902,0.8396,0.8586,0.8702,0.8758,0.8794,0.881,0.8822,0.883,0.8836,0.8846,0.8848,0.8848,0.8858,0.886,0.8862
total,6,500,60,"tensor(19.6244, device='cuda:0')",0.528,0.7666,0.844,0.9014,0.9222,0.936,0.9438,0.9496,0.9514,0.9528,0.954,0.9556,0.9566,0.9566,0.9574,0.9592,0.9592,0.9594
total,6,500,70,"tensor(18.6598, device='cuda:0')",0.527,0.7668,0.8424,0.9016,0.9234,0.9362,0.9432,0.9492,0.9512,0.9528,0.954,0.9546,0.9556,0.9562,0.9564,0.9578,0.9582,0.9582
total,6,500,80,"tensor(17.7394, device='cuda:0')",0.4976,0.7224,0.795,0.8442,0.8646,0.8736,0.8812,0.885,0.8874,0.8886,0.8892,0.8902,0.8912,0.8914,0.8914,0.892,0.8922,0.8922
total,6,500,90,"tensor(17.6124, device='cuda:0')",0.5086,0.742,0.8216,0.8766,0.898,0.912,0.9186,0.925,0.9268,0.9296,0.9306,0.9312,0.9318,0.9326,0.933,0.9348,0.935,0.935
total,6,500,100,"tensor(17.1780, device='cuda:0')",0.4958,0.7168,0.7864,0.8386,0.858,0.8672,0.8746,0.8784,0.8804,0.882,0.8826,0.8838,0.8846,0.8848,0.8852,0.886,0.8864,0.8864
total,6,500,300,"tensor(9.4078, device='cuda:0')",0.3542,0.5056,0.5516,0.5812,0.5938,0.5988,0.602,0.6038,0.605,0.6056,0.6058,0.606,0.6062,0.6062,0.6062,0.6066,0.6066,0.6066
total,6,500,400,"tensor(9.1902, device='cuda:0')",0.3712,0.5172,0.5598,0.5918,0.6046,0.6118,0.615,0.6164,0.6182,0.6192,0.62,0.62,0.6202,0.6202,0.6202,0.6208,0.6208,0.6208
total,6,500,500,"tensor(10.2530, device='cuda:0')",0.3636,0.5054,0.547,0.5716,0.579,0.5838,0.5864,0.5884,0.5888,0.5894,0.5896,0.5898,0.59,0.59,0.5902,0.5906,0.5906,0.5906
total,12,500,1,"tensor(14.4234, device='cuda:0')",0.3478,0.479,0.5136,0.5364,0.5448,0.5494,0.5522,0.553,0.5536,0.5546,0.5552,0.5556,0.5558,0.5558,0.5558,0.5568,0.557,0.5572
total,12,500,10,"tensor(19.0132, device='cuda:0')",0.4814,0.6904,0.761,0.8144,0.8326,0.8454,0.851,0.8572,0.859,0.8604,0.8616,0.863,0.8632,0.8632,0.8642,0.8658,0.8658,0.8658
total,12,500,30,"tensor(14.5638, device='cuda:0')",0.4264,0.6156,0.6782,0.718,0.7364,0.7458,0.7514,0.7556,0.7572,0.7578,0.7592,0.7594,0.76,0.7608,0.7608,0.7616,0.7618,0.7618
total,12,500,50,"tensor(16.2652, device='cuda:0')",0.4794,0.6938,0.7606,0.8104,0.8286,0.8386,0.846,0.8498,0.852,0.8532,0.8546,0.8554,0.8558,0.8566,0.857,0.858,0.8582,0.8584
total,12,500,60,"tensor(16.6718, device='cuda:0')",0.4932,0.7142,0.7856,0.8396,0.8606,0.8732,0.881,0.8852,0.8864,0.8882,0.89,0.8904,0.8912,0.8912,0.8916,0.8928,0.893,0.8932
total,12,500,70,"tensor(14.8314, device='cuda:0')",0.4692,0.6768,0.7444,0.7926,0.8108,0.8216,0.8272,0.8302,0.8328,0.834,0.8348,0.8354,0.8358,0.8362,0.8364,0.8374,0.8376,0.8376
total,12,500,80,"tensor(15.2774, device='cuda:0')",0.4806,0.696,0.7638,0.8156,0.8336,0.8468,0.8544,0.8582,0.8602,0.8622,0.8634,0.8638,0.8644,0.8648,0.8652,0.866,0.8662,0.8662
total,12,500,90,"tensor(15.8226, device='cuda:0')",0.4874,0.7008,0.7694,0.8204,0.8382,0.8504,0.858,0.8612,0.8628,0.8648,0.8662,0.8666,0.8676,0.868,0.8682,0.8692,0.8692,0.8692
total,12,500,100,"tensor(14.4660, device='cuda:0')",0.4842,0.6952,0.7618,0.8086,0.8276,0.8394,0.8464,0.849,0.8512,0.8528,0.8538,0.8544,0.8546,0.8552,0.8554,0.856,0.8562,0.8562
total,12,500,300,"tensor(10.8804, device='cuda:0')",0.414,0.5928,0.6468,0.6874,0.703,0.7118,0.7158,0.718,0.7188,0.7194,0.7206,0.7206,0.7206,0.7206,0.7206,0.7214,0.7214,0.7216
total,12,500,400,"tensor(8.4946, device='cuda:0')",0.3628,0.5172,0.5666,0.6012,0.6148,0.6216,0.6258,0.628,0.6294,0.6304,0.6312,0.6318,0.6318,0.632,0.632,0.6322,0.6324,0.6324
total,12,500,500,"tensor(8.2866, device='cuda:0')",0.3448,0.4792,0.5212,0.5504,0.5644,0.5722,0.5754,0.5772,0.5778,0.5786,0.5792,0.58,0.5802,0.5802,0.5802,0.5808,0.5808,0.5808


==> plot-scripts/script/e2e_coco_zeroshot_old_.csv <==
dynamic,2,5,80,"tensor(20.8802, device='cuda:2')",0.0898,0.2346,0.329,0.4502,0.5248,0.5772,0.6184,0.6492,0.6752,0.7,0.7196,0.7348,0.75,0.7634,0.775,0.8892,0.915,0.9354,0.9474,0.9574,0.9658,0.9706,0.9786
dynamic,2,5,70,"tensor(20.5136, device='cuda:1')",0.0662,0.161,0.231,0.3378,0.4144,0.4726,0.5172,0.5486,0.5818,0.6142,0.6358,0.658,0.6756,0.6934,0.7116,0.8484,0.8832,0.909,0.9264,0.9382,0.9482,0.9554,0.9602
dynamic,2,5,10,"tensor(20.8332, device='cuda:1')",0.1578,0.3268,0.4254,0.5328,0.5922,0.6306,0.6606,0.684,0.7004,0.7154,0.7266,0.736,0.7444,0.752,0.7568,0.8044,0.8228,0.8332,0.8412,0.8454,0.8516,0.8566,0.8604
dynamic,2,5,30,"tensor(20.2578, device='cuda:2')",0.114,0.271,0.3622,0.4554,0.5096,0.5504,0.5802,0.5996,0.6172,0.6322,0.648,0.6598,0.6704,0.6812,0.6904,0.7686,0.7952,0.8138,0.8302,0.8416,0.8544,0.8648,0.8722
dynamic,6,5,10,"tensor(20.5376, device='cuda:1')",0.1184,0.2344,0.2968,0.3664,0.4146,0.453,0.4852,0.5112,0.5328,0.5516,0.5712,0.5864,0.6016,0.6122,0.6234,0.7186,0.7376,0.756,0.772,0.7834,0.7924,0.7996,0.8078
dynamic,2,5,60,"tensor(19.6252, device='cuda:0')",0.0596,0.2068,0.3292,0.4544,0.5314,0.5818,0.6216,0.6548,0.677,0.6974,0.7178,0.7306,0.7426,0.7536,0.7632,0.8492,0.8704,0.8834,0.8942,0.9012,0.908,0.9116,0.9168
dynamic,12,5,30,"tensor(18.3510, device='cuda:2')",0.0972,0.231,0.2934,0.3542,0.394,0.4274,0.4542,0.475,0.4902,0.5056,0.5186,0.5294,0.5388,0.5448,0.5518,0.6268,0.6556,0.6776,0.6952,0.7108,0.725,0.7354,0.7482
dynamic,6,5,30,"tensor(18.5466, device='cuda:2')",0.0572,0.152,0.2166,0.2802,0.32,0.3502,0.3794,0.3998,0.4202,0.4388,0.4552,0.467,0.4802,0.491,0.5032,0.6194,0.66,0.6946,0.7158,0.7334,0.7504,0.7692,0.7826
dynamic,12,5,10,"tensor(17.5556, device='cuda:1')",0.0648,0.1552,0.2076,0.2622,0.308,0.3396,0.3726,0.3986,0.4246,0.4436,0.4588,0.4758,0.4904,0.5036,0.514,0.6214,0.6598,0.6842,0.7042,0.716,0.7272,0.7368,0.7442
dynamic,2,5,50,"tensor(18.6232, device='cuda:3')",0.0506,0.1502,0.2268,0.3326,0.4024,0.4554,0.494,0.5274,0.5576,0.5802,0.6024,0.6228,0.6384,0.6546,0.6694,0.7868,0.8234,0.8434,0.8606,0.8728,0.879,0.8884,0.8928
dynamic,2,5,90,"tensor(19.3678, device='cuda:3')",0.0668,0.168,0.2412,0.325,0.3886,0.4346,0.4658,0.4966,0.5222,0.5478,0.5742,0.5892,0.6078,0.624,0.641,0.7728,0.8154,0.8406,0.8622,0.8804,0.8922,0.9034,0.9132
dynamic,6,5,80,"tensor(15.9638, device='cuda:2')",0.0452,0.105,0.1432,0.1882,0.2242,0.2502,0.27,0.2922,0.3094,0.3234,0.3342,0.3458,0.355,0.3634,0.372,0.4778,0.5214,0.5524,0.581,0.6034,0.6288,0.651,0.6704
dynamic,6,5,70,"tensor(15.7410, device='cuda:1')",0.0436,0.1134,0.1624,0.2176,0.2604,0.2876,0.3144,0.3344,0.3494,0.3632,0.3788,0.3914,0.4016,0.413,0.4218,0.5244,0.557,0.585,0.608,0.6284,0.6454,0.6596,0.6786
dynamic,6,5,100,"tensor(15.9530, device='cuda:0')",0.0474,0.1174,0.1648,0.219,0.257,0.2802,0.303,0.3232,0.3422,0.3578,0.3744,0.3874,0.4028,0.4138,0.424,0.5378,0.5786,0.6134,0.6414,0.6664,0.688,0.7068,0.7266
dynamic,12,5,70,"tensor(15.7550, device='cuda:1')",0.0576,0.1634,0.2136,0.2612,0.2906,0.309,0.3278,0.3418,0.3518,0.3616,0.3714,0.3802,0.3872,0.3944,0.4006,0.4752,0.5084,0.535,0.559,0.5788,0.6,0.6186,0.6334
dynamic,6,5,50,"tensor(17.4832, device='cuda:3')",0.046,0.1278,0.1886,0.2584,0.3112,0.3522,0.3828,0.4074,0.4274,0.4452,0.4616,0.4764,0.4888,0.5022,0.5146,0.6344,0.6688,0.6982,0.718,0.7366,0.7514,0.7658,0.7752
dynamic,6,5,60,"tensor(16.0610, device='cuda:0')",0.0468,0.115,0.1826,0.2542,0.299,0.331,0.351,0.369,0.3824,0.395,0.4074,0.4194,0.4288,0.4374,0.4478,0.5354,0.5696,0.5966,0.6218,0.6414,0.6566,0.6714,0.6868
dynamic,12,5,90,"tensor(16.7542, device='cuda:3')",0.0718,0.1692,0.2226,0.284,0.3144,0.3416,0.3634,0.3784,0.3942,0.407,0.4222,0.4356,0.4462,0.4582,0.4688,0.5784,0.6154,0.6452,0.6734,0.6988,0.7172,0.7344,0.7538
dynamic,12,5,80,"tensor(15.4426, device='cuda:2')",0.0388,0.0946,0.1382,0.1958,0.2258,0.256,0.2784,0.297,0.3124,0.3246,0.3392,0.3508,0.3628,0.373,0.384,0.4824,0.5206,0.5526,0.582,0.6024,0.6262,0.6438,0.6622
dynamic,2,5,100,"tensor(13.7894, device='cuda:0')",0.0252,0.0524,0.0746,0.1036,0.1234,0.1404,0.1564,0.1708,0.186,0.1982,0.2106,0.2194,0.232,0.2464,0.2572,0.3876,0.4412,0.4832,0.523,0.5578,0.585,0.6128,0.6372
dynamic,12,5,60,"tensor(13.9588, device='cuda:0')",0.0488,0.0984,0.1296,0.1714,0.1968,0.2136,0.2322,0.2494,0.2652,0.279,0.2892,0.2974,0.3082,0.3134,0.3222,0.4224,0.4512,0.4782,0.505,0.5256,0.5458,0.565,0.5836
dynamic,12,5,1,"tensor(9.7152, device='cuda:0')",0.0802,0.171,0.2308,0.2756,0.3044,0.3186,0.3278,0.3388,0.3436,0.3492,0.3532,0.3554,0.3584,0.3606,0.3626,0.3786,0.3842,0.3872,0.3898,0.3908,0.3918,0.3936,0.3956
dynamic,6,5,300,"tensor(11.2780, device='cuda:1')",0.0274,0.0844,0.119,0.1642,0.1874,0.2044,0.2184,0.2304,0.2384,0.2488,0.2578,0.2666,0.2748,0.2824,0.287,0.3668,0.4024,0.4318,0.453,0.4754,0.4924,0.5068,0.521
dynamic,6,5,400,"tensor(9.8278, device='cuda:2')",0.0212,0.0566,0.0828,0.1084,0.128,0.1438,0.1572,0.1696,0.18,0.1894,0.2006,0.21,0.217,0.2244,0.231,0.3148,0.3486,0.3768,0.3976,0.4214,0.4392,0.4566,0.4774
dynamic,6,5,90,"tensor(16.8964, device='cuda:3')",0.0762,0.1418,0.1828,0.2384,0.2772,0.3096,0.3358,0.3586,0.3774,0.3926,0.4068,0.4188,0.4324,0.4444,0.4538,0.5542,0.5874,0.6222,0.645,0.6692,0.6898,0.7094,0.7244
dynamic,2,5,400,"tensor(5.6950, device='cuda:2')",0.0048,0.0172,0.0282,0.0418,0.0568,0.071,0.0828,0.0938,0.1046,0.1134,0.124,0.1312,0.141,0.1484,0.1534,0.2268,0.2598,0.2836,0.3098,0.3344,0.352,0.3694,0.3806
dynamic,12,5,50,"tensor(12.8278, device='cuda:3')",0.0482,0.1084,0.1462,0.1872,0.2114,0.2324,0.2482,0.2628,0.2764,0.2868,0.2968,0.3058,0.314,0.3216,0.3272,0.4058,0.4366,0.4648,0.485,0.5036,0.5206,0.5342,0.548
dynamic,2,5,300,"tensor(5.0142, device='cuda:1')",0.0246,0.0602,0.0778,0.1002,0.114,0.1214,0.1278,0.1356,0.1414,0.1472,0.1536,0.1572,0.1612,0.1644,0.1688,0.2092,0.2212,0.231,0.24,0.2472,0.254,0.262,0.2682
dynamic,6,5,1,"tensor(7.6134, device='cuda:0')",0.0802,0.1468,0.1856,0.2194,0.2334,0.2394,0.243,0.2442,0.2456,0.2472,0.2478,0.2486,0.2496,0.2506,0.2514,0.2682,0.2726,0.2752,0.2774,0.28,0.2844,0.2888,0.295
dynamic,2,5,500,"tensor(5.6656, device='cuda:3')",0.0104,0.0176,0.0236,0.038,0.0468,0.0572,0.0666,0.0746,0.086,0.0932,0.0996,0.1062,0.1122,0.1182,0.123,0.2028,0.2364,0.268,0.2944,0.321,0.34,0.356,0.3708
dynamic,2,5,1,"tensor(1.1546, device='cuda:0')",0.0052,0.0076,0.0088,0.0092,0.0108,0.0182,0.023,0.029,0.0338,0.037,0.042,0.046,0.05,0.0524,0.057,0.1072,0.1386,0.1654,0.1962,0.2204,0.2482,0.2738,0.3002
dynamic,6,5,500,"tensor(6.9718, device='cuda:3')",0.0116,0.0316,0.0474,0.065,0.0772,0.0838,0.089,0.096,0.102,0.108,0.1132,0.1172,0.1216,0.126,0.1322,0.1978,0.229,0.256,0.285,0.3092,0.3276,0.3488,0.3664
dynamic,12,5,100,"tensor(14.9948, device='cuda:0')",0.0432,0.1284,0.1744,0.2288,0.2666,0.299,0.321,0.3382,0.3564,0.374,0.3868,0.3952,0.4086,0.4208,0.4298,0.5284,0.5606,0.5886,0.613,0.6308,0.6454,0.6604,0.67
dynamic,12,5,300,"tensor(13.4480, device='cuda:1')",0.0378,0.109,0.1528,0.2044,0.2372,0.2616,0.2814,0.3,0.3158,0.3296,0.338,0.346,0.3552,0.3658,0.3726,0.465,0.5004,0.5242,0.5496,0.5688,0.5896,0.6056,0.623
dynamic,12,5,400,"tensor(9.7382, device='cuda:2')",0.0248,0.0496,0.0712,0.0962,0.1118,0.1242,0.1346,0.1438,0.1516,0.1584,0.166,0.1722,0.1808,0.1872,0.1938,0.284,0.3228,0.3586,0.388,0.4146,0.438,0.4638,0.483
dynamic,12,5,500,"tensor(8.7098, device='cuda:3')",0.0224,0.062,0.085,0.1152,0.1356,0.1518,0.164,0.1774,0.1856,0.1966,0.2034,0.21,0.2152,0.2226,0.2284,0.2906,0.32,0.3424,0.364,0.38,0.3948,0.409,0.4238
total,2,5,80,"tensor(20.8802, device='cuda:2')",0.1904,0.2346
total,2,5,70,"tensor(20.5136, device='cuda:1')",0.1348,0.161
total,2,5,10,"tensor(20.8332, device='cuda:1')",0.2628,0.3268
total,6,5,10,"tensor(20.5376, device='cuda:1')",0.196,0.2344
total,2,5,30,"tensor(20.2578, device='cuda:2')",0.2228,0.271
total,2,5,60,"tensor(19.6252, device='cuda:0')",0.1728,0.2068
total,12,5,30,"tensor(18.3510, device='cuda:2')",0.1892,0.231
total,6,5,30,"tensor(18.5466, device='cuda:2')",0.1282,0.152
total,12,5,10,"tensor(17.5556, device='cuda:1')",0.1352,0.1552
total,2,5,50,"tensor(18.6232, device='cuda:3')",0.1296,0.1502
total,2,5,90,"tensor(19.3678, device='cuda:3')",0.145,0.168
total,2,10,10,"tensor(20.8332, device='cuda:1')",0.3046,0.4084,0.4254
total,6,5,80,"tensor(15.9638, device='cuda:2')",0.091,0.105
total,6,5,70,"tensor(15.7410, device='cuda:1')",0.0936,0.1134
total,6,5,100,"tensor(15.9530, device='cuda:0')",0.0964,0.1174
total,2,10,30,"tensor(20.2578, device='cuda:2')",0.2686,0.3492,0.3622
total,12,5,70,"tensor(15.7550, device='cuda:1')",0.138,0.1634
total,6,5,50,"tensor(17.4832, device='cuda:3')",0.1044,0.1278
total,6,5,60,"tensor(16.0610, device='cuda:0')",0.0944,0.115
total,2,10,50,"tensor(18.6232, device='cuda:3')",0.181,0.2224,0.2268
total,2,10,60,"tensor(19.6252, device='cuda:0')",0.2432,0.3202,0.3292
total,2,10,70,"tensor(20.5136, device='cuda:1')",0.1766,0.2238,0.231
total,12,5,90,"tensor(16.7542, device='cuda:3')",0.1364,0.1692
total,2,10,80,"tensor(20.8802, device='cuda:2')",0.2424,0.3188,0.329
total,2,10,90,"tensor(19.3678, device='cuda:3')",0.1896,0.2356,0.2412
total,2,5,100,"tensor(13.7894, device='cuda:0')",0.0464,0.0524
total,12,5,80,"tensor(15.4426, device='cuda:2')",0.0792,0.0946
total,12,5,60,"tensor(13.9588, device='cuda:0')",0.0846,0.0984
total,12,5,1,"tensor(9.7152, device='cuda:0')",0.1436,0.171
total,6,5,300,"tensor(11.2780, device='cuda:1')",0.0732,0.0844
total,6,5,400,"tensor(9.8278, device='cuda:2')",0.0454,0.0566
total,6,10,10,"tensor(20.5376, device='cuda:1')",0.2236,0.287,0.2968
total,6,5,90,"tensor(16.8964, device='cuda:3')",0.115,0.1418
total,6,10,30,"tensor(18.5466, device='cuda:2')",0.1674,0.2124,0.2166
total,6,10,50,"tensor(17.4832, device='cuda:3')",0.141,0.182,0.1886
total,6,10,70,"tensor(15.7410, device='cuda:1')",0.1222,0.157,0.1624
total,6,10,80,"tensor(15.9638, device='cuda:2')",0.1128,0.1406,0.1432
total,6,10,60,"tensor(16.0610, device='cuda:0')",0.1372,0.1796,0.1826
total,2,5,400,"tensor(5.6950, device='cuda:2')",0.0142,0.0172
total,6,10,100,"tensor(15.9530, device='cuda:0')",0.1256,0.1598,0.1648
total,12,5,50,"tensor(12.8278, device='cuda:3')",0.0916,0.1084
total,6,10,90,"tensor(16.8964, device='cuda:3')",0.1424,0.1776,0.1828
total,6,10,300,"tensor(11.2780, device='cuda:1')",0.0952,0.1168,0.119
total,6,10,400,"tensor(9.8278, device='cuda:2')",0.064,0.0812,0.0828
total,2,5,300,"tensor(5.0142, device='cuda:1')",0.0496,0.0602
total,12,10,10,"tensor(17.5556, device='cuda:1')",0.1634,0.2034,0.2076
total,6,5,1,"tensor(7.6134, device='cuda:0')",0.1226,0.1468
total,12,10,1,"tensor(9.7152, device='cuda:0')",0.1748,0.2226,0.2308
total,12,10,30,"tensor(18.3510, device='cuda:2')",0.217,0.2834,0.2934
total,12,10,50,"tensor(12.8278, device='cuda:3')",0.114,0.142,0.1462
total,12,10,60,"tensor(13.9588, device='cuda:0')",0.1058,0.1274,0.1296
total,12,10,70,"tensor(15.7550, device='cuda:1')",0.165,0.2074,0.2136
total,12,10,80,"tensor(15.4426, device='cuda:2')",0.106,0.1342,0.1382
total,12,10,90,"tensor(16.7542, device='cuda:3')",0.1618,0.213,0.2226
total,2,5,500,"tensor(5.6656, device='cuda:3')",0.0168,0.0176
total,2,20,10,"tensor(20.8332, device='cuda:1')",0.3468,0.4786,0.5148,0.5328
total,2,20,50,"tensor(18.6232, device='cuda:3')",0.237,0.3102,0.326,0.3326
total,2,20,30,"tensor(20.2578, device='cuda:2')",0.309,0.4142,0.443,0.4554
total,2,20,60,"tensor(19.6252, device='cuda:0')",0.3032,0.4152,0.4418,0.4544
total,2,20,80,"tensor(20.8802, device='cuda:2')",0.3028,0.411,0.44,0.4502
total,2,20,70,"tensor(20.5136, device='cuda:1')",0.2392,0.311,0.3308,0.3378
total,2,20,90,"tensor(19.3678, device='cuda:3')",0.2316,0.3034,0.3196,0.325
total,2,20,300,"tensor(5.0142, device='cuda:1')",0.0728,0.093,0.0978,0.1002
total,2,5,1,"tensor(1.1546, device='cuda:0')",0.0074,0.0076
total,2,20,100,"tensor(13.7894, device='cuda:0')",0.0818,0.0992,0.1026,0.1036
total,2,20,400,"tensor(5.6950, device='cuda:2')",0.0312,0.0396,0.0414,0.0418
total,6,20,10,"tensor(20.5376, device='cuda:1')",0.253,0.3348,0.3568,0.3664
total,6,5,500,"tensor(6.9718, device='cuda:3')",0.0276,0.0316
total,6,20,1,"tensor(7.6134, device='cuda:0')",0.1508,0.1998,0.2142,0.2194
total,6,20,30,"tensor(18.5466, device='cuda:2')",0.1954,0.2614,0.2752,0.2802
total,2,20,500,"tensor(5.6656, device='cuda:3')",0.032,0.0374,0.038,0.038
total,6,20,50,"tensor(17.4832, device='cuda:3')",0.1804,0.2418,0.254,0.2584
total,6,20,60,"tensor(16.0610, device='cuda:0')",0.1768,0.238,0.2506,0.2542
total,6,20,70,"tensor(15.7410, device='cuda:1')",0.1518,0.2018,0.2128,0.2176
total,6,20,90,"tensor(16.8964, device='cuda:3')",0.1752,0.2222,0.2346,0.2384
total,6,20,80,"tensor(15.9638, device='cuda:2')",0.1386,0.1786,0.1858,0.1882
total,6,20,100,"tensor(15.9530, device='cuda:0')",0.1512,0.2062,0.2158,0.219
total,6,20,400,"tensor(9.8278, device='cuda:2')",0.0808,0.1036,0.1074,0.1084
total,6,20,500,"tensor(6.9718, device='cuda:3')",0.052,0.0626,0.065,0.065
total,6,20,300,"tensor(11.2780, device='cuda:1')",0.1212,0.1562,0.1612,0.1642
total,12,20,1,"tensor(9.7152, device='cuda:0')",0.1922,0.2554,0.271,0.2756
total,12,20,30,"tensor(18.3510, device='cuda:2')",0.2472,0.3262,0.3462,0.3542
total,12,20,10,"tensor(17.5556, device='cuda:1')",0.1876,0.2462,0.2576,0.2622
total,12,20,50,"tensor(12.8278, device='cuda:3')",0.1372,0.1778,0.1842,0.1872
total,12,20,60,"tensor(13.9588, device='cuda:0')",0.1278,0.164,0.1696,0.1714
total,12,20,70,"tensor(15.7550, device='cuda:1')",0.188,0.2438,0.2568,0.2612
total,12,20,80,"tensor(15.4426, device='cuda:2')",0.1402,0.1814,0.1926,0.1958
total,12,20,90,"tensor(16.7542, device='cuda:3')",0.1854,0.2578,0.278,0.284
total,2,50,30,"tensor(20.2578, device='cuda:2')",0.3556,0.4922,0.5336,0.5642,0.575,0.5796,0.5802
total,2,50,60,"tensor(19.6252, device='cuda:0')",0.3698,0.5204,0.5694,0.6034,0.6162,0.6206,0.6216
total,2,50,70,"tensor(20.5136, device='cuda:1')",0.3198,0.4406,0.4814,0.5054,0.513,0.5164,0.5172
total,2,50,1,"tensor(1.1546, device='cuda:0')",0.0196,0.0226,0.023,0.023,0.023,0.023,0.023
total,2,50,10,"tensor(20.8332, device='cuda:1')",0.3844,0.5506,0.5986,0.6378,0.6528,0.6586,0.6606
total,2,50,80,"tensor(20.8802, device='cuda:2')",0.3666,0.5212,0.5686,0.603,0.6132,0.6178,0.6184
total,2,50,50,"tensor(18.6232, device='cuda:3')",0.3138,0.4294,0.462,0.4844,0.4912,0.4936,0.494
total,2,50,100,"tensor(13.7894, device='cuda:0')",0.1146,0.1444,0.1526,0.1554,0.156,0.1564,0.1564
total,2,50,90,"tensor(19.3678, device='cuda:3')",0.2942,0.4016,0.4354,0.4568,0.4628,0.4648,0.4658
total,2,50,300,"tensor(5.0142, device='cuda:1')",0.0876,0.1136,0.1216,0.1254,0.1272,0.1278,0.1278
total,6,50,1,"tensor(7.6134, device='cuda:0')",0.1556,0.2086,0.2266,0.2378,0.2424,0.243,0.243
total,6,50,10,"tensor(20.5376, device='cuda:1')",0.3072,0.4162,0.4524,0.4732,0.4808,0.4844,0.4852
total,2,50,500,"tensor(5.6656, device='cuda:3')",0.0512,0.0632,0.0654,0.0666,0.0666,0.0666,0.0666
total,2,50,400,"tensor(5.6950, device='cuda:2')",0.0572,0.076,0.0798,0.0828,0.0828,0.0828,0.0828
total,6,50,30,"tensor(18.5466, device='cuda:2')",0.2394,0.33,0.3588,0.3728,0.3786,0.3794,0.3794
total,6,50,50,"tensor(17.4832, device='cuda:3')",0.2424,0.333,0.3594,0.3768,0.3812,0.3828,0.3828
total,6,50,60,"tensor(16.0610, device='cuda:0')",0.2204,0.3078,0.3318,0.3466,0.3508,0.351,0.351
total,6,50,70,"tensor(15.7410, device='cuda:1')",0.205,0.2742,0.298,0.3104,0.3132,0.3142,0.3144
total,6,50,80,"tensor(15.9638, device='cuda:2')",0.1888,0.2462,0.2614,0.267,0.269,0.27,0.27
total,6,50,100,"tensor(15.9530, device='cuda:0')",0.1988,0.273,0.2898,0.3002,0.3026,0.303,0.303
total,6,50,90,"tensor(16.8964, device='cuda:3')",0.2212,0.2974,0.3192,0.3334,0.3356,0.3358,0.3358
total,6,50,300,"tensor(11.2780, device='cuda:1')",0.1506,0.1996,0.2114,0.2164,0.218,0.2184,0.2184
total,6,50,400,"tensor(9.8278, device='cuda:2')",0.1092,0.1464,0.1534,0.1564,0.1568,0.157,0.1572
total,6,50,500,"tensor(6.9718, device='cuda:3')",0.0662,0.0854,0.0874,0.089,0.089,0.089,0.089
total,12,50,1,"tensor(9.7152, device='cuda:0')",0.2142,0.2906,0.3106,0.3232,0.3268,0.3276,0.3278
total,12,50,50,"tensor(12.8278, device='cuda:3')",0.166,0.2244,0.2388,0.2466,0.248,0.2482,0.2482
total,12,50,30,"tensor(18.3510, device='cuda:2')",0.2916,0.3954,0.4264,0.445,0.4512,0.4528,0.4542
total,12,50,10,"tensor(17.5556, device='cuda:1')",0.2406,0.3272,0.3534,0.3672,0.3714,0.3724,0.3726
total,12,50,60,"tensor(13.9588, device='cuda:0')",0.1596,0.2112,0.2238,0.231,0.2322,0.2322,0.2322
total,12,50,90,"tensor(16.7542, device='cuda:3')",0.2164,0.3116,0.3372,0.3554,0.3594,0.3628,0.3634
total,12,50,70,"tensor(15.7550, device='cuda:1')",0.2148,0.2898,0.3104,0.3238,0.3268,0.3278,0.3278
total,12,50,80,"tensor(15.4426, device='cuda:2')",0.182,0.249,0.2676,0.2756,0.2784,0.2784,0.2784
total,2,100,1,"tensor(1.1546, device='cuda:0')",0.0348,0.043,0.0452,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046,0.046
total,2,100,30,"tensor(20.2578, device='cuda:2')",0.3814,0.5344,0.5848,0.6258,0.6428,0.6514,0.6572,0.6584,0.6596,0.6598,0.6598,0.6598
total,2,100,50,"tensor(18.6232, device='cuda:3')",0.369,0.5152,0.5628,0.5994,0.61,0.6162,0.6194,0.6212,0.622,0.6228,0.6228,0.6228
total,2,100,100,"tensor(13.7894, device='cuda:0')",0.1526,0.196,0.2094,0.216,0.2184,0.2192,0.2192,0.2194,0.2194,0.2194,0.2194,0.2194
total,2,100,60,"tensor(19.6252, device='cuda:0')",0.403,0.5828,0.6416,0.6906,0.7084,0.7176,0.7242,0.7266,0.729,0.73,0.7306,0.7306
total,2,100,10,"tensor(20.8332, device='cuda:1')",0.4032,0.5828,0.637,0.689,0.708,0.7178,0.7262,0.7304,0.733,0.7344,0.7354,0.736
total,2,100,90,"tensor(19.3678, device='cuda:3')",0.3504,0.4858,0.531,0.5648,0.577,0.582,0.5846,0.5874,0.5886,0.5892,0.5892,0.5892
total,6,100,10,"tensor(20.5376, device='cuda:1')",0.3426,0.481,0.5316,0.5618,0.5722,0.5796,0.5822,0.5842,0.5852,0.5864,0.5864,0.5864
total,2,100,400,"tensor(5.6950, device='cuda:2')",0.0844,0.1186,0.1252,0.129,0.1308,0.1312,0.1312,0.1312,0.1312,0.1312,0.1312,0.1312
total,2,100,300,"tensor(5.0142, device='cuda:1')",0.1034,0.1374,0.1474,0.1532,0.1556,0.1562,0.1572,0.1572,0.1572,0.1572,0.1572,0.1572
total,6,100,80,"tensor(15.9638, device='cuda:2')",0.2286,0.308,0.3282,0.339,0.343,0.3444,0.3454,0.3458,0.3458,0.3458,0.3458,0.3458
total,6,100,1,"tensor(7.6134, device='cuda:0')",0.1574,0.2114,0.229,0.2412,0.2462,0.2482,0.2486,0.2486,0.2486,0.2486,0.2486,0.2486
total,6,100,30,"tensor(18.5466, device='cuda:2')",0.2806,0.391,0.427,0.4494,0.459,0.4642,0.4652,0.4664,0.467,0.467,0.467,0.467
total,6,100,70,"tensor(15.7410, device='cuda:1')",0.2366,0.3294,0.3618,0.381,0.387,0.3896,0.3906,0.391,0.3912,0.3914,0.3914,0.3914
total,2,100,500,"tensor(5.6656, device='cuda:3')",0.0754,0.0962,0.1028,0.106,0.1062,0.1062,0.1062,0.1062,0.1062,0.1062,0.1062,0.1062
total,2,100,80,"tensor(20.8802, device='cuda:2')",0.4112,0.5942,0.6512,0.7008,0.717,0.7252,0.7292,0.7324,0.7332,0.7342,0.7348,0.7348
total,2,100,70,"tensor(20.5136, device='cuda:1')",0.3804,0.5372,0.5862,0.6278,0.6418,0.6496,0.6534,0.6558,0.6568,0.658,0.658,0.658
total,6,100,60,"tensor(16.0610, device='cuda:0')",0.2498,0.355,0.3874,0.408,0.4158,0.4186,0.4188,0.4194,0.4194,0.4194,0.4194,0.4194
total,6,100,90,"tensor(16.8964, device='cuda:3')",0.2556,0.36,0.3868,0.4098,0.416,0.4182,0.4186,0.4188,0.4188,0.4188,0.4188,0.4188
total,6,100,50,"tensor(17.4832, device='cuda:3')",0.2862,0.4004,0.4384,0.4628,0.4714,0.4746,0.4756,0.4762,0.4764,0.4764,0.4764,0.4764
total,6,100,300,"tensor(11.2780, device='cuda:1')",0.1792,0.2388,0.2538,0.262,0.2654,0.2664,0.2666,0.2666,0.2666,0.2666,0.2666,0.2666
total,6,100,100,"tensor(15.9530, device='cuda:0')",0.2474,0.3376,0.3632,0.3782,0.3852,0.3864,0.3872,0.3874,0.3874,0.3874,0.3874,0.3874
total,6,100,500,"tensor(6.9718, device='cuda:3')",0.082,0.1112,0.1142,0.1168,0.1172,0.1172,0.1172,0.1172,0.1172,0.1172,0.1172,0.1172
total,6,100,400,"tensor(9.8278, device='cuda:2')",0.1368,0.1892,0.2022,0.2086,0.2094,0.2096,0.2096,0.2098,0.2098,0.2098,0.2098,0.21
total,12,100,1,"tensor(9.7152, device='cuda:0')",0.2262,0.308,0.329,0.3444,0.3514,0.354,0.3548,0.3552,0.3554,0.3554,0.3554,0.3554
total,12,100,50,"tensor(12.8278, device='cuda:3')",0.1944,0.269,0.2884,0.2998,0.3038,0.3054,0.3056,0.3056,0.3056,0.3056,0.3058,0.3058
total,12,100,30,"tensor(18.3510, device='cuda:2')",0.3208,0.446,0.483,0.509,0.5204,0.5246,0.5262,0.5276,0.529,0.5294,0.5294,0.5294
total,12,100,10,"tensor(17.5556, device='cuda:1')",0.2854,0.3982,0.4332,0.4588,0.468,0.4718,0.4736,0.4744,0.4756,0.4758,0.4758,0.4758
total,12,100,60,"tensor(13.9588, device='cuda:0')",0.1922,0.2604,0.2794,0.2926,0.2956,0.2972,0.2972,0.2974,0.2974,0.2974,0.2974,0.2974
total,12,100,80,"tensor(15.4426, device='cuda:2')",0.217,0.302,0.3272,0.3442,0.3486,0.3506,0.3506,0.3506,0.3508,0.3508,0.3508,0.3508
total,12,100,70,"tensor(15.7550, device='cuda:1')",0.2398,0.325,0.3518,0.3684,0.3756,0.3784,0.3792,0.3802,0.3802,0.3802,0.3802,0.3802
total,12,100,90,"tensor(16.7542, device='cuda:3')",0.2502,0.3616,0.3938,0.4192,0.4266,0.4302,0.4328,0.4342,0.4352,0.4356,0.4356,0.4356
total,2,500,10,"tensor(20.8332, device='cuda:1')",0.4324,0.6266,0.6968,0.7568,0.78,0.7972,0.8074,0.8148,0.8202,0.8218,0.8246,0.826,0.828,0.828,0.8288,0.833,0.8332,0.8332
total,2,500,400,"tensor(5.6950, device='cuda:2')",0.162,0.237,0.2612,0.2734,0.2782,0.2814,0.2824,0.2824,0.283,0.2834,0.2834,0.2834,0.2834,0.2834,0.2834,0.2834,0.2834,0.2836
total,2,500,300,"tensor(5.0142, device='cuda:1')",0.1376,0.1912,0.2054,0.2194,0.2244,0.2278,0.2288,0.2294,0.23,0.2304,0.2304,0.2306,0.2306,0.2306,0.2306,0.2306,0.2308,0.231
total,2,500,80,"tensor(20.8802, device='cuda:2')",0.4784,0.7014,0.7816,0.846,0.8796,0.895,0.907,0.9154,0.9228,0.9258,0.9276,0.9296,0.9306,0.9316,0.9324,0.9354,0.9354,0.9354
total,2,500,30,"tensor(20.2578, device='cuda:2')",0.4318,0.6226,0.6896,0.745,0.7694,0.783,0.7934,0.8,0.8044,0.8062,0.8078,0.8084,0.8092,0.8104,0.8116,0.8138,0.8138,0.8138
total,6,500,80,"tensor(15.9638, device='cuda:2')",0.3246,0.4526,0.4944,0.5262,0.5376,0.5434,0.5478,0.5492,0.5496,0.5504,0.5512,0.5514,0.552,0.552,0.5522,0.5524,0.5524,0.5524
total,2,500,60,"tensor(19.6252, device='cuda:0')",0.4514,0.6634,0.7406,0.804,0.831,0.8466,0.8568,0.8642,0.8708,0.8734,0.8758,0.8772,0.879,0.88,0.8808,0.8834,0.8834,0.8834
total,2,500,50,"tensor(18.6232, device='cuda:3')",0.4426,0.6442,0.713,0.7706,0.7974,0.8116,0.8206,0.828,0.8332,0.8356,0.8378,0.8388,0.8398,0.841,0.8414,0.8434,0.8434,0.8434
total,6,500,1,"tensor(7.6134, device='cuda:0')",0.1704,0.2284,0.2478,0.262,0.2694,0.2726,0.2742,0.2748,0.2748,0.2748,0.275,0.275,0.275,0.275,0.275,0.275,0.275,0.2752
total,2,500,1,"tensor(1.1546, device='cuda:0')",0.1092,0.1466,0.155,0.1612,0.1634,0.1644,0.1648,0.1648,0.165,0.165,0.165,0.165,0.165,0.1652,0.1652,0.1652,0.1652,0.1654
total,6,500,90,"tensor(16.8964, device='cuda:3')",0.3458,0.4966,0.5452,0.584,0.6024,0.6106,0.6156,0.6174,0.6194,0.62,0.621,0.6212,0.6216,0.6216,0.622,0.6222,0.6222,0.6222
total,6,500,10,"tensor(20.5376, device='cuda:1')",0.411,0.5866,0.6496,0.7002,0.719,0.7298,0.7396,0.746,0.7486,0.7498,0.7516,0.753,0.7538,0.7544,0.7544,0.756,0.756,0.756
total,6,500,60,"tensor(16.0610, device='cuda:0')",0.332,0.4728,0.5232,0.5586,0.577,0.5854,0.5898,0.5912,0.593,0.5938,0.5944,0.5946,0.5954,0.5956,0.5958,0.5966,0.5966,0.5966
total,2,500,100,"tensor(13.7894, device='cuda:0')",0.2858,0.394,0.4324,0.46,0.4688,0.475,0.4786,0.4802,0.4812,0.4814,0.4822,0.4824,0.4826,0.4828,0.483,0.4832,0.4832,0.4832
total,2,500,70,"tensor(20.5136, device='cuda:1')",0.469,0.6868,0.7614,0.8254,0.8566,0.8728,0.884,0.8916,0.8966,0.9002,0.9024,0.9042,0.9056,0.9064,0.9068,0.909,0.909,0.909
total,6,500,300,"tensor(11.2780, device='cuda:1')",0.254,0.3566,0.3888,0.412,0.4222,0.4272,0.4292,0.4302,0.4306,0.4312,0.4312,0.4312,0.4314,0.4316,0.4316,0.4318,0.4318,0.4318
total,6,500,70,"tensor(15.7410, device='cuda:1')",0.3234,0.4636,0.5124,0.5498,0.5646,0.575,0.5786,0.5808,0.582,0.5828,0.5836,0.5836,0.5844,0.5846,0.5846,0.585,0.585,0.585
total,12,500,10,"tensor(17.5556, device='cuda:1')",0.3768,0.5358,0.5916,0.6384,0.6562,0.6644,0.6724,0.6762,0.6786,0.6798,0.681,0.6818,0.6826,0.6832,0.6832,0.684,0.684,0.6842
total,6,500,100,"tensor(15.9530, device='cuda:0')",0.3406,0.4936,0.5442,0.581,0.5938,0.6032,0.6078,0.6102,0.611,0.6122,0.613,0.6132,0.6134,0.6134,0.6134,0.6134,0.6134,0.6134
total,6,500,400,"tensor(9.8278, device='cuda:2')",0.2222,0.3158,0.3442,0.363,0.3706,0.374,0.375,0.3758,0.3762,0.3762,0.3764,0.3766,0.3766,0.3766,0.3766,0.3766,0.3766,0.3768
total,6,500,500,"tensor(6.9718, device='cuda:3')",0.159,0.222,0.2412,0.2498,0.2532,0.2548,0.255,0.2556,0.2556,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256,0.256
total,6,500,30,"tensor(18.5466, device='cuda:2')",0.3714,0.541,0.601,0.6444,0.6644,0.6762,0.682,0.6872,0.69,0.691,0.6916,0.6924,0.6934,0.6936,0.694,0.6946,0.6946,0.6946
total,2,500,90,"tensor(19.3678, device='cuda:3')",0.4362,0.6384,0.707,0.768,0.7948,0.8112,0.8194,0.825,0.829,0.8324,0.8344,0.8362,0.8378,0.8384,0.8388,0.8406,0.8406,0.8406
total,12,500,30,"tensor(18.3510, device='cuda:2')",0.3776,0.5384,0.5902,0.6322,0.648,0.659,0.666,0.6696,0.6716,0.673,0.6732,0.6742,0.675,0.6758,0.6762,0.6774,0.6774,0.6776
total,12,500,1,"tensor(9.7152, device='cuda:0')",0.2388,0.3252,0.3516,0.3696,0.3792,0.383,0.3844,0.3848,0.3856,0.3856,0.3862,0.3864,0.3864,0.3866,0.3866,0.387,0.387,0.3872
total,6,500,50,"tensor(17.4832, device='cuda:3')",0.3822,0.5444,0.6022,0.6466,0.6678,0.68,0.6862,0.69,0.6926,0.694,0.6952,0.696,0.6968,0.6972,0.6978,0.6982,0.6982,0.6982
total,2,500,500,"tensor(5.6656, device='cuda:3')",0.167,0.2278,0.243,0.257,0.2624,0.2652,0.2668,0.2672,0.2672,0.2676,0.2678,0.2678,0.2678,0.2678,0.2678,0.2678,0.2678,0.268
total,12,500,50,"tensor(12.8278, device='cuda:3')",0.277,0.383,0.4166,0.4432,0.4534,0.4588,0.4604,0.4624,0.4628,0.4638,0.4642,0.4642,0.4642,0.4642,0.4646,0.4646,0.4646,0.4648
total,12,5,100,"tensor(14.9948, device='cuda:0')",0.1144,0.1284
total,12,5,300,"tensor(13.4480, device='cuda:1')",0.0928,0.109
total,12,500,60,"tensor(13.9588, device='cuda:0')",0.2762,0.3866,0.4234,0.4514,0.4656,0.4708,0.4736,0.475,0.4756,0.4764,0.4768,0.477,0.4774,0.4774,0.4774,0.478,0.4782,0.4782
total,12,500,70,"tensor(15.7550, device='cuda:1')",0.3124,0.4308,0.474,0.5066,0.5196,0.5252,0.53,0.5318,0.5328,0.5334,0.5336,0.534,0.534,0.5344,0.5348,0.535,0.535,0.535
total,12,5,400,"tensor(9.7382, device='cuda:2')",0.0434,0.0496
total,12,500,80,"tensor(15.4426, device='cuda:2')",0.3116,0.4432,0.487,0.522,0.535,0.5428,0.5472,0.5488,0.5502,0.5508,0.551,0.5516,0.552,0.5524,0.5524,0.5526,0.5526,0.5526
total,12,500,90,"tensor(16.7542, device='cuda:3')",0.3466,0.5038,0.5598,0.6012,0.6194,0.63,0.6344,0.6376,0.6406,0.6424,0.643,0.6434,0.644,0.6446,0.6448,0.6452,0.6452,0.6452
total,12,5,500,"tensor(8.7098, device='cuda:3')",0.055,0.062


==> plot-scripts/script/test_coco_zeroshot_lora.csv <==
vison_layer,R1,R5,R10
32,0.4886,0.7414,0.8272
vison_layer,R1,R5,R10
1,0.0004,0.0038,0.0084
vison_layer,R1,R5,R10
2,0.0014,0.0052,0.0088
vison_layer,R1,R5,R10
3,0.0012,0.0046,0.0102
vison_layer,R1,R5,R10
4,0.001,0.0064,0.012
vison_layer,R1,R5,R10
5,0.0012,0.006,0.014
vison_layer,R1,R5,R10
6,0.0008,0.0078,0.018
vison_layer,R1,R5,R10
7,0.003,0.0114,0.0226
vison_layer,R1,R5,R10
8,0.0014,0.011,0.0224
vison_layer,R1,R5,R10
9,0.0032,0.0132,0.0258
vison_layer,R1,R5,R10
10,0.0042,0.018,0.0298
vison_layer,R1,R5,R10
11,0.006,0.0208,0.035
vison_layer,R1,R5,R10
12,0.0056,0.019,0.033
vison_layer,R1,R5,R10
13,0.0062,0.0196,0.0336
vison_layer,R1,R5,R10
14,0.0068,0.0258,0.0416
vison_layer,R1,R5,R10
13,0.0062,0.0196,0.0336
vison_layer,R1,R5,R10
15,0.008,0.032,0.056
vison_layer,R1,R5,R10
14,0.0068,0.0258,0.0416
vison_layer,R1,R5,R10
16,0.0142,0.0534,0.0858
vison_layer,R1,R5,R10
15,0.008,0.032,0.056
vison_layer,R1,R5,R10
17,0.0268,0.0832,0.1344
vison_layer,R1,R5,R10
16,0.0142,0.0534,0.0858
vison_layer,R1,R5,R10
18,0.032,0.1038,0.1654
vison_layer,R1,R5,R10
17,0.0268,0.0832,0.1344
vison_layer,R1,R5,R10
19,0.0462,0.1288,0.2044
vison_layer,R1,R5,R10
18,0.032,0.1038,0.1654
vison_layer,R1,R5,R10
20,0.0684,0.1962,0.2902
vison_layer,R1,R5,R10
21,0.0922,0.2474,0.3472
vison_layer,R1,R5,R10
19,0.0462,0.1288,0.2044
vison_layer,R1,R5,R10
22,0.1494,0.3648,0.492
vison_layer,R1,R5,R10
20,0.0684,0.1962,0.2902
vison_layer,R1,R5,R10
23,0.2102,0.4526,0.5822
vison_layer,R1,R5,R10
21,0.0922,0.2474,0.3472
vison_layer,R1,R5,R10
24,0.2788,0.5344,0.6574
vison_layer,R1,R5,R10
22,0.1494,0.3648,0.492
vison_layer,R1,R5,R10
25,0.293,0.5522,0.6734
vison_layer,R1,R5,R10
26,0.3132,0.5726,0.6902
vison_layer,R1,R5,R10
23,0.2102,0.4526,0.5822
vison_layer,R1,R5,R10
24,0.2788,0.5344,0.6574
vison_layer,R1,R5,R10
27,0.3116,0.5678,0.6824
vison_layer,R1,R5,R10
28,0.3206,0.5848,0.6924
vison_layer,R1,R5,R10
25,0.293,0.5522,0.6734
vison_layer,R1,R5,R10
29,0.3164,0.5784,0.6882
vison_layer,R1,R5,R10
26,0.3132,0.5726,0.6902
vison_layer,R1,R5,R10
30,0.3838,0.6516,0.7516
vison_layer,R1,R5,R10
27,0.3116,0.5678,0.6824
vison_layer,R1,R5,R10
31,0.4438,0.6928,0.7828
vison_layer,R1,R5,R10
32,0.4886,0.7414,0.8272
vison_layer,R1,R5,R10
28,0.3206,0.5848,0.6924
vison_layer,R1,R5,R10
29,0.3164,0.5784,0.6882
vison_layer,R1,R5,R10
30,0.3838,0.6516,0.7516
vison_layer,R1,R5,R10
31,0.4438,0.6928,0.7828
vison_layer,R1,R5,R10
32,0.4886,0.7414,0.8272


==> plot-scripts/script/test_coco_zeroshot_origin.csv <==
vison_layer,R1,R5,R10
1,0.0,0.004,0.0082
vison_layer,R1,R5,R10
2,0.0008,0.0048,0.0088
vison_layer,R1,R5,R10
3,0.0014,0.004,0.0086
vison_layer,R1,R5,R10
4,0.0016,0.0056,0.0116
vison_layer,R1,R5,R10
5,0.001,0.0052,0.0118
vison_layer,R1,R5,R10
7,0.0024,0.0098,0.018
vison_layer,R1,R5,R10
8,0.002,0.0084,0.018
vison_layer,R1,R5,R10
9,0.0016,0.0078,0.0188
vison_layer,R1,R5,R10
10,0.002,0.0134,0.0236
vison_layer,R1,R5,R10
11,0.0044,0.017,0.0292
vison_layer,R1,R5,R10
12,0.0036,0.0144,0.0266
vison_layer,R1,R5,R10
13,0.0028,0.0156,0.0286
vison_layer,R1,R5,R10
14,0.0052,0.0162,0.0332
vison_layer,R1,R5,R10
15,0.0054,0.0244,0.0404
vison_layer,R1,R5,R10
16,0.0142,0.044,0.0698
vison_layer,R1,R5,R10
17,0.0222,0.0712,0.1088
vison_layer,R1,R5,R10
18,0.0246,0.0848,0.1334
vison_layer,R1,R5,R10
19,0.036,0.109,0.1704
vison_layer,R1,R5,R10
20,0.0566,0.1784,0.2686
vison_layer,R1,R5,R10
21,0.0844,0.2394,0.3406
vison_layer,R1,R5,R10
22,0.1378,0.3442,0.4692
vison_layer,R1,R5,R10
23,0.19,0.432,0.5536
vison_layer,R1,R5,R10
24,0.2642,0.522,0.6484
vison_layer,R1,R5,R10
25,0.2872,0.5448,0.6668
vison_layer,R1,R5,R10
26,0.3126,0.5728,0.6932
vison_layer,R1,R5,R10
27,0.3146,0.5692,0.6848
vison_layer,R1,R5,R10
28,0.3226,0.5814,0.6914
vison_layer,R1,R5,R10
29,0.311,0.5652,0.6734
vison_layer,R1,R5,R10
30,0.3762,0.6228,0.7272
vison_layer,R1,R5,R10
31,0.4274,0.6714,0.766
vison_layer,R1,R5,R10
32,0.499,0.7334,0.8184
vison_layer,R1,R5,R10
32,0.499,0.7334,0.8184
vison_layer,R1,R5,R10
6,0.0006,0.0066,0.015


==> plot-scripts/script/test_coco_zeroshot_trunk_lora.csv <==
vison_layer,R1,R5,R10
1,0.001,0.0068,0.0164
vison_layer,R1,R5,R10
2,0.0014,0.0078,0.019
vison_layer,R1,R5,R10
3,0.006,0.021,0.0414
vison_layer,R1,R5,R10
4,0.008,0.0352,0.0568
vison_layer,R1,R5,R10
5,0.0068,0.0396,0.0634
vison_layer,R1,R5,R10
6,0.0124,0.0486,0.0784
vison_layer,R1,R5,R10
7,0.017,0.0642,0.1094
vison_layer,R1,R5,R10
8,0.0238,0.0908,0.144
vison_layer,R1,R5,R10
9,0.0286,0.0988,0.1564
vison_layer,R1,R5,R10
10,0.0378,0.123,0.2012
vison_layer,R1,R5,R10
11,0.0514,0.155,0.2394
vison_layer,R1,R5,R10
12,0.0556,0.181,0.2664
vison_layer,R1,R5,R10
13,0.0768,0.2136,0.317
vison_layer,R1,R5,R10
14,0.0866,0.2438,0.3658
vison_layer,R1,R5,R10
15,0.1124,0.2944,0.4182
vison_layer,R1,R5,R10
16,0.1574,0.3818,0.5142
vison_layer,R1,R5,R10
17,0.1958,0.4356,0.5774
vison_layer,R1,R5,R10
18,0.2332,0.488,0.6202
vison_layer,R1,R5,R10
19,0.2706,0.5404,0.6678
vison_layer,R1,R5,R10
20,0.3016,0.5782,0.6998
vison_layer,R1,R5,R10
21,0.338,0.6176,0.7356
vison_layer,R1,R5,R10
22,0.389,0.6676,0.7778
vison_layer,R1,R5,R10
23,0.4152,0.6948,0.7978
vison_layer,R1,R5,R10
24,0.45,0.7206,0.8144
vison_layer,R1,R5,R10
25,0.4648,0.7274,0.825
vison_layer,R1,R5,R10
26,0.4788,0.7426,0.8356
vison_layer,R1,R5,R10
27,0.4864,0.7438,0.8412
vison_layer,R1,R5,R10
28,0.4958,0.7508,0.842
vison_layer,R1,R5,R10
29,0.5078,0.7598,0.847
vison_layer,R1,R5,R10
30,0.5216,0.7708,0.8572
vison_layer,R1,R5,R10
31,0.54,0.7806,0.8566
vison_layer,R1,R5,R10
32,0.5576,0.7946,0.8712

